Hyperbolic Diffusion in Flux Reconstruction: Optimisation through Kernel Fusion within Tensor-Product Elements

Novel methods are presented in this initial study for the fusion of GPU kernels in the artificial compressibility method (ACM), using tensor product elements with constant Jacobians and flux reconstruction. This is made possible through the hyperbolisation of the diffusion terms, which eliminates the expensive algorithmic steps needed to form the viscous stresses. Two fusion approaches are presented, which offer differing levels of parallelism. This is found to be necessary for the change in workload as the order of accuracy of the elements is increased. Several further optimisations of these approaches are demonstrated, including a generation time memory manager which maximises resource usage. The fused kernels are able to achieve 3-4 times speedup, which compares favourably with a theoretical maximum speedup of 4. In three dimensional test cases, the generated fused kernels are found to reduce total runtime by ${\sim}25\%$, and, when compared to the standard ACM formulation, simulations demonstrate that a speedup of $2.3$ times can be achieved.

==> figs/data/lines/12/gimmik_data_lines_opt_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,32,13,86016,32,32768,86016,52160,16.33,36.19,40.27,196755,127917,0,0,286720,106496,86032,40,34.96,8545,32183,79.41,10911488,47.13,15930560,32.28
2,32,13,62208,32,32768,62208,187808,17.03,30.06,20.8,689075,383766,0,0,1405467,372879,62224,72,58.36,0,180409,76.74,43896288,40.78,49782080,35.96
3,32,13,73728,32,32768,73728,540672,15.12,28.88,19.46,1574998,838115,0,0,4130784,852384,73744,72,54.88,11489,470687,70.96,107276864,40.17,139969216,30.79
4,32,13,96000,32,32768,96000,1073792,18.31,27.42,19.84,3196928,1699132,0,0,10250240,1730560,96016,56,58.83,101012,1962897,68.74,210953440,38.5,268521280,30.24
5,32,13,82944,32,32768,82944,2979232,12.71,27.85,20.24,5312512,2856090,0,0,20127744,2875392,82960,64,45.89,240388,625327,42.68,366553952,23.99,470453952,18.69
6,32,13,49392,32,32768,49392,11195488,6.82,27.06,21.72,9186243,4737028,0,0,40142025,4969965,49408,64,47.4,0,1144636,30.71,1063785280,16,1157867008,14.7


==> figs/data/lines/12/gimmik_data_lines_opt_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,64,13,86016,32,32768,86016,108320,9.98,33.74,47.08,196997,117437,0,0,286860,106548,86032,64,36.15,7154,46218,80.54,24718944,45.77,32539328,34.77
2,64,13,82944,32,32768,82944,380896,12.95,31.76,29.3,664576,358328,0,0,1354752,359424,82960,96,52.18,20857,178422,81.23,89347424,45.02,111094080,36.21
3,64,13,49152,32,32768,49152,1000256,14.47,26.69,12.25,1576960,850128,0,0,4128768,851968,49168,128,49.45,0,978024,68.93,216052128,35.85,234111808,33.08
4,64,13,96000,32,32768,96000,2153248,17.9,27.95,19.71,3444736,1811618,0,0,11038720,1863680,96016,96,53.91,148655,2658114,68.78,424092832,38.29,532615808,30.49
5,64,13,82944,32,32768,82944,5903136,13.03,27.86,19.95,5906432,3053208,0,0,22364160,3194880,82960,126,40.56,307587,1030245,43.08,734288544,23.83,909049984,19.25
6,64,13,65856,32,32768,65856,18574112,8.72,26.17,23.94,11026432,5691789,0,0,48168960,5963776,65872,128,33.49,730,1929180,23.01,1373408576,11.69,1418316352,11.32


==> figs/data/lines/12/gimmik_data_lines_p1_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,32,13,384,32,32768,384,283584.0,22.75,47.87,21.47,1605632.0,884736.0,0.0,0.0,2293760.0,851968.0,400.0,40.0,23.92,46160.0,18569.0,13.82,11591520.0,7.47,13631936.0,6.35
1,32,13,768,32,32768,768,166816.0,19.44,39.65,11.95,802816.0,442368.0,0.0,0.0,1146880.0,425984.0,784.0,40.0,27.39,19169.0,29020.0,23.63,11588064.0,12.77,13631936.0,10.86
1,32,13,1152,32,32768,1152,143104.0,15.27,37.79,11.19,535227.0,294921.0,0.0,0.0,764610.0,283998.0,1168.0,40.0,27.06,10530.0,37594.0,27.83,11578080.0,15.05,13631936.0,12.78
1,32,13,1536,32,32768,1536,137504.0,11.75,24.05,9.83,401408.0,221184.0,0.0,0.0,573440.0,212992.0,1552.0,40.0,32.7,4753.0,35431.0,28.54,11578208.0,15.43,13631936.0,13.11
1,32,13,1920,32,32768,1920,121216.0,10.87,31.47,10.49,321146.0,176958.0,0.0,0.0,458780.0,170404.0,1936.0,40.0,30.41,6355.0,40296.0,33.01,11572064.0,17.85,13631936.0,15.16
1,32,13,2304,32,32768,2304,125952.0,8.75,25.35,9.82,267638.0,147474.0,0.0,0.0,382340.0,142012.0,2320.0,40.0,29.85,4759.0,43020.0,31.9,11573344.0,17.25,13631936.0,14.65
1,32,13,2688,32,32768,2688,153440.0,6.03,20.09,9.46,229418.0,126414.0,0.0,0.0,327740.0,121732.0,2704.0,40.0,31.38,1745.0,43578.0,25.63,11578336.0,13.86,13631936.0,11.77
1,32,13,3072,32,32768,3072,129440.0,6.34,12.92,9.21,200704.0,110592.0,0.0,0.0,286720.0,106496.0,3088.0,40.0,28.81,747.0,32747.0,30.79,11575136.0,16.65,13631936.0,14.14
1,32,13,3456,32,32768,3456,124288.0,11.57,24.02,9.96,353177.0,193434.0,0.0,0.0,509740.0,189332.0,3472.0,40.0,40.11,3167.0,35947.0,31.88,11573472.0,17.24,13631936.0,14.64
1,32,13,3840,32,32768,3840,116000.0,11.29,23.28,10.03,317869.0,174021.0,0.0,0.0,458780.0,170404.0,3856.0,40.0,40.91,3212.0,34097.0,34.6,11570528.0,18.71,13631936.0,15.88
1,32,13,4224,32,32768,4224,177408.0,6.57,15.32,8.8,288963.0,160707.0,0.0,0.0,417060.0,154908.0,4240.0,40.0,44.15,844.0,25533.0,22.14,11588704.0,11.96,13631936.0,10.17
1,32,13,4608,32,32768,4608,163232.0,6.56,13.39,8.85,264907.0,147294.0,0.0,0.0,382340.0,142012.0,4624.0,40.0,42.46,824.0,22919.0,24.12,11588704.0,13.04,13631936.0,11.08
1,32,13,4992,32,32768,4992,154176.0,6.37,16.43,9.06,244537.0,136071.0,0.0,0.0,352940.0,131092.0,5008.0,40.0,42.46,907.0,26234.0,25.35,11584864.0,13.7,13631936.0,11.64
1,32,13,5376,32,32768,5376,146304.0,6.31,16.18,9.17,227077.0,126377.0,0.0,0.0,327740.0,121732.0,5392.0,40.0,41.38,1754.0,26217.0,27.04,11576416.0,14.62,13631936.0,12.42
1,32,13,5760,32,32768,5760,138720.0,6.2,17.55,9.27,211945.0,117976.0,0.0,0.0,305900.0,113620.0,5776.0,40.0,41.0,972.0,26682.0,28.49,11577568.0,15.41,13631936.0,13.09
1,32,13,6144,32,32768,6144,127200.0,6.29,12.45,9.29,198656.0,110592.0,0.0,0.0,286720.0,106496.0,6160.0,40.0,36.58,31.0,32175.0,30.84,11573088.0,16.68,13631936.0,14.16
1,32,13,6528,32,32768,6528,128416.0,8.92,18.87,9.64,279512.0,154723.0,0.0,0.0,404810.0,150358.0,6544.0,40.0,50.04,1091.0,30610.0,30.85,11577312.0,16.68,13631936.0,14.17
1,32,13,6912,32,32768,6912,120672.0,9.0,18.86,9.75,263997.0,146153.0,0.0,0.0,382340.0,142012.0,6928.0,40.0,50.28,1217.0,30810.0,32.97,11574752.0,17.83,13631936.0,15.14
1,32,13,7296,32,32768,7296,120160.0,8.51,19.41,10.07,250125.0,138610.0,0.0,0.0,362250.0,134550.0,7312.0,40.0,51.1,144.0,32488.0,32.89,11573728.0,17.79,13631936.0,15.1
1,32,13,7680,32,32768,7680,113504.0,8.75,17.96,9.89,237655.0,131715.0,0.0,0.0,344190.0,127842.0,7696.0,40.0,49.58,1249.0,29664.0,35.57,11573120.0,19.24,13631936.0,16.33
1,32,13,8064,32,32768,8064,74592.0,12.46,30.58,13.37,226345.0,124997.0,0.0,0.0,327810.0,121758.0,8080.0,40.0,51.1,3299.0,36819.0,53.31,11574464.0,28.83,13632128.0,24.48
1,32,13,8448,32,32768,8448,105408.0,8.36,20.25,10.37,216050.0,121331.0,0.0,0.0,312900.0,116220.0,8464.0,40.0,52.17,961.0,31868.0,37.38,11570560.0,20.22,13631936.0,17.16
1,32,13,8832,32,32768,8832,105024.0,8.16,21.26,10.58,206625.0,116128.0,0.0,0.0,299250.0,111150.0,8848.0,40.0,52.08,966.0,32020.0,38.12,11569024.0,20.62,13631936.0,17.5
1,32,13,9216,32,32768,9216,98464.0,8.33,16.41,10.18,198070.0,111064.0,0.0,0.0,286860.0,106548.0,9232.0,40.0,48.57,786.0,26806.0,40.63,11569024.0,21.98,13631936.0,18.65
1,32,13,9600,32,32768,9600,101408.0,10.39,22.0,10.99,252975.0,141727.0,0.0,0.0,367010.0,136318.0,9616.0,40.0,55.21,1093.0,31382.0,39.32,11569024.0,21.27,13631936.0,18.05
1,32,13,9984,32,32768,9984,95328.0,10.51,22.0,11.03,243325.0,136407.0,0.0,0.0,353010.0,131118.0,10000.0,40.0,54.74,1002.0,33251.0,41.33,11568640.0,22.35,13631936.0,18.97
1,32,13,10368,32,32768,10368,99424.0,9.69,21.68,11.41,234302.0,131921.0,0.0,0.0,339920.0,126256.0,10384.0,40.0,55.22,93.0,39321.0,39.56,11569024.0,21.4,13631936.0,18.16
1,32,13,10752,32,32768,10752,92256.0,10.44,21.44,11.0,225955.0,127204.0,0.0,0.0,327810.0,121758.0,10768.0,40.0,53.56,1914.0,31802.0,44.34,11569280.0,23.98,13631936.0,20.36
1,32,13,11136,32,32768,11136,94848.0,9.58,22.64,11.67,218090.0,123276.0,0.0,0.0,316400.0,117520.0,11152.0,40.0,54.72,1096.0,32514.0,42.09,11568768.0,22.77,13635264.0,19.32
1,32,13,11520,32,32768,11520,90368.0,9.83,23.0,11.65,210949.0,119384.0,0.0,0.0,306040.0,113672.0,11536.0,40.0,54.06,1195.0,31556.0,44.64,11568768.0,24.14,13631936.0,20.49
1,32,13,11904,32,32768,11904,91104.0,9.38,23.29,12.37,204146.0,116014.0,0.0,0.0,296170.0,110006.0,11920.0,40.0,54.24,141.0,35516.0,43.97,11569280.0,23.79,13632960.0,20.19
1,32,13,12288,32,32768,12288,81344.0,10.26,20.08,10.94,197632.0,112065.0,0.0,0.0,286720.0,106496.0,12304.0,40.0,45.83,170.0,32655.0,49.1,11257216.0,26.89,13631936.0,22.21
1,32,13,12672,32,32768,12672,87200.0,11.56,24.65,12.44,239313.0,133786.0,0.0,0.0,347550.0,129090.0,12688.0,40.0,56.99,1269.0,32058.0,46.29,11563392.0,25.05,13631936.0,21.25
1,32,13,13056,32,32768,13056,85024.0,11.23,23.7,12.23,232276.0,129899.0,0.0,0.0,337330.0,125294.0,13072.0,40.0,56.97,1406.0,31046.0,46.36,11564544.0,25.08,13631936.0,21.28
1,32,13,13440,32,32768,13440,86208.0,10.98,24.53,12.82,225769.0,125832.0,0.0,0.0,327880.0,121784.0,13456.0,40.0,58.77,320.0,38535.0,46.66,11566144.0,25.24,13631936.0,21.42
1,32,13,13824,32,32768,13824,81760.0,11.36,23.38,12.49,219503.0,122500.0,0.0,0.0,318780.0,118404.0,13840.0,40.0,56.86,1331.0,33843.0,49.57,11562880.0,26.82,13631936.0,22.75
1,32,13,14208,32,32768,14208,82944.0,10.74,24.94,12.94,213526.0,118651.0,0.0,0.0,310100.0,115180.0,14224.0,40.0,58.4,662.0,38318.0,48.08,11567072.0,26.01,13631936.0,22.07
1,32,13,14592,32,32768,14592,80384.0,11.37,26.13,12.56,207935.0,115344.0,0.0,0.0,301980.0,112164.0,14608.0,40.0,58.29,2629.0,34457.0,52.25,11564224.0,28.27,13631936.0,23.98
1,32,13,14976,32,32768,14976,79680.0,10.64,25.72,13.61,202633.0,112597.0,0.0,0.0,294280.0,109304.0,14992.0,40.0,58.48,604.0,38696.0,50.13,11566656.0,27.12,13631936.0,23.01
1,32,13,15360,32,32768,15360,75968.0,10.97,21.45,12.5,197572.0,109547.0,0.0,0.0,286930.0,106574.0,15376.0,40.0,53.64,1177.0,34776.0,52.98,11530624.0,28.7,13631936.0,24.28
1,32,13,15744,32,32768,15744,61056.0,16.22,34.98,20.45,231152.0,128994.0,0.0,0.0,335930.0,124774.0,15760.0,40.0,58.88,3369.0,32621.0,67.37,11625248.0,36.41,13671808.0,30.96
1,32,13,16128,32,32768,16128,59648.0,16.46,34.95,20.28,225661.0,125874.0,0.0,0.0,327950.0,121810.0,16144.0,40.0,58.34,4215.0,34105.0,69.92,11620160.0,37.8,13674880.0,32.12
1,32,13,16512,32,32768,16512,74720.0,12.27,27.38,14.29,220411.0,122731.0,0.0,0.0,320320.0,118976.0,16528.0,40.0,58.82,1656.0,34662.0,53.52,11568448.0,28.95,13631936.0,24.57
1,32,13,16896,32,32768,16896,73536.0,12.2,25.27,13.73,215305.0,119896.0,0.0,0.0,312900.0,116220.0,16912.0,40.0,56.99,1539.0,36279.0,54.41,11558432.0,29.44,13631936.0,24.96
1,32,13,17280,32,32768,17280,75648.0,11.54,26.43,14.0,210633.0,117396.0,0.0,0.0,306110.0,113698.0,17296.0,40.0,58.75,1561.0,35675.0,52.12,11568096.0,28.19,13631936.0,23.93
1,32,13,17664,32,32768,17664,72000.0,11.89,26.99,14.17,206009.0,114680.0,0.0,0.0,299390.0,111202.0,17680.0,40.0,58.16,1773.0,35571.0,55.02,11561984.0,29.77,13631936.0,25.25
1,32,13,18048,32,32768,18048,73504.0,11.76,27.94,14.06,201674.0,112380.0,0.0,0.0,293090.0,108862.0,18064.0,40.0,58.78,1628.0,33303.0,55.56,11566720.0,30.06,13631936.0,25.5
1,32,13,18432,32,32768,18432,68352.0,12.32,24.02,13.38,197387.0,109976.0,0.0,0.0,286860.0,106548.0,18448.0,40.0,50.9,1809.0,44885.0,59.15,11468544.0,32.13,13632192.0,27.03
1,32,13,18816,32,32768,18816,72896.0,13.03,27.75,14.73,225405.0,126672.0,0.0,0.0,327740.0,121732.0,18832.0,40.0,60.7,1993.0,33422.0,54.83,11570816.0,29.66,13631936.0,25.17
1,32,13,19200,32,32768,19200,72608.0,12.87,27.06,14.65,221024.0,124070.0,0.0,0.0,321370.0,119366.0,19216.0,40.0,59.95,1974.0,34822.0,55.24,11564704.0,29.89,13632064.0,25.35
1,32,13,19584,32,32768,19584,72512.0,12.59,27.68,14.89,216643.0,121661.0,0.0,0.0,315000.0,117000.0,19600.0,40.0,60.42,2028.0,34394.0,55.12,11564608.0,29.82,13631936.0,25.3
1,32,13,19968,32,32768,19968,67200.0,13.33,27.31,14.99,212551.0,119154.0,0.0,0.0,309050.0,114790.0,19984.0,40.0,58.36,2118.0,35825.0,59.38,11554944.0,32.14,13631936.0,27.24
1,32,13,20352,32,32768,20352,70688.0,12.52,28.21,15.39,208555.0,117032.0,0.0,0.0,303240.0,112632.0,20368.0,40.0,59.96,2655.0,33634.0,56.59,11570208.0,30.61,13632064.0,25.98
1,32,13,20736,32,32768,20736,68224.0,12.78,28.71,15.03,204559.0,114562.0,0.0,0.0,297430.0,110474.0,20752.0,40.0,59.28,3501.0,36187.0,59.33,11567200.0,32.1,13632064.0,27.24
1,32,13,21120,32,32768,21120,71360.0,12.1,28.13,15.55,200852.0,112703.0,0.0,0.0,292040.0,108472.0,21136.0,40.0,59.84,2758.0,34442.0,56.83,11573440.0,30.74,13632064.0,26.09
1,32,13,21504,32,32768,21504,67072.0,12.7,24.65,14.91,197338.0,110603.0,0.0,0.0,286930.0,106574.0,21520.0,40.0,54.42,2065.0,39069.0,60.76,11532928.0,32.91,13632128.0,27.84
1,32,13,21888,32,32768,21888,72160.0,12.97,27.53,16.24,221327.0,125108.0,0.0,0.0,321930.0,119574.0,21904.0,40.0,60.81,1076.0,36175.0,55.24,11582432.0,29.87,13632192.0,25.37
1,32,13,22272,32,32768,22272,70560.0,13.29,27.87,15.97,217525.0,122622.0,0.0,0.0,316400.0,117520.0,22288.0,40.0,60.18,1888.0,34597.0,57.62,11564512.0,31.17,13632064.0,26.45
1,32,13,22656,32,32768,22656,67328.0,13.88,30.28,16.38,214012.0,120554.0,0.0,0.0,311290.0,115622.0,22672.0,40.0,60.71,1909.0,33409.0,61.17,11584832.0,33.07,13632128.0,28.1
1,32,13,23040,32,32768,23040,63968.0,13.4,27.38,15.95,210451.0,118632.0,0.0,0.0,306110.0,113698.0,23056.0,40.0,58.46,2140.0,33709.0,59.99,11553568.0,32.47,13632576.0,27.52
1,32,13,23424,32,32768,23424,67968.0,13.3,29.73,16.48,207082.0,116536.0,0.0,0.0,301210.0,111878.0,23440.0,40.0,59.81,2280.0,30931.0,60.41,11578624.0,32.67,13632256.0,27.75
1,32,13,23808,32,32768,23808,65440.0,13.21,29.32,16.24,203617.0,114637.0,0.0,0.0,296170.0,110006.0,23824.0,40.0,59.05,3222.0,32802.0,61.25,11578176.0,33.12,13632192.0,28.13
1,32,13,24192,32,32768,24192,67616.0,12.64,28.95,16.82,200537.0,112911.0,0.0,0.0,291690.0,108342.0,24208.0,40.0,59.48,687.0,31812.0,59.16,11587104.0,31.98,13632320.0,27.18
1,32,13,24576,32,32768,24576,63360.0,13.44,25.94,15.86,197120.0,111024.0,0.0,0.0,286720.0,106496.0,24592.0,40.0,45.79,624.0,42882.0,63.22,11225856.0,34.67,13632192.0,28.55
1,32,13,24960,32,32768,24960,67456.0,13.7,29.14,17.37,218425.0,123184.0,0.0,0.0,317800.0,118040.0,24976.0,40.0,59.92,2364.0,32367.0,59.23,11589056.0,32.01,13632512.0,27.22
1,32,13,25344,32,32768,25344,66944.0,13.53,28.39,17.36,215105.0,121329.0,0.0,0.0,312970.0,116246.0,25360.0,40.0,59.49,2526.0,32058.0,59.31,11584416.0,32.06,13632704.0,27.25
1,32,13,25728,32,32768,25728,66144.0,13.44,29.27,17.76,211930.0,119764.0,0.0,0.0,308350.0,114530.0,25744.0,40.0,60.28,2393.0,35081.0,59.78,11597504.0,32.3,13632832.0,27.48
1,32,13,26112,32,32768,26112,65664.0,13.55,27.74,17.58,208706.0,118003.0,0.0,0.0,303660.0,112788.0,26128.0,40.0,58.24,2207.0,37730.0,61.18,11556960.0,33.11,13633792.0,28.07
1,32,13,26496,32,32768,26496,64864.0,14.04,31.24,18.07,205675.0,116432.0,0.0,0.0,299250.0,111150.0,26512.0,40.0,60.3,2468.0,32165.0,64.1,11604032.0,34.63,13633856.0,29.47
1,32,13,26880,32,32768,26880,62112.0,13.83,30.45,17.79,202837.0,114807.0,0.0,0.0,295120.0,109616.0,26896.0,40.0,59.39,4052.0,34997.0,64.21,11605472.0,34.69,13633536.0,29.53
1,32,13,27264,32,32768,27264,62944.0,13.16,30.0,18.34,199998.0,113583.0,0.0,0.0,290990.0,108082.0,27280.0,40.0,60.06,2451.0,32584.0,61.89,11614720.0,33.42,13634688.0,28.47
1,32,13,27648,32,32768,27648,61920.0,14.09,27.19,17.45,197208.0,112317.0,0.0,0.0,286930.0,106574.0,27664.0,40.0,54.12,2142.0,38722.0,66.95,11536704.0,36.26,13636032.0,30.68
1,32,13,28032,32,32768,28032,64640.0,13.96,29.6,18.72,215921.0,123174.0,0.0,0.0,314230.0,116714.0,28048.0,40.0,60.95,3710.0,33105.0,60.74,11611200.0,32.8,13634944.0,27.93
1,32,13,28416,32,32768,28416,62784.0,14.47,30.34,18.18,213035.0,121749.0,0.0,0.0,310030.0,115154.0,28432.0,40.0,60.07,4655.0,34566.0,63.9,11606528.0,34.52,13636992.0,29.38
1,32,13,28800,32,32768,28800,64512.0,13.8,30.04,19.0,210197.0,120086.0,0.0,0.0,305900.0,113620.0,28816.0,40.0,60.51,2702.0,34611.0,61.91,11609888.0,33.44,13635520.0,28.47
1,32,13,29184,32,32768,29184,62336.0,14.25,29.07,18.52,207552.0,119159.0,0.0,0.0,302050.0,112190.0,29200.0,40.0,58.25,4583.0,34716.0,64.53,11604544.0,34.86,13636096.0,29.67
1,32,13,29568,32,32768,29568,64384.0,13.53,29.86,19.22,204858.0,117315.0,0.0,0.0,298130.0,110734.0,29584.0,40.0,60.52,2935.0,33795.0,61.78,11604800.0,33.38,13638528.0,28.4
1,32,13,29952,32,32768,29952,64256.0,13.68,29.96,18.97,202261.0,115975.0,0.0,0.0,294350.0,109330.0,29968.0,40.0,59.75,4754.0,34788.0,63.59,11606720.0,34.36,13639360.0,29.24
1,32,13,30336,32,32768,30336,64768.0,13.17,29.73,19.48,199615.0,114528.0,0.0,0.0,290500.0,107900.0,30352.0,40.0,60.33,2792.0,34755.0,61.84,11625088.0,33.39,13642624.0,28.45
1,32,13,30720,32,32768,30720,61472.0,13.92,26.79,18.65,197114.0,113355.0,0.0,0.0,286860.0,106548.0,30736.0,40.0,52.14,2658.0,49493.0,65.7,11436992.0,35.74,13641984.0,29.96
1,32,13,31104,32,32768,31104,65216.0,14.06,29.83,20.1,214101.0,123383.0,0.0,0.0,311640.0,115752.0,31120.0,40.0,60.99,2471.0,35028.0,61.66,11626464.0,33.29,13643328.0,28.37
1,32,13,31488,32,32768,31488,60512.0,15.16,31.72,19.97,211552.0,121841.0,0.0,0.0,307930.0,114374.0,31504.0,40.0,60.23,2657.0,34024.0,67.2,11610784.0,36.31,13646912.0,30.89
1,32,13,31872,32,32768,31872,60608.0,14.81,32.05,20.46,208907.0,120690.0,0.0,0.0,304080.0,112944.0,31888.0,40.0,60.69,2660.0,32422.0,66.52,11628928.0,35.91,13644608.0,30.61
1,32,13,32256,32,32768,32256,59392.0,15.22,31.02,19.66,206551.0,119322.0,0.0,0.0,300650.0,111670.0,32272.0,40.0,58.51,3951.0,34798.0,69.03,11591040.0,37.32,13640064.0,31.71
1,32,13,32640,32,32768,32640,59552.0,15.06,35.22,36.1,204098.0,123707.0,0.0,0.0,297080.0,110344.0,32656.0,40.0,55.34,0.0,26137.0,72.99,12096864.0,39.83,14533312.0,33.15
1,32,13,33024,32,32768,33024,61312.0,14.17,31.21,20.8,201742.0,116626.0,0.0,0.0,293650.0,109070.0,33040.0,40.0,57.47,0.0,32272.0,65.83,11625952.0,35.6,13696832.0,30.22
1,32,13,33408,32,32768,33408,61120.0,13.87,31.55,20.91,199385.0,115442.0,0.0,0.0,290220.0,107796.0,33424.0,40.0,58.11,0.0,32826.0,65.24,11647232.0,35.27,13705600.0,29.97
1,32,13,33792,32,32768,33792,57728.0,14.74,28.71,19.96,197125.0,114323.0,0.0,0.0,286930.0,106574.0,33808.0,40.0,52.44,0.0,38474.0,69.73,11520096.0,37.89,13707968.0,31.84
1,32,13,34176,32,32768,34176,62624.0,14.75,31.63,21.55,212625.0,121005.0,0.0,0.0,309540.0,114972.0,34192.0,40.0,59.08,0.0,32769.0,65.05,11644832.0,35.2,13732800.0,29.85
1,32,13,34560,32,32768,34560,61088.0,15.03,31.8,21.27,210269.0,119815.0,0.0,0.0,306110.0,113698.0,34576.0,40.0,58.22,0.0,32492.0,67.03,11651648.0,36.24,13715776.0,30.79
1,32,13,34944,32,32768,34944,63232.0,14.25,31.16,21.9,207961.0,118148.0,0.0,0.0,302750.0,112450.0,34960.0,40.0,59.14,0.0,33194.0,64.32,11644000.0,34.8,13730048.0,29.51
1,32,13,35328,32,32768,35328,61600.0,14.44,29.76,21.35,205749.0,116976.0,0.0,0.0,299530.0,111254.0,35344.0,40.0,56.72,0.0,34140.0,65.81,11624672.0,35.64,13734976.0,30.17
1,32,13,35712,32,32768,35712,62560.0,14.05,31.26,21.98,203441.0,115629.0,0.0,0.0,296170.0,110006.0,35728.0,40.0,58.86,0.0,30871.0,64.92,11723360.0,35.02,13728768.0,29.9
1,32,13,36096,32,32768,36096,61536.0,14.1,30.95,22.0,201325.0,114311.0,0.0,0.0,293090.0,108862.0,36112.0,40.0,57.95,0.0,31457.0,65.74,11662464.0,35.58,13756864.0,30.16
1,32,13,36480,32,32768,36480,65056.0,13.26,30.08,22.73,199065.0,112933.0,0.0,0.0,289800.0,107640.0,36496.0,40.0,58.7,0.0,31070.0,62.7,11710944.0,33.86,13745536.0,28.85
1,32,13,36864,32,32768,36864,59168.0,14.76,28.55,20.33,196950.0,111826.0,0.0,0.0,286720.0,106496.0,36880.0,40.0,45.09,0.0,33950.0,68.84,11200000.0,37.91,13725120.0,30.93
1,32,13,37248,32,32768,37248,65184.0,13.85,29.56,23.21,211202.0,121017.0,0.0,0.0,307510.0,114218.0,37264.0,40.0,58.78,0.0,30381.0,61.45,11724992.0,33.2,13778560.0,28.25
1,32,13,37632,32,32768,37632,63360.0,14.22,30.1,23.44,209135.0,120616.0,0.0,0.0,304500.0,113100.0,37648.0,40.0,57.97,0.0,31280.0,64.01,11772256.0,34.51,13766016.0,29.51
1,32,13,38016,32,32768,38016,63424.0,13.74,29.97,23.6,206875.0,119553.0,0.0,0.0,301210.0,111878.0,38032.0,40.0,58.74,0.0,30442.0,62.64,11800896.0,33.73,13772928.0,28.9
1,32,13,38400,32,32768,38400,62496.0,14.19,29.21,23.08,204952.0,118614.0,0.0,0.0,298410.0,110838.0,38416.0,40.0,56.49,0.0,33120.0,65.14,11744416.0,35.15,13762496.0,29.99
1,32,13,38784,32,32768,38784,64768.0,13.86,30.65,24.07,202885.0,116698.0,0.0,0.0,295400.0,109720.0,38800.0,40.0,58.6,0.0,30178.0,64.1,11746656.0,34.62,13796288.0,29.48
1,32,13,39168,32,32768,39168,61472.0,14.02,30.54,23.58,200914.0,116493.0,0.0,0.0,292530.0,108654.0,39184.0,40.0,57.76,0.0,32955.0,65.41,11780864.0,35.28,13789888.0,30.14
1,32,13,39552,32,32768,39552,58592.0,14.61,32.83,23.94,198991.0,114462.0,0.0,0.0,289730.0,107614.0,39568.0,40.0,58.55,0.0,31869.0,68.99,11755840.0,37.32,13849856.0,31.68
1,32,13,39936,32,32768,39936,55168.0,15.39,29.83,22.36,197068.0,114852.0,0.0,0.0,286930.0,106574.0,39952.0,40.0,52.4,0.0,36487.0,72.38,11495264.0,39.47,13786880.0,32.91
1,32,13,40320,32,32768,40320,59296.0,15.29,32.7,24.52,210217.0,123823.0,0.0,0.0,306110.0,113698.0,40336.0,40.0,58.61,0.0,31838.0,68.39,11838624.0,36.8,13787328.0,31.59
1,32,13,40704,32,32768,40704,57056.0,15.69,33.2,23.84,208246.0,122362.0,0.0,0.0,303240.0,112632.0,40720.0,40.0,57.78,0.0,32253.0,70.9,11779904.0,38.25,13799616.0,32.65
1,32,13,41088,32,32768,41088,58784.0,15.06,32.72,24.74,206227.0,121926.0,0.0,0.0,300300.0,111540.0,41104.0,40.0,58.61,0.0,31205.0,68.57,11792384.0,36.99,13810176.0,31.58
1,32,13,41472,32,32768,41472,56832.0,15.5,31.84,23.96,204352.0,121721.0,0.0,0.0,297570.0,110526.0,41488.0,40.0,56.25,0.0,33658.0,70.84,11672032.0,38.35,13780992.0,32.49
1,32,13,41856,32,32768,41856,59616.0,14.78,32.62,24.72,202477.0,120323.0,0.0,0.0,294840.0,109512.0,41872.0,40.0,58.43,0.0,30150.0,68.53,11805984.0,36.93,13793536.0,31.6
1,32,13,42240,32,32768,42240,57632.0,15.22,33.32,24.31,200554.0,119393.0,0.0,0.0,292040.0,108472.0,42256.0,40.0,57.56,0.0,32242.0,71.39,11767584.0,38.53,13799744.0,32.86
1,32,13,42624,32,32768,42624,58784.0,14.56,32.73,24.94,198872.0,119088.0,0.0,0.0,289590.0,107562.0,42640.0,40.0,58.26,0.0,30868.0,68.84,11755392.0,37.22,13836224.0,31.62
1,32,13,43008,32,32768,43008,55552.0,15.65,30.33,23.36,196997.0,119475.0,0.0,0.0,286860.0,106548.0,43024.0,40.0,50.06,0.0,44607.0,73.35,11366400.0,40.22,13798208.0,33.13
1,32,13,43392,32,32768,43392,59392.0,15.16,32.55,25.53,209090.0,125369.0,0.0,0.0,304500.0,113100.0,43408.0,40.0,58.67,0.0,30267.0,68.38,11819136.0,36.89,13846208.0,31.49
1,32,13,43776,32,32768,43776,58560.0,15.41,32.64,24.98,207408.0,123620.0,0.0,0.0,302050.0,112190.0,43792.0,40.0,57.6,0.0,32309.0,69.91,11784672.0,37.77,13850752.0,32.14
1,32,13,44160,32,32768,44160,59840.0,14.65,31.89,25.96,205485.0,122857.0,0.0,0.0,299250.0,111150.0,44176.0,40.0,58.39,0.0,29958.0,67.24,11824128.0,36.3,13876480.0,30.93
1,32,13,44544,32,32768,44544,57600.0,15.01,30.9,25.09,203803.0,121807.0,0.0,0.0,296800.0,110240.0,44560.0,40.0,55.86,0.0,34204.0,69.05,11690944.0,37.49,13886912.0,31.56
1,32,13,44928,32,32768,44928,60960.0,14.39,31.84,26.1,202121.0,120939.0,0.0,0.0,294350.0,109330.0,44944.0,40.0,58.06,0.0,29390.0,67.35,11850784.0,36.33,13880384.0,31.02
1,32,13,45312,32,32768,45312,59008.0,14.61,31.87,26.19,200342.0,119401.0,0.0,0.0,291760.0,108368.0,45328.0,40.0,57.2,0.0,31928.0,68.72,11806112.0,37.15,13888960.0,31.58
1,32,13,45696,32,32768,45696,59872.0,14.38,32.25,26.53,198708.0,118613.0,0.0,0.0,289380.0,107484.0,45712.0,40.0,57.66,0.0,31407.0,68.37,11867104.0,36.89,13909184.0,31.48
1,32,13,46080,32,32768,46080,56768.0,14.89,28.95,25.22,197026.0,118107.0,0.0,0.0,286930.0,106574.0,46096.0,40.0,51.89,0.0,36999.0,70.45,11536192.0,38.52,13914432.0,31.93
1,32,13,46464,32,32768,46464,61376.0,14.67,31.42,26.98,208351.0,120119.0,0.0,0.0,303450.0,112710.0,46480.0,40.0,58.48,0.0,30339.0,66.5,11895104.0,35.85,13916288.0,30.65
1,32,13,46848,32,32768,46848,60544.0,14.86,31.43,26.79,206717.0,119527.0,0.0,0.0,301070.0,111826.0,46864.0,40.0,57.4,0.0,31640.0,67.88,11879744.0,36.64,13932864.0,31.24
1,32,13,47232,32,32768,47232,62336.0,14.14,30.74,27.26,205083.0,118118.0,0.0,0.0,298690.0,110942.0,47248.0,40.0,58.42,0.0,30518.0,65.31,11932160.0,35.19,13940480.0,30.12
1,32,13,47616,32,32768,47616,58656.0,14.86,30.6,26.21,203353.0,117628.0,0.0,0.0,296170.0,110006.0,47632.0,40.0,55.98,0.0,32286.0,68.78,11772704.0,37.31,13955712.0,31.47
1,32,13,48000,32,32768,48000,60832.0,14.16,31.2,27.33,201815.0,116621.0,0.0,0.0,293930.0,109174.0,48016.0,40.0,57.78,0.0,29746.0,66.51,11937184.0,35.88,13984960.0,30.63
1,32,13,48384,32,32768,48384,60000.0,14.47,31.5,27.09,200277.0,115574.0,0.0,0.0,291690.0,108342.0,48400.0,40.0,57.06,0.0,30303.0,68.44,11924224.0,36.92,13966912.0,31.52
1,32,13,48768,32,32768,48768,61600.0,13.86,31.01,28.18,198643.0,114469.0,0.0,0.0,289310.0,107458.0,48784.0,40.0,57.72,0.0,29602.0,66.4,11969312.0,35.8,14008640.0,30.59
1,32,13,49152,32,32768,49152,56608.0,15.19,29.33,25.48,196864.0,113785.0,0.0,0.0,286720.0,106496.0,49168.0,40.0,44.82,0.0,36425.0,70.72,11177344.0,39.2,13897664.0,31.53
1,32,13,49536,32,32768,49536,62144.0,14.45,30.78,28.35,207711.0,129065.0,0.0,0.0,302540.0,112372.0,49552.0,40.0,57.76,0.0,29297.0,66.01,12125632.0,35.39,14015424.0,30.62
1,32,13,49920,32,32768,49920,60672.0,14.37,30.37,28.84,206077.0,127592.0,0.0,0.0,300160.0,111488.0,49936.0,40.0,56.99,0.0,30019.0,66.16,11986976.0,35.7,14051008.0,30.46
1,32,13,50304,32,32768,50304,61792.0,14.34,31.12,28.79,204443.0,126966.0,0.0,0.0,297780.0,110604.0,50320.0,40.0,57.61,0.0,30201.0,66.94,12123680.0,35.93,14048896.0,31.01
1,32,13,50688,32,32768,50688,59904.0,14.44,29.59,28.5,202953.0,126392.0,0.0,0.0,295610.0,109798.0,50704.0,40.0,55.43,0.0,31547.0,67.17,11909056.0,36.37,14064704.0,30.8
1,32,13,51072,32,32768,51072,61632.0,14.19,31.21,29.27,201415.0,125045.0,0.0,0.0,293370.0,108966.0,51088.0,40.0,57.36,0.0,29614.0,67.46,12170016.0,36.2,14092160.0,31.26
1,32,13,51456,32,32768,51456,60672.0,14.3,31.05,28.98,199925.0,124021.0,0.0,0.0,291200.0,108160.0,51472.0,40.0,56.57,0.0,31398.0,68.22,12067008.0,36.77,14108352.0,31.45
1,32,13,51840,32,32768,51840,60960.0,14.16,31.63,30.1,198483.0,123821.0,0.0,0.0,289100.0,107380.0,51856.0,40.0,57.16,0.0,29225.0,68.55,12216960.0,36.72,14097408.0,31.83
1,32,13,52224,32,32768,52224,58816.0,14.7,28.52,27.97,196897.0,123670.0,0.0,0.0,286790.0,106522.0,52240.0,40.0,51.5,0.0,34799.0,69.85,11638528.0,38.24,14077376.0,31.61
1,32,13,52608,32,32768,52608,57792.0,15.91,34.14,30.63,207072.0,130147.0,0.0,0.0,301630.0,112034.0,52624.0,40.0,57.5,0.0,29583.0,73.81,12259168.0,39.52,14129024.0,34.29
1,32,13,52992,32,32768,52992,55872.0,15.97,33.82,29.92,205534.0,128491.0,0.0,0.0,299390.0,111202.0,53008.0,40.0,56.62,0.0,31320.0,74.45,12204160.0,39.94,14129536.0,34.5
1,32,13,53376,32,32768,53376,55968.0,15.8,34.35,30.22,204044.0,128104.0,0.0,0.0,297220.0,110396.0,53392.0,40.0,57.3,0.0,31112.0,74.29,12188576.0,39.93,14162112.0,34.36
1,32,13,53760,32,32768,53760,54400.0,16.29,33.57,29.35,202603.0,126653.0,0.0,0.0,295120.0,109616.0,53776.0,40.0,55.13,0.0,33294.0,76.17,11916128.0,41.3,14115968.0,34.87
1,32,13,54144,32,32768,54144,56000.0,15.6,34.38,30.78,201161.0,126380.0,0.0,0.0,293020.0,108836.0,54160.0,40.0,57.09,0.0,29972.0,74.42,12204960.0,39.93,14130432.0,34.49
1,32,13,54528,32,32768,54528,56672.0,15.38,33.48,30.44,199767.0,125492.0,0.0,0.0,290990.0,108082.0,54544.0,40.0,56.44,0.0,31201.0,73.57,12086400.0,39.65,14129344.0,33.92
1,32,13,54912,32,32768,54912,56320.0,15.31,34.17,30.93,198422.0,125317.0,0.0,0.0,289030.0,107354.0,54928.0,40.0,57.12,0.0,31016.0,74.04,12218880.0,39.71,14130560.0,34.34
1,32,13,55296,32,32768,55296,53504.0,16.37,31.69,28.28,196932.0,125368.0,0.0,0.0,286860.0,106548.0,55312.0,40.0,49.76,0.0,42930.0,76.92,11404928.0,42.46,14052096.0,34.46
1,32,13,55680,32,32768,55680,57184.0,15.79,34.02,31.47,206338.0,127622.0,0.0,0.0,300580.0,111644.0,55696.0,40.0,57.22,0.0,30051.0,73.63,12277184.0,39.41,14141376.0,34.22
1,32,13,56064,32,32768,56064,56224.0,16.03,34.02,30.88,205041.0,126002.0,0.0,0.0,298690.0,110942.0,56080.0,40.0,56.45,0.0,31351.0,74.43,12094208.0,40.11,14131264.0,34.33
1,32,13,56448,32,32768,56448,57984.0,15.54,33.97,31.77,203551.0,125557.0,0.0,0.0,296520.0,110136.0,56464.0,40.0,57.09,0.0,29930.0,73.27,12198144.0,39.34,14140800.0,33.93
1,32,13,56832,32,32768,56832,55232.0,15.86,32.81,30.19,202302.0,123775.0,0.0,0.0,294700.0,109460.0,56848.0,40.0,54.85,0.0,34284.0,74.51,12014592.0,40.24,14104064.0,34.27
1,32,13,57216,32,32768,57216,57504.0,15.13,33.41,31.86,200860.0,123716.0,0.0,0.0,292600.0,108680.0,57232.0,40.0,56.65,0.0,30851.0,72.27,12247136.0,38.72,14135360.0,33.55
1,32,13,57600,32,32768,57600,56896.0,15.32,33.4,31.75,199611.0,122445.0,0.0,0.0,290780.0,108004.0,57616.0,40.0,55.88,0.0,30823.0,73.38,12141152.0,39.49,14150464.0,33.88
1,32,13,57984,32,32768,57984,58464.0,14.81,33.09,32.44,198314.0,121878.0,0.0,0.0,288890.0,107302.0,58000.0,40.0,56.57,0.0,29401.0,71.77,12290080.0,38.4,14145280.0,33.36
1,32,13,58368,32,32768,58368,54240.0,15.9,30.98,30.16,196968.0,120595.0,0.0,0.0,286930.0,106574.0,58384.0,40.0,50.58,0.0,37747.0,75.12,11536192.0,41.35,14125632.0,33.77
1,32,13,58752,32,32768,58752,59136.0,15.45,33.37,32.63,205991.0,119057.0,0.0,0.0,300090.0,111462.0,58768.0,40.0,56.72,0.0,30198.0,71.79,12188960.0,38.56,14146240.0,33.23
1,32,13,59136,32,32768,59136,57760.0,15.24,32.42,32.44,204645.0,118179.0,0.0,0.0,298130.0,110734.0,59152.0,40.0,56.08,0.0,32332.0,71.05,12137696.0,38.27,14171264.0,32.78
1,32,13,59520,32,32768,59520,60384.0,14.91,32.55,33.05,203300.0,117208.0,0.0,0.0,296170.0,110006.0,59536.0,40.0,56.73,0.0,29934.0,70.28,12223232.0,37.74,14178560.0,32.54
1,32,13,59904,32,32768,59904,57408.0,15.68,32.42,31.83,202051.0,116256.0,0.0,0.0,294350.0,109330.0,59920.0,40.0,54.46,0.0,32478.0,73.18,11875488.0,39.76,14131136.0,33.42
1,32,13,60288,32,32768,60288,58912.0,14.78,32.68,33.43,200801.0,115786.0,0.0,0.0,292530.0,108654.0,60304.0,40.0,56.32,0.0,28642.0,70.47,12203040.0,37.88,14179520.0,32.6
1,32,13,60672,32,32768,60672,58816.0,14.76,32.23,33.19,199456.0,115095.0,0.0,0.0,290570.0,107926.0,60688.0,40.0,55.69,0.0,31913.0,70.43,12039296.0,38.07,14165568.0,32.36
1,32,13,61056,32,32768,61056,59296.0,14.67,32.79,33.56,198303.0,114133.0,0.0,0.0,288890.0,107302.0,61072.0,40.0,56.56,0.0,28600.0,70.48,12086080.0,38.04,14171328.0,32.44
1,32,13,61440,32,32768,61440,52768.0,16.46,31.76,29.71,196813.0,113385.0,0.0,0.0,286720.0,106496.0,61456.0,40.0,44.34,0.0,34365.0,75.52,10891136.0,42.5,14015808.0,33.02
1,32,13,61824,32,32768,61824,60928.0,14.81,32.04,34.54,205404.0,123324.0,0.0,0.0,299250.0,111150.0,61840.0,40.0,56.07,0.0,27870.0,69.27,12314432.0,37.07,14174336.0,32.2
1,32,13,62208,32,32768,62208,59840.0,14.88,31.85,33.96,204203.0,122635.0,0.0,0.0,297500.0,110500.0,62224.0,40.0,55.27,0.0,29840.0,69.6,12122304.0,37.53,14185856.0,32.07
1,32,13,62592,32,32768,62592,60672.0,14.55,31.86,34.65,203002.0,121908.0,0.0,0.0,295750.0,109850.0,62608.0,40.0,55.9,0.0,30224.0,68.79,12273376.0,36.89,14191680.0,31.9
1,32,13,62976,32,32768,62976,57824.0,15.01,31.18,34.18,201752.0,121076.0,0.0,0.0,293930.0,109174.0,62992.0,40.0,53.68,0.0,31217.0,70.39,11917792.0,38.28,14204352.0,32.11
1,32,13,63360,32,32768,63360,60800.0,14.3,31.65,35.15,200551.0,120784.0,0.0,0.0,292180.0,108524.0,63376.0,40.0,55.83,0.0,30565.0,68.46,12275232.0,36.74,14216704.0,31.72
1,32,13,63744,32,32768,63744,60224.0,14.38,31.43,34.88,199350.0,119715.0,0.0,0.0,290430.0,107874.0,63760.0,40.0,55.06,0.0,30372.0,68.91,12097152.0,37.28,14254208.0,31.63
1,32,13,64128,32,32768,64128,62752.0,14.07,31.52,35.83,198149.0,119415.0,0.0,0.0,288680.0,107224.0,64144.0,40.0,55.73,0.0,29195.0,68.13,12204960.0,36.7,14251520.0,31.43
1,32,13,64512,32,32768,64512,56832.0,15.59,30.57,32.6,196948.0,119317.0,0.0,0.0,286930.0,106574.0,64528.0,40.0,49.98,0.0,35359.0,73.83,11538208.0,40.76,14225472.0,33.06
1,32,13,64896,32,32768,64896,63968.0,13.54,32.92,38.22,205010.0,136494.0,0.0,0.0,298690.0,110942.0,64912.0,40.0,47.17,0.0,27626.0,65.83,12530496.0,35.8,14939328.0,30.03
1,32,13,65280,32,32768,65280,63360.0,13.69,32.82,38.36,203857.0,134788.0,0.0,0.0,297010.0,110318.0,65296.0,40.0,46.4,0.0,29355.0,66.66,12280288.0,36.76,15100032.0,29.9
1,32,13,65664,32,32768,65664,65376.0,13.68,33.28,38.23,202704.0,134499.0,0.0,0.0,295330.0,109694.0,65680.0,40.0,47.69,67.0,27632.0,66.42,12275904.0,36.51,14982784.0,29.91
1,32,13,66048,32,32768,66048,62240.0,13.67,31.88,38.03,201503.0,133618.0,0.0,0.0,293580.0,109044.0,66064.0,40.0,44.73,223.0,29975.0,66.68,12088192.0,36.93,15004544.0,29.75
1,32,13,66432,32,32768,66432,66048.0,13.22,32.55,39.0,200398.0,133100.0,0.0,0.0,291970.0,108446.0,66448.0,40.0,47.53,427.0,28209.0,65.33,12327296.0,35.9,15040320.0,29.43
1,32,13,66816,32,32768,66816,64288.0,13.41,32.87,38.8,199245.0,132136.0,0.0,0.0,290290.0,107822.0,66832.0,40.0,46.18,435.0,32578.0,67.01,12322144.0,36.94,15134656.0,30.07
1,32,13,67200,32,32768,67200,65120.0,13.02,32.72,40.41,198092.0,131894.0,0.0,0.0,288610.0,107198.0,67216.0,40.0,46.82,483.0,26213.0,65.93,12479680.0,36.17,15163136.0,29.77
1,32,13,67584,32,32768,67584,58496.0,14.51,31.66,35.51,196891.0,130909.0,0.0,0.0,286860.0,106548.0,67600.0,40.0,40.48,580.0,36445.0,71.43,11510080.0,40.71,15251072.0,30.72
1,32,13,67968,32,32768,67968,66240.0,13.13,31.81,40.75,204714.0,134196.0,0.0,0.0,298270.0,110786.0,67984.0,40.0,47.44,1107.0,26667.0,63.67,12403776.0,34.91,15060480.0,28.76
1,32,13,68352,32,32768,68352,65344.0,13.19,31.75,40.4,203609.0,132923.0,0.0,0.0,296660.0,110188.0,68368.0,40.0,45.81,749.0,27672.0,64.94,12460864.0,35.74,15254976.0,29.2
1,32,13,68736,32,32768,68736,65920.0,13.09,32.11,40.23,202456.0,132955.0,0.0,0.0,294980.0,109564.0,68752.0,40.0,46.94,1555.0,27369.0,64.42,12459648.0,35.32,15121344.0,29.1
1,32,13,69120,32,32768,69120,63968.0,13.81,32.43,39.79,201351.0,131976.0,0.0,0.0,293370.0,108966.0,69136.0,40.0,43.67,2264.0,29097.0,67.74,12192096.0,37.58,15188672.0,30.16
1,32,13,69504,32,32768,69504,65888.0,12.84,32.05,41.87,200246.0,130883.0,0.0,0.0,291760.0,108368.0,69520.0,40.0,46.06,1545.0,28196.0,64.9,12661568.0,35.51,15302848.0,29.38
1,32,13,69888,32,32768,69888,65376.0,13.06,32.3,40.51,199093.0,129714.0,0.0,0.0,290080.0,107744.0,69904.0,40.0,45.06,2836.0,28230.0,65.7,12427296.0,36.27,15312320.0,29.43
1,32,13,70272,32,32768,70272,68096.0,12.64,31.9,42.77,198036.0,130339.0,0.0,0.0,288540.0,107172.0,70288.0,40.0,45.91,2241.0,27135.0,64.53,12592704.0,35.45,15350208.0,29.08
1,32,13,70656,32,32768,70656,62016.0,13.9,30.6,38.93,196931.0,129311.0,0.0,0.0,286930.0,106574.0,70672.0,40.0,40.06,2079.0,33790.0,69.45,11668224.0,39.77,15639872.0,29.67
1,32,13,71040,32,32768,71040,68448.0,12.98,31.54,41.77,204418.0,129991.0,0.0,0.0,297850.0,110630.0,71056.0,40.0,46.97,3511.0,27701.0,63.53,12508416.0,34.93,15273664.0,28.6
1,32,13,71424,32,32768,71424,66944.0,13.47,32.54,42.75,203265.0,129141.0,0.0,0.0,296170.0,110006.0,71440.0,40.0,45.42,2936.0,27805.0,66.98,12495904.0,37.12,15532352.0,29.86
1,32,13,71808,32,32768,71808,68032.0,12.87,31.87,43.38,202256.0,128642.0,0.0,0.0,294700.0,109460.0,71824.0,40.0,46.15,3113.0,27408.0,64.88,12825056.0,35.41,15408768.0,29.47
1,32,13,72192,32,32768,72192,64096.0,13.22,31.05,42.67,201151.0,127994.0,0.0,0.0,293090.0,108862.0,72208.0,40.0,43.84,3373.0,28455.0,65.72,12334048.0,36.47,15380672.0,29.25
1,32,13,72576,32,32768,72576,68448.0,12.53,31.03,43.06,200142.0,127408.0,0.0,0.0,291620.0,108316.0,72592.0,40.0,46.78,4277.0,27770.0,62.97,12551392.0,34.69,15389120.0,28.29
1,32,13,72960,32,32768,72960,65952.0,13.3,32.92,42.79,199037.0,126290.0,0.0,0.0,290010.0,107718.0,72976.0,40.0,44.79,4970.0,26202.0,67.46,12669376.0,37.01,15397056.0,30.45
1,32,13,73344,32,32768,73344,67200.0,12.43,31.42,44.5,198076.0,126438.0,0.0,0.0,288610.0,107198.0,73360.0,40.0,45.87,3602.0,25090.0,64.27,12871744.0,35.12,15507904.0,29.15
1,32,13,73728,32,32768,73728,59136.0,14.77,31.96,37.35,196779.0,122868.0,0.0,0.0,286720.0,106496.0,73744.0,40.0,37.2,3072.0,27983.0,72.53,11196032.0,42.28,15648448.0,30.25
1,32,13,74112,32,32768,74112,69760.0,13.02,32.01,44.91,203930.0,142246.0,0.0,0.0,297150.0,110370.0,74128.0,40.0,45.79,3700.0,26412.0,65.77,13075872.0,35.66,15482048.0,30.12
1,32,13,74496,32,32768,74496,66720.0,13.29,32.45,42.93,202921.0,142299.0,0.0,0.0,295680.0,109824.0,74512.0,40.0,44.63,5446.0,24447.0,66.65,12755872.0,36.61,15548992.0,30.04
1,32,13,74880,32,32768,74880,68640.0,12.81,31.71,44.41,201961.0,141646.0,0.0,0.0,294280.0,109304.0,74896.0,40.0,46.08,5122.0,25952.0,64.59,12755680.0,35.47,15541504.0,29.12
1,32,13,75264,32,32768,75264,64960.0,13.32,31.37,44.17,200952.0,141010.0,0.0,0.0,292810.0,108758.0,75280.0,40.0,43.35,3894.0,26638.0,67.17,12487808.0,37.36,15651840.0,29.81
1,32,13,75648,32,32768,75648,66816.0,12.63,31.43,45.96,199943.0,140750.0,0.0,0.0,291340.0,108212.0,75664.0,40.0,46.1,5548.0,25761.0,64.47,12789376.0,35.43,15602112.0,29.04
1,32,13,76032,32,32768,76032,67264.0,12.4,30.74,46.25,198934.0,140037.0,0.0,0.0,289870.0,107666.0,76048.0,40.0,44.62,4852.0,26010.0,64.23,12849216.0,35.36,15734144.0,28.88
1,32,13,76416,32,32768,76416,67392.0,12.64,32.12,47.1,197925.0,139224.0,0.0,0.0,288400.0,107120.0,76432.0,40.0,45.13,4731.0,25029.0,66.1,13018048.0,36.14,15704128.0,29.96
1,32,13,76800,32,32768,76800,63776.0,13.74,30.62,42.51,196916.0,138799.0,0.0,0.0,286930.0,106574.0,76816.0,40.0,39.25,4716.0,29847.0,69.29,11866016.0,39.49,15721472.0,29.8
1,32,13,77184,32,32768,77184,67072.0,13.16,32.59,47.07,203780.0,142715.0,0.0,0.0,296940.0,110292.0,77200.0,40.0,45.05,5166.0,25328.0,66.83,13065920.0,36.48,15708096.0,30.35
1,32,13,77568,32,32768,77568,66080.0,13.48,33.1,45.56,202771.0,141954.0,0.0,0.0,295470.0,109746.0,77584.0,40.0,43.88,6840.0,25949.0,68.23,12942432.0,37.39,15688320.0,30.85
1,32,13,77952,32,32768,77952,63904.0,13.45,33.72,47.03,201714.0,142074.0,0.0,0.0,293930.0,109174.0,77968.0,40.0,44.91,5814.0,24434.0,69.36,13037856.0,38.05,15848192.0,31.3
1,32,13,78336,32,32768,78336,62240.0,14.25,33.9,45.74,200753.0,140897.0,0.0,0.0,292530.0,108654.0,78352.0,40.0,42.78,5622.0,26196.0,72.2,12488288.0,40.29,15770944.0,31.91
1,32,13,78720,32,32768,78720,60608.0,14.41,36.42,48.74,199792.0,140292.0,0.0,0.0,291130.0,108134.0,78736.0,40.0,44.75,6282.0,24863.0,74.99,13069888.0,41.09,15841408.0,33.9
1,32,13,79104,32,32768,79104,58144.0,14.65,36.72,45.53,198832.0,139409.0,0.0,0.0,289730.0,107614.0,79120.0,40.0,43.49,8151.0,25594.0,75.75,12854944.0,41.75,15788032.0,33.99
1,32,13,79488,32,32768,79488,59488.0,14.4,36.82,47.27,197871.0,139365.0,0.0,0.0,288330.0,107094.0,79504.0,40.0,44.79,6769.0,25941.0,75.7,13040640.0,41.53,15846016.0,34.18
1,32,13,79872,32,32768,79872,53472.0,15.97,35.41,41.64,196862.0,139039.0,0.0,0.0,286860.0,106548.0,79888.0,40.0,38.48,6319.0,36319.0,79.59,11537280.0,46.01,15807744.0,33.58
1,32,13,80256,32,32768,80256,60512.0,14.43,36.05,47.38,203485.0,138400.0,0.0,0.0,296520.0,110136.0,80272.0,40.0,44.58,6599.0,25644.0,73.57,13141792.0,40.13,15774720.0,33.44
1,32,13,80640,32,32768,80640,59264.0,15.03,37.19,45.89,202525.0,137814.0,0.0,0.0,295120.0,109616.0,80656.0,40.0,43.4,9508.0,26924.0,76.25,12940576.0,41.86,15754624.0,34.39
1,32,13,81024,32,32768,81024,59680.0,14.65,37.03,47.65,201564.0,136996.0,0.0,0.0,293720.0,109096.0,81040.0,40.0,44.31,7302.0,26609.0,75.49,13053312.0,41.37,15824896.0,34.12
1,32,13,81408,32,32768,81408,58912.0,14.93,35.88,44.89,200603.0,136121.0,0.0,0.0,292320.0,108576.0,81424.0,40.0,41.51,9375.0,28986.0,75.2,12551296.0,41.76,15673920.0,33.44
1,32,13,81792,32,32768,81792,59264.0,14.49,36.91,47.7,199690.0,135752.0,0.0,0.0,290990.0,108082.0,81808.0,40.0,44.18,7152.0,27011.0,75.07,13081312.0,41.01,15754432.0,34.06
1,32,13,82176,32,32768,82176,58496.0,14.41,36.39,46.21,198730.0,134094.0,0.0,0.0,289590.0,107562.0,82192.0,40.0,42.87,10018.0,27968.0,74.35,12883072.0,40.92,15768768.0,33.43
1,32,13,82560,32,32768,82560,60256.0,14.11,36.35,47.39,197817.0,133413.0,0.0,0.0,288260.0,107068.0,82576.0,40.0,44.08,7498.0,26114.0,73.68,13031008.0,40.32,15749248.0,33.36
1,32,13,82944,32,32768,82944,55136.0,15.22,34.47,43.85,196904.0,132926.0,0.0,0.0,286930.0,106574.0,82960.0,40.0,37.64,7001.0,33087.0,76.78,11777984.0,44.15,15936256.0,32.63
1,32,13,83328,32,32768,83328,59648.0,15.02,37.57,46.75,203288.0,129993.0,0.0,0.0,296240.0,110032.0,83344.0,40.0,44.75,9727.0,28082.0,75.14,12795648.0,41.33,15643456.0,33.81
1,32,13,83712,32,32768,83712,59072.0,14.84,36.75,45.98,202327.0,130294.0,0.0,0.0,294840.0,109512.0,83728.0,40.0,43.22,10712.0,28591.0,74.84,12830336.0,41.27,15776384.0,33.57
1,32,13,84096,32,32768,84096,60672.0,14.44,36.45,47.15,201414.0,129162.0,0.0,0.0,293510.0,109018.0,84112.0,40.0,44.84,10190.0,27891.0,72.72,12704768.0,40.15,15661888.0,32.57
1,32,13,84480,32,32768,84480,58016.0,15.09,36.31,47.08,200405.0,128941.0,0.0,0.0,292040.0,108472.0,84496.0,40.0,41.47,11390.0,28056.0,75.73,12567200.0,41.99,15635584.0,33.75
1,32,13,84864,32,32768,84864,60128.0,14.63,37.25,47.27,199589.0,127300.0,0.0,0.0,290850.0,108030.0,84880.0,40.0,44.47,10580.0,27917.0,74.49,12711392.0,41.16,15700864.0,33.33
1,32,13,85248,32,32768,85248,59424.0,14.66,37.03,46.68,198772.0,127350.0,0.0,0.0,289660.0,107588.0,85264.0,40.0,42.86,12024.0,27982.0,75.02,12762592.0,41.42,15739136.0,33.59
1,32,13,85632,32,32768,85632,58432.0,14.32,36.82,46.79,197715.0,126601.0,0.0,0.0,288120.0,107016.0,85648.0,40.0,44.49,11355.0,27502.0,73.58,12720160.0,40.61,15670464.0,32.97
1,32,13,86016,32,32768,86016,52160.0,16.33,36.19,40.27,196755.0,127917.0,0.0,0.0,286720.0,106496.0,86032.0,40.0,34.96,8545.0,32183.0,79.41,10911488.0,47.13,15930560.0,32.28
1,32,13,86400,32,32768,86400,60256.0,14.74,37.3,48.23,202946.0,141607.0,0.0,0.0,295750.0,109850.0,86416.0,40.0,43.72,9063.0,26474.0,74.77,13065216.0,40.76,15663552.0,34.0
1,32,13,86784,32,32768,86784,59680.0,14.83,37.04,47.07,201985.0,140042.0,0.0,0.0,294350.0,109330.0,86800.0,40.0,42.45,12630.0,27551.0,74.54,12829184.0,40.94,15636800.0,33.59
1,32,13,87168,32,32768,87168,60640.0,14.68,37.19,47.53,201169.0,138987.0,0.0,0.0,293160.0,108888.0,87184.0,40.0,44.11,12039.0,28146.0,74.13,12688480.0,41.06,15752704.0,33.07
1,32,13,87552,32,32768,87552,58464.0,15.23,37.01,46.67,200352.0,139114.0,0.0,0.0,291970.0,108446.0,87568.0,40.0,40.73,12825.0,28583.0,76.31,12532256.0,42.34,15622592.0,33.97
1,32,13,87936,32,32768,87936,61280.0,14.26,36.76,49.07,199440.0,138702.0,0.0,0.0,290640.0,107952.0,87952.0,40.0,43.12,10433.0,27128.0,73.67,13004192.0,40.36,15759616.0,33.31
1,32,13,88320,32,32768,88320,59904.0,14.58,37.31,48.32,198575.0,138206.0,0.0,0.0,289380.0,107484.0,88336.0,40.0,42.07,13839.0,29313.0,74.75,12886688.0,41.02,15674560.0,33.73
1,32,13,88704,32,32768,88704,59840.0,14.54,37.65,47.65,197758.0,138134.0,0.0,0.0,288190.0,107042.0,88720.0,40.0,43.67,13557.0,28532.0,74.34,12637056.0,41.17,15682880.0,33.17
1,32,13,89088,32,32768,89088,55776.0,15.13,34.64,45.31,196894.0,138070.0,0.0,0.0,286930.0,106574.0,89104.0,40.0,36.74,10908.0,34337.0,75.75,11754912.0,43.4,15769344.0,32.35
1,32,13,89472,32,32768,89472,60128.0,14.82,37.8,48.05,202797.0,138741.0,0.0,0.0,295540.0,109772.0,89488.0,40.0,43.22,13791.0,28702.0,74.05,12726624.0,40.85,15661504.0,33.2
1,32,13,89856,32,32768,89856,59072.0,15.15,38.48,48.43,201981.0,138185.0,0.0,0.0,294350.0,109330.0,89872.0,40.0,41.55,14962.0,28951.0,76.39,12903104.0,41.91,15682240.0,34.48
1,32,13,90240,32,32768,90240,60224.0,14.47,37.18,48.56,201068.0,137101.0,0.0,0.0,293020.0,108836.0,90256.0,40.0,43.2,14216.0,29287.0,72.99,12675328.0,40.41,15725440.0,32.57
1,32,13,90624,32,32768,90624,59456.0,14.74,36.22,47.9,200203.0,138233.0,0.0,0.0,291760.0,108368.0,90640.0,40.0,40.27,12451.0,29457.0,74.25,12499680.0,41.33,15688000.0,32.93
1,32,13,91008,32,32768,91008,61440.0,14.29,37.19,48.84,199387.0,136922.0,0.0,0.0,290570.0,107926.0,91024.0,40.0,42.95,14917.0,29216.0,72.78,12692672.0,40.3,15746496.0,32.48
1,32,13,91392,32,32768,91392,60288.0,13.94,35.92,49.17,198570.0,136779.0,0.0,0.0,289380.0,107484.0,91408.0,40.0,41.65,12926.0,29632.0,71.79,12799168.0,39.64,15782464.0,32.15
1,32,13,91776,32,32768,91776,60928.0,13.85,36.54,50.29,197754.0,136701.0,0.0,0.0,288190.0,107042.0,91792.0,40.0,42.13,13614.0,28087.0,72.13,13063968.0,39.35,15678336.0,32.79
1,32,13,92160,32,32768,92160,53472.0,15.61,35.7,44.33,196841.0,136337.0,0.0,0.0,286860.0,106548.0,92176.0,40.0,36.01,11871.0,37462.0,77.4,11529088.0,44.76,15812224.0,32.64
1,32,13,92544,32,32768,92544,61568.0,14.21,36.66,50.29,202456.0,134972.0,0.0,0.0,295050.0,109590.0,92560.0,40.0,42.12,13446.0,28136.0,72.03,13055552.0,39.32,15691776.0,32.71
1,32,13,92928,32,32768,92928,60768.0,14.51,37.04,49.17,201784.0,133207.0,0.0,0.0,294070.0,109226.0,92944.0,40.0,40.96,16797.0,29029.0,72.81,12860192.0,39.98,15662976.0,32.83
1,32,13,93312,32,32768,93312,61664.0,14.21,37.03,50.95,200967.0,133043.0,0.0,0.0,292880.0,108784.0,93328.0,40.0,41.78,14009.0,27335.0,72.61,13042560.0,39.66,15699520.0,32.95
1,32,13,93696,32,32768,93696,59392.0,14.68,36.32,49.38,200151.0,132936.0,0.0,0.0,291690.0,108342.0,93712.0,40.0,39.54,13997.0,29399.0,73.91,12517568.0,41.12,15699264.0,32.79
1,32,13,94080,32,32768,94080,60416.0,14.11,36.96,50.3,199334.0,131231.0,0.0,0.0,290500.0,107900.0,94096.0,40.0,42.25,17008.0,29767.0,71.73,12714432.0,39.61,15677632.0,32.12
1,32,13,94464,32,32768,94464,60864.0,14.4,37.33,50.29,198470.0,131163.0,0.0,0.0,289240.0,107432.0,94480.0,40.0,40.7,17561.0,30548.0,73.6,12814048.0,40.55,15727552.0,33.04
1,32,13,94848,32,32768,94848,62368.0,13.96,36.78,49.82,197701.0,129442.0,0.0,0.0,288120.0,107016.0,94864.0,40.0,42.37,16348.0,30154.0,71.59,12798848.0,39.4,15668480.0,32.19
1,32,13,95232,32,32768,95232,57152.0,14.78,34.51,48.68,196885.0,133070.0,0.0,0.0,286930.0,106574.0,95248.0,40.0,35.06,17421.0,34212.0,73.64,11712480.0,42.34,15843392.0,31.3
1,32,13,95616,32,32768,95616,62080.0,14.19,36.44,51.21,202404.0,126225.0,0.0,0.0,294980.0,109564.0,95632.0,40.0,42.59,16808.0,29883.0,70.74,12668928.0,39.11,15668544.0,31.63
1,32,13,96000,32,32768,96000,60896.0,14.23,36.27,51.57,201636.0,126873.0,0.0,0.0,293860.0,109148.0,96016.0,40.0,41.06,14419.0,29330.0,71.81,12863808.0,39.46,15690048.0,32.35
1,32,13,96384,32,32768,96384,62560.0,13.76,35.87,52.31,200819.0,126118.0,0.0,0.0,292670.0,108706.0,96400.0,40.0,41.87,14620.0,28725.0,70.21,13043232.0,38.37,15713920.0,31.85
1,32,13,96768,32,32768,96768,59104.0,14.76,36.48,49.74,200051.0,124965.0,0.0,0.0,291550.0,108290.0,96784.0,40.0,39.03,17640.0,29466.0,73.45,12506656.0,40.82,15641728.0,32.64
1,32,13,97152,32,32768,97152,63904.0,13.65,35.92,52.46,199234.0,124807.0,0.0,0.0,290360.0,107848.0,97168.0,40.0,41.62,15539.0,28154.0,70.28,13092992.0,38.34,15715072.0,31.94
1,32,13,97536,32,32768,97536,61504.0,13.75,35.67,51.27,198466.0,123888.0,0.0,0.0,289240.0,107432.0,97552.0,40.0,40.41,18197.0,27625.0,70.07,12830304.0,38.62,15755968.0,31.45
1,32,13,97920,32,32768,97920,62048.0,13.61,36.14,52.99,197649.0,124095.0,0.0,0.0,288050.0,106990.0,97936.0,40.0,41.48,15188.0,28380.0,70.49,12970400.0,38.62,15716032.0,31.87


==> figs/data/lines/12/gimmik_data_lines_p1_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,64,13,768,32,32768,768,408992.0,21.32,31.73,15.57,1605632.0,884736.0,0.0,0.0,2293760.0,851968.0,784.0,56.0,27.64,28464.0,44421.0,19.73,25200480.0,10.25,27263424.0,9.48
1,64,13,1536,32,32768,1536,352704.0,12.48,18.48,12.83,802816.0,442368.0,0.0,0.0,1146880.0,425984.0,1552.0,64.0,32.46,7522.0,29035.0,23.1,25200480.0,12.01,27263424.0,11.1
1,64,13,2304,32,32768,2304,326528.0,9.02,18.95,13.33,535227.0,294921.0,0.0,0.0,764610.0,283998.0,2320.0,64.0,31.56,6306.0,34391.0,25.06,25200480.0,13.02,27263424.0,12.04
1,64,13,3072,32,32768,3072,333984.0,6.48,9.47,12.31,401408.0,221184.0,0.0,0.0,573440.0,212992.0,3088.0,64.0,29.01,935.0,5652.0,24.0,25200352.0,12.47,27263424.0,11.53
1,64,13,3840,32,32768,3840,297408.0,5.94,16.82,13.51,321146.0,176958.0,0.0,0.0,458780.0,170404.0,3856.0,64.0,28.39,2903.0,30533.0,27.49,25209952.0,14.28,27263424.0,13.21
1,64,13,4608,32,32768,4608,445248.0,3.28,9.43,12.31,267638.0,147474.0,0.0,0.0,382340.0,142012.0,4624.0,64.0,23.53,2.0,13320.0,18.24,25232992.0,9.47,27263424.0,8.77
1,64,13,5376,32,32768,5376,386784.0,3.22,11.55,12.39,229418.0,126414.0,0.0,0.0,327740.0,121732.0,5392.0,64.0,23.53,0.0,0.0,20.86,25226976.0,10.83,27263424.0,10.02
1,64,13,6144,32,32768,6144,336960.0,3.25,9.34,12.33,200704.0,110592.0,0.0,0.0,286720.0,106496.0,6160.0,64.0,23.53,0.0,0.0,24.09,25207776.0,12.52,27263424.0,11.57
1,64,13,6912,32,32768,6912,311648.0,6.22,13.82,13.02,353177.0,193276.0,0.0,0.0,509740.0,189332.0,6928.0,64.0,37.24,512.0,22888.0,25.91,25209824.0,13.46,27263424.0,12.45
1,64,13,7680,32,32768,7680,286560.0,6.15,13.53,13.13,317869.0,174007.0,0.0,0.0,458780.0,170404.0,7696.0,64.0,37.43,581.0,22805.0,28.47,25211360.0,14.79,27263424.0,13.68
1,64,13,8448,32,32768,8448,266048.0,5.96,15.4,13.52,288963.0,159628.0,0.0,0.0,417060.0,154908.0,8464.0,64.0,42.28,205.0,32831.0,30.37,25216608.0,15.78,27263424.0,14.59
1,64,13,9216,32,32768,9216,246080.0,5.96,12.85,13.55,264907.0,146280.0,0.0,0.0,382340.0,142012.0,9232.0,64.0,40.12,134.0,25931.0,33.13,25210080.0,17.21,27263424.0,15.92
1,64,13,9984,32,32768,9984,236128.0,5.72,16.84,14.09,244537.0,135885.0,0.0,0.0,352940.0,131092.0,10000.0,64.0,40.83,88.0,36398.0,34.45,25206496.0,17.9,27263424.0,16.55
1,64,13,10752,32,32768,10752,222592.0,5.67,16.54,14.33,227077.0,126298.0,0.0,0.0,327740.0,121732.0,10768.0,64.0,39.56,89.0,36711.0,36.7,25197536.0,19.07,27263424.0,17.63
1,64,13,11520,32,32768,11520,214432.0,5.51,18.19,14.76,211945.0,117944.0,0.0,0.0,305900.0,113620.0,11536.0,64.0,39.28,74.0,35452.0,38.26,25205984.0,19.88,27263424.0,18.38
1,64,13,12288,32,32768,12288,196128.0,5.63,16.18,14.5,198656.0,110592.0,0.0,0.0,286720.0,106496.0,12304.0,64.0,36.58,78.0,27380.0,41.47,24916576.0,21.67,27263424.0,19.8
1,64,13,13056,32,32768,13056,198528.0,7.92,19.68,15.23,279512.0,155103.0,0.0,0.0,404810.0,150358.0,13072.0,64.0,45.57,256.0,37594.0,41.5,25182432.0,21.57,27263424.0,19.93
1,64,13,13824,32,32768,13824,188448.0,7.8,19.14,15.39,263997.0,146372.0,0.0,0.0,382340.0,142012.0,13840.0,64.0,45.91,270.0,36018.0,43.27,25172704.0,22.5,27263424.0,20.77
1,64,13,14592,32,32768,14592,182208.0,7.68,20.92,15.64,250125.0,138534.0,0.0,0.0,362250.0,134550.0,14608.0,64.0,47.93,333.0,22647.0,45.0,25172064.0,23.4,27275200.0,21.6
1,64,13,15360,32,32768,15360,174240.0,7.61,18.22,15.9,237655.0,131750.0,0.0,0.0,344190.0,127842.0,15376.0,64.0,45.37,238.0,37262.0,46.89,25140960.0,24.4,27270592.0,22.49
1,64,13,16128,32,32768,16128,125696.0,10.1,30.11,23.4,226345.0,124701.0,0.0,0.0,327810.0,121758.0,16144.0,64.0,47.68,3525.0,39577.0,65.51,25232832.0,34.07,27339200.0,31.44
1,64,13,16896,32,32768,16896,167968.0,7.16,21.01,17.0,216050.0,121087.0,0.0,0.0,312900.0,116220.0,16912.0,64.0,48.68,123.0,33386.0,48.51,25146464.0,25.24,27266752.0,23.28
1,64,13,17664,32,32768,17664,166624.0,6.94,22.25,17.36,206625.0,115866.0,0.0,0.0,299250.0,111150.0,17680.0,64.0,48.87,77.0,33813.0,49.2,25156352.0,25.59,27263616.0,23.61
1,64,13,18432,32,32768,18432,160928.0,6.89,19.82,17.28,198070.0,110869.0,0.0,0.0,286860.0,106548.0,18448.0,64.0,45.63,123.0,44025.0,50.89,25074912.0,26.51,27263616.0,24.38
1,64,13,19200,32,32768,19200,165408.0,8.76,22.93,17.9,252975.0,141412.0,0.0,0.0,367010.0,136318.0,19216.0,64.0,51.22,272.0,34123.0,50.57,25160928.0,26.3,27263488.0,24.27
1,64,13,19968,32,32768,19968,156192.0,8.81,22.76,18.24,243325.0,135782.0,0.0,0.0,353010.0,131118.0,19984.0,64.0,50.62,340.0,33191.0,52.9,25152736.0,27.51,27263552.0,25.38
1,64,13,20736,32,32768,20736,156128.0,8.37,23.42,18.41,234302.0,130733.0,0.0,0.0,339920.0,126256.0,20752.0,64.0,51.19,275.0,18684.0,52.19,25149088.0,27.15,27263744.0,25.04
1,64,13,21504,32,32768,21504,148256.0,8.49,21.37,18.64,225955.0,125952.0,0.0,0.0,327810.0,121758.0,21520.0,64.0,48.91,270.0,34113.0,54.86,25117024.0,28.56,27276096.0,26.3
1,64,13,22272,32,32768,22272,152512.0,8.01,23.86,19.27,218090.0,122779.0,0.0,0.0,316400.0,117520.0,22288.0,64.0,51.09,315.0,32007.0,53.66,25113120.0,27.93,27265024.0,25.73
1,64,13,23040,32,32768,23040,148160.0,8.16,24.03,19.46,210949.0,118803.0,0.0,0.0,306040.0,113672.0,23056.0,64.0,50.07,314.0,32211.0,56.49,25099072.0,29.41,27264704.0,27.08
1,64,13,23808,32,32768,23808,147104.0,7.82,24.68,19.92,204146.0,115481.0,0.0,0.0,296170.0,110006.0,23824.0,64.0,49.96,351.0,18616.0,55.9,25076736.0,29.12,27264064.0,26.78
1,64,13,24576,32,32768,24576,132864.0,8.45,24.3,18.9,197632.0,112268.0,0.0,0.0,286720.0,106496.0,24592.0,64.0,45.81,428.0,23407.0,62.07,24787680.0,32.51,27263680.0,29.56
1,64,13,25344,32,32768,25344,143296.0,9.39,25.34,20.59,239313.0,132588.0,0.0,0.0,347550.0,129090.0,25360.0,64.0,52.42,575.0,36726.0,57.18,25083936.0,29.78,27264896.0,27.4
1,64,13,26112,32,32768,26112,142464.0,9.18,24.45,20.97,232276.0,128831.0,0.0,0.0,337330.0,125294.0,26128.0,64.0,52.22,591.0,38762.0,57.58,25075264.0,30.0,27265344.0,27.59
1,64,13,26880,32,32768,26880,137312.0,9.24,26.26,21.03,225769.0,125246.0,0.0,0.0,327880.0,121784.0,26896.0,64.0,53.27,550.0,28055.0,59.7,25112256.0,31.08,27265792.0,28.62
1,64,13,27648,32,32768,27648,135168.0,9.16,23.74,21.09,219503.0,121519.0,0.0,0.0,318780.0,118404.0,27664.0,64.0,50.26,555.0,43392.0,60.84,25081472.0,31.69,27267712.0,29.15
1,64,13,28416,32,32768,28416,137504.0,8.77,26.16,21.76,213526.0,118143.0,0.0,0.0,310100.0,115180.0,28432.0,64.0,53.2,579.0,30946.0,59.9,25138592.0,31.17,27266816.0,28.73
1,64,13,29184,32,32768,29184,132320.0,8.88,26.2,22.09,207935.0,115020.0,0.0,0.0,301980.0,112164.0,29200.0,64.0,52.39,525.0,42018.0,62.26,25089088.0,32.42,27268544.0,29.83
1,64,13,29952,32,32768,29952,132960.0,8.57,26.81,22.41,202633.0,112126.0,0.0,0.0,294280.0,109304.0,29968.0,64.0,52.99,618.0,32387.0,61.68,25139008.0,32.1,27271168.0,29.59
1,64,13,30720,32,32768,30720,130624.0,8.51,24.48,22.53,197572.0,109190.0,0.0,0.0,286930.0,106574.0,30736.0,64.0,48.7,541.0,55687.0,62.7,25023328.0,32.7,27268608.0,30.01
1,64,13,31488,32,32768,31488,128256.0,10.21,28.12,23.15,231152.0,128317.0,0.0,0.0,335930.0,124774.0,31504.0,64.0,53.89,1564.0,46693.0,64.4,25127776.0,33.52,27278144.0,30.88
1,64,13,32256,32,32768,32256,127616.0,9.97,27.06,23.22,225661.0,125163.0,0.0,0.0,327950.0,121810.0,32272.0,64.0,52.8,1361.0,49207.0,64.38,25099200.0,33.53,27278336.0,30.85
1,64,13,33024,32,32768,33024,129056.0,9.58,28.02,23.82,220411.0,122172.0,0.0,0.0,320320.0,118976.0,33040.0,64.0,51.84,0.0,48380.0,63.58,25174976.0,33.14,27401280.0,30.44
1,64,13,33792,32,32768,33792,127424.0,9.59,25.65,23.66,215305.0,119415.0,0.0,0.0,312900.0,116220.0,33808.0,64.0,49.15,0.0,52196.0,64.98,25101952.0,33.89,27362240.0,31.09
1,64,13,34560,32,32768,34560,128928.0,9.22,27.97,24.44,210633.0,116978.0,0.0,0.0,306110.0,113698.0,34576.0,64.0,51.87,0.0,42052.0,64.1,25198944.0,33.4,27417024.0,30.7
1,64,13,35328,32,32768,35328,125888.0,9.3,27.96,24.92,206009.0,114360.0,0.0,0.0,299390.0,111202.0,35344.0,64.0,50.77,0.0,48368.0,65.98,25128992.0,34.42,27409600.0,31.56
1,64,13,36096,32,32768,36096,124736.0,9.1,28.86,25.33,201674.0,112070.0,0.0,0.0,293090.0,108862.0,36112.0,64.0,51.35,0.0,47060.0,66.06,25183488.0,34.45,27442816.0,31.61
1,64,13,36864,32,32768,36864,120576.0,9.26,26.92,24.64,197387.0,109509.0,0.0,0.0,286860.0,106548.0,36880.0,64.0,45.18,0.0,50502.0,68.11,24808928.0,35.73,27374144.0,32.38
1,64,13,37632,32,32768,37632,126592.0,10.01,28.38,25.85,225405.0,126288.0,0.0,0.0,327740.0,121732.0,37648.0,64.0,52.41,0.0,46764.0,65.1,25234400.0,33.93,27466176.0,31.17
1,64,13,38400,32,32768,38400,126944.0,9.81,27.4,26.32,221024.0,123426.0,0.0,0.0,321370.0,119366.0,38416.0,64.0,51.4,0.0,48816.0,64.99,25197184.0,33.91,27487104.0,31.08
1,64,13,39168,32,32768,39168,126400.0,9.71,28.56,26.71,216643.0,121149.0,0.0,0.0,315000.0,117000.0,39184.0,64.0,52.07,0.0,50806.0,65.76,25211520.0,34.33,27544064.0,31.42
1,64,13,39936,32,32768,39936,118784.0,9.97,27.05,26.43,212551.0,118755.0,0.0,0.0,309050.0,114790.0,39952.0,64.0,48.69,0.0,53653.0,68.46,24969280.0,35.92,27560128.0,32.54
1,64,13,40704,32,32768,40704,120416.0,9.67,29.58,27.16,208555.0,116539.0,0.0,0.0,303240.0,112632.0,40720.0,64.0,51.33,0.0,43720.0,68.19,25262240.0,35.62,27629120.0,32.57
1,64,13,41472,32,32768,41472,121536.0,9.52,28.63,27.47,204559.0,114237.0,0.0,0.0,297430.0,110474.0,41488.0,64.0,50.58,0.0,52154.0,68.26,25167296.0,35.71,27619200.0,32.54
1,64,13,42240,32,32768,42240,122624.0,9.2,29.05,28.05,200852.0,112278.0,0.0,0.0,292040.0,108472.0,42256.0,64.0,51.25,0.0,42598.0,67.44,25297728.0,35.21,27639616.0,32.23
1,64,13,43008,32,32768,43008,120000.0,9.33,27.29,27.7,197338.0,110380.0,0.0,0.0,286930.0,106574.0,43024.0,64.0,47.69,0.0,59766.0,69.24,25042080.0,36.31,27610240.0,32.93
1,64,13,43776,32,32768,43776,123264.0,10.04,28.83,28.76,221327.0,125340.0,0.0,0.0,321930.0,119574.0,43792.0,64.0,52.04,0.0,32423.0,66.88,25345600.0,34.95,27745280.0,31.93
1,64,13,44544,32,32768,44544,123424.0,10.01,28.5,29.31,217525.0,122651.0,0.0,0.0,316400.0,117520.0,44560.0,64.0,50.92,0.0,43531.0,67.92,25267424.0,35.61,27839104.0,32.32
1,64,13,45312,32,32768,45312,115360.0,10.38,30.79,29.75,214012.0,120420.0,0.0,0.0,311290.0,115622.0,45328.0,64.0,51.9,0.0,42672.0,71.61,25293152.0,37.52,27840192.0,34.09
1,64,13,46080,32,32768,46080,114240.0,10.33,28.56,29.28,210451.0,118605.0,0.0,0.0,306110.0,113698.0,46096.0,64.0,48.5,0.0,45396.0,72.26,25011680.0,38.17,28004480.0,34.09
1,64,13,46848,32,32768,46848,117120.0,9.97,30.51,30.21,207082.0,116312.0,0.0,0.0,301210.0,111878.0,46864.0,64.0,51.42,0.0,43843.0,71.05,25253280.0,37.26,27846080.0,33.79
1,64,13,47616,32,32768,47616,117088.0,9.82,29.78,30.34,203617.0,114516.0,0.0,0.0,296170.0,110006.0,47632.0,64.0,50.04,0.0,42584.0,71.25,25149408.0,37.54,28011008.0,33.71
1,64,13,48384,32,32768,48384,118016.0,9.6,30.41,30.87,200537.0,113015.0,0.0,0.0,291690.0,108342.0,48400.0,64.0,50.54,0.0,33649.0,70.91,25278560.0,37.26,27990912.0,33.65
1,64,13,49152,32,32768,49152,111392.0,9.99,29.37,29.18,197120.0,110898.0,0.0,0.0,286720.0,106496.0,49168.0,64.0,44.56,0.0,31403.0,74.35,24868960.0,39.34,27938624.0,35.01
1,64,13,49920,32,32768,49920,119328.0,10.19,29.76,31.82,218425.0,124053.0,0.0,0.0,317800.0,118040.0,49936.0,64.0,50.71,0.0,45533.0,69.39,25380992.0,36.51,28177408.0,32.88
1,64,13,50688,32,32768,50688,119648.0,10.12,29.16,31.92,215105.0,122301.0,0.0,0.0,312970.0,116246.0,50704.0,64.0,50.04,0.0,45545.0,69.91,25243968.0,36.92,28246784.0,32.99
1,64,13,51456,32,32768,51456,120224.0,9.88,29.59,32.77,211930.0,120833.0,0.0,0.0,308350.0,114530.0,51472.0,64.0,51.2,0.0,42159.0,69.5,25504320.0,36.46,28149696.0,33.04
1,64,13,52224,32,32768,52224,117408.0,10.01,28.04,32.16,208706.0,118937.0,0.0,0.0,303660.0,112788.0,52240.0,64.0,48.01,0.0,47108.0,71.02,25078624.0,37.62,28244800.0,33.4
1,64,13,52992,32,32768,52992,113344.0,10.11,31.17,33.2,205675.0,117371.0,0.0,0.0,299250.0,111150.0,53008.0,64.0,51.13,0.0,46031.0,73.43,25618208.0,38.47,28194240.0,34.96
1,64,13,53760,32,32768,53760,113504.0,10.07,30.62,33.2,202837.0,115296.0,0.0,0.0,295120.0,109616.0,53776.0,64.0,50.13,0.0,45652.0,73.8,25330752.0,38.86,28175104.0,34.94
1,64,13,54528,32,32768,54528,114144.0,9.88,31.3,33.53,199998.0,114436.0,0.0,0.0,290990.0,108082.0,54544.0,64.0,50.85,0.0,45186.0,73.79,25480576.0,38.84,28309504.0,34.96
1,64,13,55296,32,32768,55296,110816.0,10.08,29.83,33.06,197208.0,113174.0,0.0,0.0,286930.0,106574.0,55312.0,64.0,46.95,0.0,52596.0,75.28,24860256.0,40.0,28189568.0,35.28
1,64,13,56064,32,32768,56064,115456.0,10.61,31.34,34.34,215921.0,124367.0,0.0,0.0,314230.0,116714.0,56080.0,64.0,50.95,0.0,38997.0,73.55,25491168.0,38.76,28409088.0,34.78
1,64,13,56832,32,32768,56832,114208.0,10.55,30.75,34.47,213035.0,122261.0,0.0,0.0,310030.0,115154.0,56848.0,64.0,49.93,0.0,48489.0,73.92,25278336.0,39.16,28472576.0,34.76
1,64,13,57600,32,32768,57600,115040.0,10.19,30.8,35.12,210197.0,120704.0,0.0,0.0,305900.0,113620.0,57616.0,64.0,50.84,0.0,47794.0,72.47,25512768.0,38.12,28320256.0,34.34
1,64,13,58368,32,32768,58368,113312.0,10.36,29.34,34.57,207552.0,119252.0,0.0,0.0,302050.0,112190.0,58384.0,64.0,47.62,0.0,49043.0,74.24,25065824.0,39.49,28486976.0,34.75
1,64,13,59136,32,32768,59136,116192.0,9.86,30.57,35.98,204858.0,117523.0,0.0,0.0,298130.0,110734.0,59152.0,64.0,50.63,0.0,46636.0,72.23,25548192.0,38.09,28510272.0,34.14
1,64,13,59904,32,32768,59904,117152.0,9.8,29.98,36.25,202261.0,116053.0,0.0,0.0,294350.0,109330.0,59920.0,64.0,49.58,0.0,48498.0,72.59,25448832.0,38.34,28489984.0,34.25
1,64,13,60672,32,32768,60672,116768.0,9.6,30.62,36.85,199615.0,115009.0,0.0,0.0,290500.0,107900.0,60688.0,64.0,50.18,0.0,47470.0,72.46,25636064.0,38.23,28632128.0,34.23
1,64,13,61440,32,32768,61440,112448.0,9.95,29.47,35.24,197114.0,113765.0,0.0,0.0,286860.0,106548.0,61456.0,64.0,44.14,0.0,46136.0,74.45,24747488.0,39.75,28346432.0,34.7
1,64,13,62208,32,32768,62208,118656.0,10.18,30.36,37.67,214101.0,124352.0,0.0,0.0,311640.0,115752.0,62224.0,64.0,50.34,0.0,47570.0,71.93,25711520.0,37.98,28767936.0,33.95
1,64,13,62976,32,32768,62976,110176.0,10.91,32.05,37.78,211552.0,122642.0,0.0,0.0,307930.0,114374.0,62992.0,64.0,49.49,0.0,47768.0,77.63,25478400.0,41.15,28740928.0,36.48
1,64,13,63744,32,32768,63744,111200.0,10.62,32.5,38.17,208907.0,120960.0,0.0,0.0,304080.0,112944.0,63760.0,64.0,50.15,0.0,47865.0,76.97,25629504.0,40.79,28900160.0,36.18
1,64,13,64512,32,32768,64512,108960.0,10.75,30.66,37.1,206551.0,119666.0,0.0,0.0,300650.0,111670.0,64528.0,64.0,47.27,0.0,50605.0,77.72,25083968.0,41.49,28725376.0,36.23
1,64,13,65280,32,32768,65280,116320.0,9.84,34.13,40.19,204098.0,116922.0,0.0,0.0,297080.0,110344.0,65296.0,64.0,42.32,0.0,47068.0,76.53,25688160.0,42.12,31449856.0,34.41
1,64,13,66048,32,32768,66048,114880.0,9.78,33.45,39.93,201742.0,115531.0,0.0,0.0,293650.0,109070.0,66064.0,64.0,41.31,86.0,49423.0,76.43,25486304.0,42.11,31276416.0,34.32
1,64,13,66816,32,32768,66816,115872.0,9.72,34.55,40.53,199385.0,114637.0,0.0,0.0,290220.0,107796.0,66832.0,64.0,42.1,214.0,48646.0,77.28,25716960.0,42.47,31377024.0,34.81
1,64,13,67584,32,32768,67584,112576.0,9.77,32.36,39.92,197125.0,113762.0,0.0,0.0,286930.0,106574.0,67600.0,64.0,39.29,366.0,51773.0,77.54,24958432.0,43.2,31399616.0,34.34
1,64,13,68352,32,32768,68352,117216.0,10.24,34.27,41.93,212625.0,121013.0,0.0,0.0,309540.0,114972.0,68368.0,64.0,42.26,356.0,50907.0,76.49,25786784.0,42.01,31410432.0,34.49
1,64,13,69120,32,32768,69120,115104.0,10.21,33.69,41.77,210269.0,119448.0,0.0,0.0,306110.0,113698.0,69136.0,64.0,41.35,742.0,52492.0,76.86,25548352.0,42.43,31485824.0,34.43
1,64,13,69888,32,32768,69888,117088.0,9.91,34.0,42.39,207961.0,117882.0,0.0,0.0,302750.0,112450.0,69904.0,64.0,41.93,1248.0,40803.0,75.85,25721216.0,41.82,31616832.0,34.02
1,64,13,70656,32,32768,70656,112800.0,10.09,32.4,42.17,205749.0,116693.0,0.0,0.0,299530.0,111254.0,70672.0,64.0,39.0,1284.0,52491.0,77.11,25038240.0,43.02,31597312.0,34.09
1,64,13,71424,32,32768,71424,117248.0,9.66,33.88,42.98,203441.0,114876.0,0.0,0.0,296170.0,110006.0,71440.0,64.0,41.58,1592.0,52178.0,75.54,25703392.0,41.67,31615808.0,33.88
1,64,13,72192,32,32768,72192,117632.0,9.67,33.47,43.51,201325.0,113692.0,0.0,0.0,293090.0,108862.0,72208.0,64.0,40.51,1840.0,50605.0,76.21,25427008.0,42.31,31735360.0,33.9
1,64,13,72960,32,32768,72960,117696.0,9.45,33.95,43.55,199065.0,112751.0,0.0,0.0,289800.0,107640.0,72976.0,64.0,41.23,2761.0,40443.0,75.74,25596800.0,41.99,31846400.0,33.75
1,64,13,73728,32,32768,73728,112032.0,10.08,33.29,40.87,196950.0,112354.0,0.0,0.0,286720.0,106496.0,73744.0,64.0,37.71,1961.0,46386.0,80.3,24888448.0,44.95,31645248.0,35.35
1,64,13,74496,32,32768,74496,120512.0,9.82,33.38,44.91,211202.0,121786.0,0.0,0.0,307510.0,114218.0,74512.0,64.0,41.32,3091.0,40407.0,74.39,25902880.0,40.95,31729664.0,33.43
1,64,13,75264,32,32768,75264,119744.0,9.83,32.98,45.35,209135.0,120664.0,0.0,0.0,304500.0,113100.0,75280.0,64.0,40.34,2726.0,52513.0,75.17,25504768.0,41.89,32098688.0,33.28
1,64,13,76032,32,32768,76032,122080.0,9.67,33.68,46.08,206875.0,119791.0,0.0,0.0,301210.0,111878.0,76048.0,64.0,41.16,3040.0,52975.0,75.21,25729728.0,41.8,32196800.0,33.41
1,64,13,76800,32,32768,76800,117632.0,9.72,31.7,45.04,204952.0,119013.0,0.0,0.0,298410.0,110838.0,76816.0,64.0,38.2,3424.0,54915.0,75.5,25133856.0,42.41,32215296.0,33.09
1,64,13,77568,32,32768,77568,118848.0,9.46,33.64,46.59,202885.0,117870.0,0.0,0.0,295400.0,109720.0,77584.0,64.0,40.84,4989.0,42473.0,75.29,25794848.0,41.9,32374336.0,33.39
1,64,13,78336,32,32768,78336,117344.0,9.49,33.24,46.45,200914.0,116827.0,0.0,0.0,292530.0,108654.0,78352.0,64.0,39.88,4531.0,55581.0,76.15,25536608.0,42.66,32537344.0,33.48
1,64,13,79104,32,32768,79104,114016.0,9.67,35.11,47.59,198991.0,115940.0,0.0,0.0,289730.0,107614.0,79120.0,64.0,40.58,5739.0,46007.0,78.72,25811296.0,43.88,32514240.0,34.83
1,64,13,79872,32,32768,79872,110016.0,10.02,33.97,45.21,197068.0,114972.0,0.0,0.0,286930.0,106574.0,79888.0,64.0,37.7,4814.0,59355.0,80.92,24939200.0,45.72,32387712.0,35.2
1,64,13,80640,32,32768,80640,114944.0,10.19,35.34,47.4,210217.0,124353.0,0.0,0.0,306110.0,113698.0,80656.0,64.0,40.45,6742.0,47180.0,78.53,25843936.0,43.74,32493696.0,34.79
1,64,13,81408,32,32768,81408,115040.0,10.18,34.79,47.72,208246.0,122895.0,0.0,0.0,303240.0,112632.0,81424.0,64.0,39.44,6290.0,55405.0,78.64,25541920.0,43.97,32398976.0,34.67
1,64,13,82176,32,32768,82176,116416.0,9.87,34.87,48.35,206227.0,122161.0,0.0,0.0,300300.0,111540.0,82192.0,64.0,40.16,6690.0,46507.0,77.55,25776320.0,43.3,32582080.0,34.25
1,64,13,82944,32,32768,82944,114752.0,10.15,33.61,47.68,204352.0,120839.0,0.0,0.0,297570.0,110526.0,82960.0,64.0,37.36,5887.0,59539.0,79.61,25087872.0,45.02,32656384.0,34.59
1,64,13,83712,32,32768,83712,116224.0,9.68,34.85,49.48,202477.0,120041.0,0.0,0.0,294840.0,109512.0,83728.0,64.0,39.98,7509.0,49796.0,77.53,25765376.0,43.34,32652032.0,34.2
1,64,13,84480,32,32768,84480,115840.0,9.75,34.67,49.2,200554.0,118708.0,0.0,0.0,292040.0,108472.0,84496.0,64.0,39.07,7423.0,56259.0,78.62,25525152.0,44.17,32725056.0,34.45
1,64,13,85248,32,32768,85248,118048.0,9.66,35.48,50.05,198872.0,118280.0,0.0,0.0,289590.0,107562.0,85264.0,64.0,39.78,8569.0,47402.0,79.0,25743712.0,44.27,32823424.0,34.72
1,64,13,86016,32,32768,86016,108320.0,9.98,33.74,47.08,196997.0,117437.0,0.0,0.0,286860.0,106548.0,86032.0,64.0,36.15,7154.0,46218.0,80.54,24718944.0,45.77,32539328.0,34.77
1,64,13,86784,32,32768,86784,116384.0,9.97,35.05,50.45,209090.0,123735.0,0.0,0.0,304500.0,113100.0,86800.0,64.0,39.74,9884.0,44018.0,77.58,25932960.0,43.24,32662208.0,34.33
1,64,13,87552,32,32768,87552,116736.0,9.96,34.54,51.16,207408.0,122181.0,0.0,0.0,302050.0,112190.0,87568.0,64.0,38.56,9856.0,56953.0,77.78,25612192.0,43.64,32730816.0,34.15
1,64,13,88320,32,32768,88320,117728.0,9.78,35.02,52.45,205485.0,121759.0,0.0,0.0,299250.0,111150.0,88336.0,64.0,39.39,10689.0,47390.0,77.49,25948480.0,43.22,32732096.0,34.27
1,64,13,89088,32,32768,89088,114080.0,10.07,33.92,51.07,203803.0,120478.0,0.0,0.0,296800.0,110240.0,89104.0,64.0,36.4,9505.0,56199.0,79.19,25046912.0,44.83,32678848.0,34.36
1,64,13,89856,32,32768,89856,119392.0,9.53,34.73,53.29,202121.0,120019.0,0.0,0.0,294350.0,109330.0,89872.0,64.0,39.18,10231.0,46334.0,76.76,25908576.0,42.87,32774208.0,33.89
1,64,13,90624,32,32768,90624,121568.0,9.58,34.43,53.05,200342.0,118288.0,0.0,0.0,291760.0,108368.0,90640.0,64.0,38.34,9753.0,54779.0,77.67,25582528.0,43.72,32945408.0,33.95
1,64,13,91392,32,32768,91392,117664.0,9.36,34.72,53.89,198708.0,117961.0,0.0,0.0,289380.0,107484.0,91408.0,64.0,38.96,10271.0,54976.0,77.19,25796384.0,43.45,33215296.0,33.74
1,64,13,92160,32,32768,92160,112832.0,9.75,33.82,51.34,197026.0,116824.0,0.0,0.0,286930.0,106574.0,92176.0,64.0,36.2,9741.0,64265.0,79.42,24909216.0,45.18,32875456.0,34.23
1,64,13,92928,32,32768,92928,119488.0,9.78,34.68,54.33,208351.0,119484.0,0.0,0.0,303450.0,112710.0,92944.0,64.0,39.31,12115.0,41206.0,76.69,26061856.0,42.75,32818496.0,33.95
1,64,13,93696,32,32768,93696,119520.0,9.61,33.66,55.13,206717.0,118625.0,0.0,0.0,301070.0,111826.0,93712.0,64.0,38.04,11167.0,54711.0,75.86,25557632.0,42.87,33214784.0,32.99
1,64,13,94464,32,32768,94464,118944.0,9.5,34.26,55.73,205083.0,117535.0,0.0,0.0,298690.0,110942.0,94480.0,64.0,38.98,11867.0,46877.0,76.07,25837920.0,42.85,33337472.0,33.21
1,64,13,95232,32,32768,95232,117024.0,9.7,33.03,54.29,203353.0,116704.0,0.0,0.0,296170.0,110006.0,95248.0,64.0,35.83,10561.0,56181.0,77.12,25055520.0,43.96,33206720.0,33.17
1,64,13,96000,32,32768,96000,121152.0,9.36,34.46,57.15,201815.0,115700.0,0.0,0.0,293930.0,109174.0,96016.0,64.0,38.54,12104.0,54838.0,76.4,25874848.0,43.1,33484800.0,33.3
1,64,13,96768,32,32768,96768,121184.0,9.29,33.76,56.03,200277.0,114676.0,0.0,0.0,291690.0,108342.0,96784.0,64.0,37.39,12612.0,52997.0,75.82,25655456.0,42.76,33185472.0,33.06
1,64,13,97536,32,32768,97536,121280.0,9.09,34.0,57.64,198643.0,114225.0,0.0,0.0,289310.0,107458.0,97552.0,64.0,38.3,14313.0,42452.0,75.31,25993632.0,42.27,33256256.0,33.04


==> figs/data/lines/12/gimmik_data_lines_p2_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
2,32,13,1296,32,32768,1296,1403872.0,7.66,33.0,18.08,2392064.0,1277952.0,0.0,0.0,4816896.0,1277952.0,1312.0,64.0,20.46,69575.0,126758.0,9.93,44144800.0,5.07,46006720.0,4.86
2,32,13,2592,32,32768,2592,813888.0,6.61,26.08,8.14,1196032.0,638976.0,0.0,0.0,2408448.0,638976.0,2608.0,72.0,25.87,15013.0,447194.0,17.05,44038496.0,8.71,46006720.0,8.34
2,32,13,3888,32,32768,3888,591040.0,6.08,30.34,8.75,797379.0,425997.0,0.0,0.0,1605681.0,425997.0,3904.0,72.0,24.1,16224.0,324344.0,23.52,44030208.0,12.02,46006720.0,11.5
2,32,13,5184,32,32768,5184,771040.0,7.01,15.1,7.59,1187840.0,637033.0,0.0,0.0,2408448.0,638976.0,5200.0,72.0,32.46,2181.0,181244.0,18.13,44142816.0,9.25,46006720.0,8.88
2,32,13,6480,32,32768,6480,661504.0,6.47,19.97,8.24,950330.0,511192.0,0.0,0.0,1926876.0,511212.0,6496.0,72.0,40.04,860.0,220416.0,20.97,44123872.0,10.7,46006720.0,10.27
2,32,13,7776,32,32768,7776,565056.0,6.37,19.55,8.37,791990.0,426036.0,0.0,0.0,1605828.0,426036.0,7792.0,72.0,41.05,924.0,274883.0,24.77,44102752.0,12.65,46017728.0,12.12
2,32,13,9072,32,32768,9072,503296.0,6.13,21.97,8.73,678890.0,365193.0,0.0,0.0,1376508.0,365196.0,9088.0,72.0,41.28,853.0,204323.0,27.8,44091872.0,14.2,46015168.0,13.6
2,32,13,10368,32,32768,10368,405248.0,10.0,18.71,8.06,888832.0,476815.0,0.0,0.0,1806336.0,479232.0,10384.0,72.0,45.68,1435.0,220624.0,34.46,44085216.0,17.6,46007040.0,16.86
2,32,13,11664,32,32768,11664,415200.0,8.57,23.87,9.29,790097.0,426297.0,0.0,0.0,1605681.0,425997.0,11680.0,72.0,49.27,1495.0,149144.0,33.25,44074976.0,16.98,46007168.0,16.27
2,32,13,12960,32,32768,12960,388224.0,8.34,22.99,9.62,711109.0,386636.0,0.0,0.0,1445157.0,383409.0,12976.0,72.0,50.61,849.0,141203.0,35.93,44062592.0,18.35,46006976.0,17.58
2,32,13,14256,32,32768,14256,369056.0,10.61,25.13,9.94,860931.0,466940.0,0.0,0.0,1751652.0,464724.0,14272.0,72.0,53.6,3072.0,146024.0,37.53,44049952.0,19.17,46007744.0,18.36
2,32,13,15552,32,32768,15552,335904.0,10.96,22.27,9.79,789259.0,427781.0,0.0,0.0,1605828.0,426036.0,15568.0,72.0,54.13,2545.0,148547.0,42.32,44029856.0,21.62,46009024.0,20.69
2,32,13,16848,32,32768,16848,331200.0,9.93,26.15,10.63,728569.0,399615.0,0.0,0.0,1482348.0,393276.0,16864.0,72.0,56.67,1313.0,149235.0,41.56,44026176.0,21.24,46012928.0,20.32
2,32,13,18144,32,32768,18144,317088.0,9.82,25.58,10.94,676549.0,373270.0,0.0,0.0,1376508.0,365196.0,18160.0,72.0,57.1,781.0,140060.0,44.21,44034432.0,22.59,46019840.0,21.62
2,32,13,19440,32,32768,19440,312192.0,11.68,27.26,11.43,788713.0,425869.0,0.0,0.0,1605828.0,426036.0,19456.0,72.0,58.03,982.0,157219.0,44.92,44046272.0,22.96,46023808.0,21.97
2,32,13,20736,32,32768,20736,260608.0,12.99,20.46,10.2,739328.0,398540.0,0.0,0.0,1505280.0,399360.0,20752.0,72.0,52.52,774.0,478779.0,53.33,43970400.0,27.27,46015936.0,26.06
2,32,13,22032,32,32768,22032,286368.0,11.2,28.49,11.74,696008.0,374304.0,0.0,0.0,1417080.0,375960.0,22048.0,72.0,59.02,1446.0,155317.0,48.87,44056928.0,24.98,46068352.0,23.89
2,32,13,23328,32,32768,23328,274944.0,13.34,28.2,11.82,788421.0,424218.0,0.0,0.0,1605975.0,426075.0,23344.0,72.0,60.42,1544.0,161617.0,51.16,44062208.0,26.16,46083968.0,25.01
2,32,13,24624,32,32768,24624,268320.0,12.73,29.36,12.35,746925.0,401892.0,0.0,0.0,1521450.0,403650.0,24640.0,72.0,60.36,1706.0,160309.0,51.61,44101216.0,26.39,46125760.0,25.23
2,32,13,25920,32,32768,25920,244032.0,13.23,27.16,11.76,709687.0,381568.0,0.0,0.0,1445598.0,383526.0,25936.0,72.0,58.45,2305.0,160076.0,56.48,44041696.0,28.9,46146560.0,27.58
2,32,13,27216,32,32768,27216,251232.0,12.36,30.61,12.6,675913.0,363556.0,0.0,0.0,1376802.0,365274.0,27232.0,72.0,59.56,2545.0,156721.0,55.52,44107200.0,28.41,46230912.0,27.11
2,32,13,28512,32,32768,28512,242912.0,14.16,30.22,13.01,752378.0,406404.0,0.0,0.0,1533063.0,406731.0,28528.0,72.0,60.71,4202.0,160008.0,57.09,44069568.0,29.25,46306944.0,27.84
2,32,13,29808,32,32768,29808,241344.0,13.98,32.0,13.15,719625.0,388606.0,0.0,0.0,1466325.0,389025.0,29824.0,72.0,61.76,4193.0,160430.0,58.93,44181568.0,30.16,46324928.0,28.77
2,32,13,31104,32,32768,31104,226400.0,14.2,24.15,12.64,689830.0,373122.0,0.0,0.0,1405614.0,372918.0,31120.0,72.0,58.5,3836.0,172171.0,62.37,44012992.0,31.99,46355200.0,30.38
2,32,13,32400,32,32768,32400,237728.0,14.93,32.03,14.12,756375.0,411582.0,0.0,0.0,1541589.0,408993.0,32416.0,72.0,63.09,2752.0,150055.0,59.66,44170720.0,30.61,46532864.0,29.05
2,32,13,33696,32,32768,33696,229184.0,14.79,32.38,14.04,727525.0,394522.0,0.0,0.0,1482789.0,393393.0,33712.0,72.0,60.48,0.0,150942.0,62.16,44295616.0,32.15,47450880.0,30.01
2,32,13,34992,32,32768,34992,227968.0,14.23,33.44,14.43,700478.0,379569.0,0.0,0.0,1427664.0,378768.0,35008.0,72.0,61.03,0.0,137365.0,62.34,44412640.0,32.24,47557952.0,30.11
2,32,13,36288,32,32768,36288,222240.0,14.46,30.73,14.58,675667.0,365642.0,0.0,0.0,1377096.0,365352.0,36304.0,72.0,59.93,0.0,137009.0,65.71,44142752.0,34.22,47981568.0,31.49
2,32,13,37584,32,32768,37584,223168.0,15.1,33.8,15.4,733370.0,395818.0,0.0,0.0,1494990.0,396630.0,37600.0,72.0,61.68,0.0,139891.0,63.96,44712896.0,33.12,48034560.0,30.83
2,32,13,38880,32,32768,38880,219904.0,15.12,33.44,15.47,709285.0,382920.0,0.0,0.0,1445892.0,383604.0,38896.0,72.0,61.51,0.0,132181.0,66.16,44695264.0,34.27,48046976.0,31.88
2,32,13,40176,32,32768,40176,224000.0,14.72,34.72,16.09,686570.0,371301.0,0.0,0.0,1399587.0,371319.0,40192.0,72.0,61.21,0.0,127764.0,66.94,44817216.0,34.76,48414592.0,32.18
2,32,13,41472,32,32768,41472,194848.0,15.97,28.18,14.77,664576.0,358412.0,0.0,0.0,1354752.0,359424.0,41488.0,72.0,57.29,0.0,146236.0,72.41,43364832.0,37.53,46657344.0,34.88
2,32,13,42768,32,32768,42768,215520.0,15.4,34.67,16.88,715953.0,388043.0,0.0,0.0,1459710.0,387270.0,42784.0,72.0,62.6,0.0,125305.0,67.32,44960736.0,34.96,48576064.0,32.36
2,32,13,44064,32,32768,44064,215136.0,15.23,33.93,17.15,695044.0,376905.0,0.0,0.0,1417080.0,375960.0,44080.0,72.0,62.43,0.0,127980.0,68.93,45193216.0,35.78,48786560.0,33.15
2,32,13,45360,32,32768,45360,212512.0,14.52,34.32,17.59,675505.0,366504.0,0.0,0.0,1377243.0,365391.0,45376.0,72.0,62.45,0.0,135851.0,67.99,45143744.0,35.53,49425472.0,32.45
2,32,13,46656,32,32768,46656,209120.0,16.1,31.73,17.4,722351.0,393306.0,0.0,0.0,1472940.0,390780.0,46672.0,72.0,61.8,0.0,135918.0,69.47,44608160.0,36.32,48877440.0,33.15
2,32,13,47952,32,32768,47952,213728.0,15.4,34.85,18.18,702526.0,384779.0,0.0,0.0,1432515.0,380055.0,47968.0,72.0,62.53,0.0,128888.0,69.76,45565056.0,36.49,49966912.0,33.27
2,32,13,49248,32,32768,49248,212064.0,15.22,34.06,18.7,684287.0,375482.0,0.0,0.0,1395324.0,370188.0,49264.0,72.0,62.63,0.0,127961.0,70.86,45239168.0,37.32,50338432.0,33.54
2,32,13,50544,32,32768,50544,212704.0,14.38,33.91,19.35,666841.0,368214.0,0.0,0.0,1359750.0,360750.0,50560.0,72.0,62.79,0.0,125010.0,69.11,45815456.0,36.21,50419840.0,32.9
2,32,13,51840,32,32768,51840,202336.0,16.35,28.12,18.64,709084.0,388423.0,0.0,0.0,1446039.0,383643.0,51856.0,72.0,59.31,0.0,137259.0,71.58,43983488.0,37.88,49445888.0,33.7
2,32,13,53136,32,32768,53136,209184.0,15.17,34.39,20.08,691928.0,378354.0,0.0,0.0,1411053.0,374361.0,53152.0,72.0,63.1,0.0,132280.0,70.57,46053952.0,37.02,50821888.0,33.55
2,32,13,54432,32,32768,54432,202976.0,15.26,34.21,20.22,675493.0,369330.0,0.0,0.0,1377537.0,365469.0,54448.0,72.0,62.62,0.0,130771.0,72.42,45542784.0,38.23,50935232.0,34.19
2,32,13,55728,32,32768,55728,208000.0,15.96,35.02,20.71,714643.0,397877.0,0.0,0.0,1457505.0,386685.0,55744.0,72.0,62.71,0.0,126278.0,72.4,46444704.0,37.98,51251584.0,34.42
2,32,13,57024,32,32768,57024,209216.0,15.84,32.04,20.79,697993.0,389128.0,0.0,0.0,1423548.0,377676.0,57040.0,72.0,61.02,0.0,126773.0,72.4,45178912.0,38.37,50936320.0,34.03
2,32,13,58320,32,32768,58320,211168.0,15.18,34.68,21.73,682929.0,378725.0,0.0,0.0,1392825.0,369525.0,58336.0,72.0,62.27,0.0,121427.0,72.69,46622592.0,38.27,51845568.0,34.42
2,32,13,59616,32,32768,59616,204256.0,15.26,34.43,21.92,668009.0,369458.0,0.0,0.0,1362396.0,361452.0,59632.0,72.0,61.82,0.0,123298.0,74.47,46289088.0,39.36,51912256.0,35.1
2,32,13,60912,32,32768,60912,206912.0,15.87,35.1,22.81,704210.0,390493.0,0.0,0.0,1436337.0,381069.0,60928.0,72.0,62.61,0.0,120752.0,73.88,46809280.0,38.92,52104576.0,34.96
2,32,13,62208,32,32768,62208,187808.0,17.03,30.06,20.8,689075.0,383766.0,0.0,0.0,1405467.0,372879.0,62224.0,72.0,58.36,0.0,180409.0,76.74,43896288.0,40.78,49782080.0,35.96
2,32,13,63504,32,32768,63504,212640.0,14.97,34.39,23.57,675021.0,374894.0,0.0,0.0,1376802.0,365274.0,63520.0,72.0,62.16,0.0,120562.0,72.9,46555744.0,38.67,52588992.0,34.23
2,32,13,64800,32,32768,64800,207872.0,15.9,33.86,23.41,709064.0,397906.0,0.0,0.0,1446333.0,383721.0,64816.0,72.0,61.75,0.0,136920.0,73.44,46098496.0,39.21,52808704.0,34.23
2,32,13,66096,32,32768,66096,219296.0,15.06,36.85,25.25,695011.0,389099.0,0.0,0.0,1417668.0,376116.0,66112.0,72.0,56.24,191.0,142010.0,73.69,46752576.0,40.11,55864192.0,33.57
2,32,13,67392,32,32768,67392,210048.0,15.38,34.5,25.13,681751.0,384405.0,0.0,0.0,1390620.0,368940.0,67408.0,72.0,55.01,445.0,147425.0,76.03,46211936.0,41.49,55506688.0,34.54
2,32,13,68688,32,32768,68688,211296.0,14.35,36.1,25.98,669067.0,376551.0,0.0,0.0,1364748.0,362076.0,68704.0,72.0,56.23,2628.0,141322.0,73.28,47017184.0,39.89,56161152.0,33.39
2,32,13,69984,32,32768,69984,212352.0,15.59,36.24,26.37,699799.0,383673.0,0.0,0.0,1427517.0,378729.0,70000.0,72.0,56.52,3490.0,139505.0,75.7,46681312.0,41.28,55985920.0,34.42
2,32,13,71280,32,32768,71280,216416.0,14.8,36.06,27.31,687188.0,375587.0,0.0,0.0,1401792.0,371904.0,71296.0,72.0,56.74,4821.0,130504.0,73.48,47078016.0,39.92,56004672.0,33.56
2,32,13,72576,32,32768,72576,206048.0,15.64,31.16,26.2,675154.0,369360.0,0.0,0.0,1377243.0,365391.0,72592.0,72.0,52.66,4376.0,157189.0,76.8,44009760.0,43.1,56277632.0,33.7
2,32,13,73872,32,32768,73872,222176.0,15.19,36.23,28.39,704303.0,397266.0,0.0,0.0,1436778.0,381186.0,73888.0,72.0,56.39,6010.0,118983.0,74.02,47489184.0,40.19,56401984.0,33.84
2,32,13,75168,32,32768,75168,216704.0,15.08,35.5,28.7,692125.0,388911.0,0.0,0.0,1411935.0,374595.0,75184.0,72.0,55.87,7056.0,135159.0,74.41,46508032.0,40.92,56815616.0,33.49
2,32,13,76464,32,32768,76464,217088.0,14.76,36.28,28.92,680956.0,385448.0,0.0,0.0,1389150.0,368550.0,76480.0,72.0,56.03,9514.0,136198.0,74.91,47636928.0,40.8,56999808.0,34.1
2,32,13,77760,32,32768,77760,205280.0,15.14,34.54,28.67,669571.0,374898.0,0.0,0.0,1365924.0,362388.0,77776.0,72.0,54.49,9324.0,145870.0,76.83,45986432.0,42.5,56919744.0,34.33
2,32,13,79056,32,32768,79056,214656.0,15.28,36.8,30.04,697354.0,414563.0,0.0,0.0,1422666.0,377442.0,79072.0,72.0,56.18,12396.0,130592.0,75.49,47302944.0,41.3,57125824.0,34.2
2,32,13,80352,32,32768,80352,212256.0,15.11,35.91,30.01,686041.0,409951.0,0.0,0.0,1399587.0,371319.0,80368.0,72.0,55.7,12062.0,129551.0,75.63,47117728.0,41.38,56924544.0,34.25
2,32,13,81648,32,32768,81648,215072.0,14.68,36.46,30.42,675593.0,409095.0,0.0,0.0,1378272.0,365664.0,81664.0,72.0,55.87,13663.0,123218.0,74.84,47458624.0,40.81,56933056.0,34.02
2,32,13,82944,32,32768,82944,191264.0,16.38,32.34,27.01,664064.0,373298.0,0.0,0.0,1354752.0,359424.0,82960.0,72.0,51.39,11002.0,132312.0,81.02,43376736.0,45.82,56448832.0,35.21
2,32,13,84240,32,32768,84240,222400.0,14.69,35.72,32.34,690625.0,424510.0,0.0,0.0,1408995.0,373815.0,84256.0,72.0,55.75,18934.0,108896.0,73.47,47628000.0,40.11,57278720.0,33.36
2,32,13,85536,32,32768,85536,220992.0,14.57,34.97,32.18,680249.0,414225.0,0.0,0.0,1387827.0,368199.0,85552.0,72.0,55.23,19666.0,105388.0,73.73,47540768.0,40.21,57028032.0,33.52
2,32,13,86832,32,32768,86832,223456.0,14.2,35.88,33.79,670090.0,408258.0,0.0,0.0,1367100.0,362700.0,86848.0,72.0,54.93,22092.0,115111.0,74.02,48028160.0,40.53,58130432.0,33.49
2,32,13,88128,32,32768,88128,211584.0,15.3,33.92,32.68,694490.0,387061.0,0.0,0.0,1416933.0,375921.0,88144.0,72.0,54.3,16318.0,118899.0,75.34,46245344.0,41.8,57638848.0,33.54
2,32,13,89424,32,32768,89424,223648.0,14.62,35.99,34.6,684475.0,383621.0,0.0,0.0,1396500.0,370500.0,89440.0,72.0,55.31,19124.0,122393.0,74.58,47825856.0,40.98,58324032.0,33.6
2,32,13,90720,32,32768,90720,218816.0,14.49,35.24,34.59,675109.0,377090.0,0.0,0.0,1377390.0,365430.0,90736.0,72.0,54.81,18781.0,120486.0,74.95,47954432.0,41.1,58215680.0,33.85
2,32,13,92016,32,32768,92016,224512.0,14.32,36.38,35.34,665670.0,371389.0,0.0,0.0,1358133.0,360321.0,92032.0,72.0,54.89,20542.0,121865.0,75.74,48482496.0,41.43,58558336.0,34.3
2,32,13,93312,32,32768,93312,205632.0,15.83,31.9,33.01,689064.0,445725.0,0.0,0.0,1405908.0,372996.0,93328.0,72.0,50.81,19420.0,143003.0,77.23,44134880.0,43.89,58110848.0,33.33
2,32,13,94608,32,32768,94608,228928.0,14.17,36.24,36.09,679337.0,445727.0,0.0,0.0,1386063.0,367731.0,94624.0,72.0,53.05,29326.0,147665.0,74.32,48728640.0,41.14,60405120.0,33.19
2,32,13,95904,32,32768,95904,224000.0,14.03,35.19,35.83,670259.0,441774.0,0.0,0.0,1367541.0,362817.0,95920.0,72.0,52.72,31064.0,134605.0,73.9,47738880.0,41.3,60467584.0,32.6
2,32,13,97200,32,32768,97200,229152.0,14.32,36.35,37.07,692573.0,463496.0,0.0,0.0,1413111.0,374907.0,97216.0,72.0,52.55,34401.0,141908.0,74.47,48004544.0,42.22,62854912.0,32.25


==> figs/data/lines/12/gimmik_data_lines_p2_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
2,64,13,2592,32,32768,2592,2658432.0,6.57,15.47,13.71,2392064.0,1277952.0,0.0,0.0,4816896.0,1277952.0,2608.0,96.0,30.81,17348.0,259247.0,10.53,90021984.0,5.33,92012992.0,5.21
2,64,13,5184,32,32768,5184,2675104.0,3.26,8.32,13.52,1196032.0,638976.0,0.0,0.0,2408448.0,638976.0,5200.0,96.0,23.51,738.0,0.0,10.46,90012768.0,5.29,92012992.0,5.17
2,64,13,7776,32,32768,7776,1875616.0,3.09,11.22,14.23,797379.0,425997.0,0.0,0.0,1605681.0,425997.0,7792.0,96.0,23.42,1691.0,6031.0,14.85,89998688.0,7.51,92012992.0,7.34
2,64,13,10368,32,32768,10368,1357056.0,6.5,10.72,13.7,1187840.0,635693.0,0.0,0.0,2408448.0,638976.0,10384.0,96.0,32.72,4493.0,11493.0,20.84,89986400.0,10.54,92012992.0,10.3
2,64,13,12960,32,32768,12960,1193152.0,5.86,14.51,15.05,950330.0,509869.0,0.0,0.0,1926876.0,511212.0,12976.0,96.0,39.37,4533.0,139276.0,23.48,89972992.0,11.87,92013312.0,11.61
2,64,13,15552,32,32768,15552,1035552.0,5.63,13.86,15.68,791990.0,425548.0,0.0,0.0,1605828.0,426036.0,15568.0,96.0,40.2,2681.0,76493.0,27.05,89969760.0,13.68,92015232.0,13.37
2,64,13,18144,32,32768,18144,936064.0,5.34,16.57,16.42,678890.0,364689.0,0.0,0.0,1376508.0,365196.0,18160.0,96.0,40.95,2808.0,65546.0,29.94,89971776.0,15.14,92030464.0,14.8
2,64,13,20736,32,32768,20736,784992.0,8.41,13.6,15.78,888832.0,479101.0,0.0,0.0,1806336.0,479232.0,20752.0,96.0,45.71,5498.0,295453.0,35.95,89954912.0,18.18,92017600.0,17.77
2,64,13,23328,32,32768,23328,770176.0,7.49,18.77,17.48,790097.0,427853.0,0.0,0.0,1605681.0,425997.0,23344.0,96.0,48.85,4739.0,80295.0,36.03,89983744.0,18.22,92108480.0,17.8
2,64,13,25920,32,32768,25920,688384.0,7.66,19.04,17.19,711109.0,385024.0,0.0,0.0,1445157.0,383409.0,25936.0,96.0,49.35,4579.0,71065.0,40.96,89978464.0,20.73,92191488.0,20.23
2,64,13,28512,32,32768,28512,653600.0,9.37,20.79,18.4,860931.0,466446.0,0.0,0.0,1751652.0,464724.0,28528.0,96.0,51.67,8063.0,80402.0,41.41,89997984.0,20.99,92514688.0,20.42
2,64,13,31104,32,32768,31104,582432.0,9.82,17.96,17.72,789259.0,429225.0,0.0,0.0,1605828.0,426036.0,31120.0,96.0,51.67,7401.0,85800.0,47.31,89950688.0,23.99,92490176.0,23.33
2,64,13,33696,32,32768,33696,613376.0,9.0,23.43,19.65,728569.0,397837.0,0.0,0.0,1482348.0,393276.0,33712.0,96.0,53.51,0.0,86793.0,47.65,90071168.0,24.47,95063040.0,23.18
2,64,13,36288,32,32768,36288,562400.0,8.93,23.07,19.58,676549.0,368351.0,0.0,0.0,1376508.0,365196.0,36304.0,96.0,53.09,0.0,90272.0,50.96,90122720.0,26.19,95264512.0,24.77
2,64,13,38880,32,32768,38880,555296.0,10.42,24.78,20.8,788713.0,423194.0,0.0,0.0,1605828.0,426036.0,38896.0,96.0,53.81,0.0,125640.0,51.55,90150720.0,26.76,97278272.0,24.8
2,64,13,41472,32,32768,41472,481888.0,11.28,22.25,18.93,739328.0,397884.0,0.0,0.0,1505280.0,399360.0,41488.0,96.0,51.82,0.0,129884.0,58.11,89416800.0,29.71,93511872.0,28.41
2,64,13,44064,32,32768,44064,512160.0,10.04,26.48,21.17,696008.0,376463.0,0.0,0.0,1417080.0,375960.0,44080.0,96.0,54.26,0.0,124258.0,56.56,90601920.0,29.34,97662464.0,27.22
2,64,13,46656,32,32768,46656,491936.0,11.94,26.18,21.59,788421.0,426452.0,0.0,0.0,1605975.0,426075.0,46672.0,96.0,54.59,0.0,157213.0,59.42,90725120.0,30.83,97825536.0,28.59
2,64,13,49248,32,32768,49248,484960.0,11.34,27.7,22.3,746925.0,402530.0,0.0,0.0,1521450.0,403650.0,49264.0,96.0,55.08,0.0,155429.0,60.15,90792352.0,31.47,99640384.0,28.68
2,64,13,51840,32,32768,51840,452288.0,11.65,24.78,22.22,709687.0,382191.0,0.0,0.0,1445598.0,383526.0,51856.0,96.0,53.15,0.0,178807.0,64.31,89940672.0,33.6,98409344.0,30.71
2,64,13,54432,32,32768,54432,454976.0,11.12,29.72,23.1,675913.0,364368.0,0.0,0.0,1376802.0,365274.0,54448.0,96.0,54.19,0.0,177938.0,65.75,91322496.0,34.48,100729600.0,31.26
2,64,13,57024,32,32768,57024,454496.0,12.14,27.63,24.32,752378.0,405182.0,0.0,0.0,1533063.0,406731.0,57040.0,96.0,54.26,0.0,180642.0,64.6,91520064.0,33.9,101030784.0,30.71
2,64,13,59616,32,32768,59616,453984.0,11.75,29.4,25.4,719625.0,387429.0,0.0,0.0,1466325.0,389025.0,59632.0,96.0,55.55,0.0,179347.0,66.05,92452832.0,34.65,102006016.0,31.4
2,64,13,62208,32,32768,62208,431296.0,11.91,26.08,25.01,689830.0,371474.0,0.0,0.0,1405614.0,372918.0,62224.0,96.0,54.87,0.0,252539.0,67.9,89952864.0,35.59,99115072.0,32.3
2,64,13,64800,32,32768,64800,441152.0,12.65,30.02,26.42,756375.0,409934.0,0.0,0.0,1541589.0,408993.0,64816.0,96.0,56.56,0.0,160010.0,67.78,92027616.0,35.77,102846336.0,32.01
2,64,13,67392,32,32768,67392,442496.0,12.21,30.84,27.88,727525.0,393847.0,0.0,0.0,1482789.0,393393.0,67408.0,96.0,51.47,233.0,236935.0,70.25,91543488.0,38.3,109710592.0,31.96
2,64,13,69984,32,32768,69984,442112.0,11.77,32.35,28.66,700478.0,378003.0,0.0,0.0,1427664.0,378768.0,70000.0,96.0,51.78,6518.0,225771.0,70.81,91876960.0,38.69,110686720.0,32.12
2,64,13,72576,32,32768,72576,429568.0,11.7,28.74,28.71,675667.0,364243.0,0.0,0.0,1377096.0,365352.0,72592.0,96.0,51.11,8001.0,231809.0,72.66,89983424.0,40.27,111842624.0,32.4
2,64,13,75168,32,32768,75168,435520.0,12.44,32.56,30.48,733370.0,395749.0,0.0,0.0,1494990.0,396630.0,75184.0,96.0,52.54,12676.0,216734.0,71.9,92466176.0,39.29,111407936.0,32.61
2,64,13,77760,32,32768,77760,426432.0,12.39,31.99,30.98,709285.0,381907.0,0.0,0.0,1445892.0,383604.0,77776.0,96.0,52.46,16063.0,231174.0,73.98,91176704.0,40.86,112461120.0,33.12
2,64,13,80352,32,32768,80352,420896.0,12.0,33.41,31.46,686570.0,369403.0,0.0,0.0,1399587.0,371319.0,80368.0,96.0,52.76,20397.0,226324.0,74.46,91824064.0,41.09,113061376.0,33.37
2,64,13,82944,32,32768,82944,380896.0,12.95,31.76,29.3,664576.0,358328.0,0.0,0.0,1354752.0,359424.0,82960.0,96.0,52.18,20857.0,178422.0,81.23,89347424.0,45.02,111094080.0,36.21
2,64,13,85536,32,32768,85536,435264.0,12.22,32.65,34.57,715953.0,385642.0,0.0,0.0,1459710.0,387270.0,85552.0,96.0,53.42,29471.0,198188.0,72.74,93403552.0,39.6,111580288.0,33.15
2,64,13,88128,32,32768,88128,435488.0,11.95,31.5,35.03,695044.0,374321.0,0.0,0.0,1417080.0,375960.0,88144.0,96.0,53.35,33784.0,199460.0,73.32,91541056.0,40.61,113625920.0,32.71
2,64,13,90720,32,32768,90720,425376.0,11.72,33.16,35.31,675505.0,363777.0,0.0,0.0,1377243.0,365391.0,90736.0,96.0,53.67,37929.0,203023.0,74.83,92941792.0,41.31,114519232.0,33.52
2,64,13,93312,32,32768,93312,415328.0,12.77,29.77,35.51,722351.0,392260.0,0.0,0.0,1472940.0,390780.0,93328.0,96.0,51.83,40331.0,224072.0,74.94,89924544.0,41.89,113971072.0,33.05
2,64,13,95904,32,32768,95904,436416.0,11.94,32.63,37.45,702526.0,381116.0,0.0,0.0,1432515.0,380055.0,95920.0,96.0,53.41,55272.0,209741.0,73.75,94051648.0,40.53,114737664.0,33.22


==> figs/data/lines/12/gimmik_data_lines_p3_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
3,32,13,3072,32,32768,3072,4001728.0,3.96,24.69,12.87,3178496.0,1671168.0,0.0,0.0,8257536.0,1703936.0,3088.0,72.0,31.32,63931.0,554243.0,8.23,107084736.0,4.15,109052352.0,4.08
3,32,13,6144,32,32768,6144,3372992.0,2.34,15.01,10.72,1589248.0,835584.0,0.0,0.0,4128768.0,851968.0,6160.0,72.0,21.77,3058.0,1323873.0,9.74,107053920.0,4.92,109052608.0,4.83
3,32,13,9216,32,32768,9216,1937600.0,5.48,22.79,9.12,2108139.0,1114141.0,0.0,0.0,5505192.0,1135992.0,9232.0,72.0,37.96,5609.0,1302935.0,17.13,107041056.0,8.65,109053568.0,8.49
3,32,13,12288,32,32768,12288,1812192.0,4.39,14.65,11.52,1581056.0,835582.0,0.0,0.0,4128768.0,851968.0,12304.0,72.0,34.83,3132.0,1020448.0,18.29,107032512.0,9.23,109058944.0,9.06
3,32,13,15360,32,32768,15360,1305664.0,7.33,24.7,10.22,1894106.0,1009153.0,0.0,0.0,4954824.0,1022424.0,15376.0,72.0,48.68,6776.0,832912.0,25.44,107077472.0,12.84,109142528.0,12.6
3,32,13,18432,32,32768,18432,1124224.0,7.1,24.01,10.6,1578518.0,841064.0,0.0,0.0,4129272.0,852072.0,18448.0,72.0,48.75,4443.0,777641.0,29.59,107048992.0,14.96,109378944.0,14.64
3,32,13,21504,32,32768,21504,1200864.0,7.62,22.89,13.06,1802570.0,964474.0,0.0,0.0,4719456.0,973856.0,21520.0,72.0,54.68,5962.0,634700.0,27.84,107154688.0,14.1,110037696.0,13.73
3,32,13,24576,32,32768,24576,994112.0,8.11,19.05,12.41,1576960.0,851447.0,0.0,0.0,4128768.0,851968.0,24592.0,72.0,51.1,2185.0,687590.0,33.78,106999136.0,17.11,109847168.0,16.67
3,32,13,27648,32,32768,27648,877888.0,10.19,28.52,12.31,1751321.0,927615.0,0.0,0.0,4587660.0,946660.0,27664.0,72.0,58.59,7744.0,446103.0,38.77,107291200.0,19.82,112224896.0,18.95
3,32,13,30720,32,32768,30720,802752.0,9.99,27.61,12.45,1576237.0,832209.0,0.0,0.0,4129020.0,852020.0,30736.0,72.0,58.58,9750.0,426428.0,42.36,107359264.0,21.78,113579264.0,20.58
3,32,13,33792,32,32768,33792,765184.0,11.48,31.67,13.03,1718883.0,908284.0,0.0,0.0,4504248.0,929448.0,33808.0,72.0,58.07,0.0,432285.0,45.48,108063008.0,23.62,116792960.0,21.86
3,32,13,36864,32,32768,36864,683168.0,11.77,27.94,12.69,1575787.0,832798.0,0.0,0.0,4129272.0,852072.0,36880.0,72.0,55.89,0.0,438853.0,51.05,107599744.0,26.76,118560256.0,24.29
3,32,13,39936,32,32768,39936,680096.0,12.66,33.55,13.6,1696633.0,897758.0,0.0,0.0,4447044.0,917644.0,39952.0,72.0,58.6,0.0,437881.0,51.83,109050240.0,27.24,120793024.0,24.59
3,32,13,43008,32,32768,43008,756096.0,10.52,27.51,16.35,1575493.0,834219.0,0.0,0.0,4129524.0,852124.0,43024.0,72.0,58.75,0.0,429154.0,46.78,109491936.0,24.75,123007424.0,22.03
3,32,13,46080,32,32768,46080,647296.0,13.4,34.29,14.74,1680265.0,894788.0,0.0,0.0,4404960.0,908960.0,46096.0,72.0,59.81,0.0,418982.0,56.94,113077952.0,29.77,123940864.0,27.16
3,32,13,49152,32,32768,49152,633760.0,12.84,21.62,15.42,1574912.0,838643.0,0.0,0.0,4128768.0,851968.0,49168.0,72.0,54.46,0.0,1076970.0,55.25,107066208.0,29.1,119173632.0,26.15
3,32,13,52224,32,32768,52224,620864.0,13.99,34.94,16.1,1667720.0,892697.0,0.0,0.0,4372704.0,902304.0,52240.0,72.0,60.7,0.0,396214.0,60.44,112310016.0,32.09,127121600.0,28.35
3,32,13,55296,32,32768,55296,592512.0,13.47,33.28,16.32,1575165.0,834474.0,0.0,0.0,4130028.0,852228.0,55312.0,72.0,60.58,0.0,387380.0,61.86,111983072.0,33.07,128597504.0,28.8
3,32,13,58368,32,32768,58368,648736.0,13.15,32.19,18.66,1657725.0,885396.0,0.0,0.0,4347000.0,897000.0,58384.0,72.0,61.12,0.0,411484.0,57.34,111135776.0,30.86,129567680.0,26.47
3,32,13,61440,32,32768,61440,559776.0,14.51,31.61,17.16,1575079.0,837082.0,0.0,0.0,4130280.0,852280.0,61456.0,72.0,60.09,0.0,410590.0,66.53,110981504.0,35.86,129779904.0,30.67
3,32,13,64512,32,32768,64512,628160.0,13.33,31.99,19.85,1649977.0,881958.0,0.0,0.0,4327092.0,892892.0,64528.0,72.0,61.89,0.0,397878.0,59.59,114036736.0,31.98,132027968.0,27.62
3,32,13,67584,32,32768,67584,571776.0,14.06,36.77,18.89,1574930.0,839860.0,0.0,0.0,4130280.0,852280.0,67600.0,72.0,56.41,3258.0,389617.0,66.78,114137440.0,36.21,135191296.0,30.57
3,32,13,70656,32,32768,70656,574048.0,14.78,38.76,20.1,1643025.0,882530.0,0.0,0.0,4309200.0,889200.0,70672.0,72.0,57.1,11591.0,398348.0,67.55,114885408.0,36.59,135742080.0,30.97
3,32,13,73728,32,32768,73728,540672.0,15.12,28.88,19.46,1574998.0,838115.0,0.0,0.0,4130784.0,852384.0,73744.0,72.0,54.88,11489.0,470687.0,70.96,107276864.0,40.17,139969216.0,30.79
3,32,13,76800,32,32768,76800,566336.0,14.99,39.31,21.26,1637439.0,874679.0,0.0,0.0,4294836.0,886236.0,76816.0,72.0,57.02,25727.0,379516.0,69.45,115588640.0,37.79,138015872.0,31.65
3,32,13,79872,32,32768,79872,560736.0,14.35,37.34,21.96,1574989.0,841134.0,0.0,0.0,4131036.0,852436.0,79888.0,72.0,56.69,27853.0,387321.0,69.15,115003168.0,37.84,139001152.0,31.31
3,32,13,82944,32,32768,82944,605504.0,14.11,36.37,24.01,1632830.0,873763.0,0.0,0.0,4282992.0,883792.0,82960.0,72.0,58.16,38291.0,364087.0,64.76,113535840.0,35.46,137421312.0,29.3
3,32,13,86016,32,32768,86016,564320.0,14.36,34.22,23.54,1574995.0,846996.0,0.0,0.0,4131288.0,852488.0,86032.0,72.0,56.41,45965.0,398143.0,68.8,112081344.0,38.35,141144000.0,30.45
3,32,13,89088,32,32768,89088,561440.0,14.86,39.16,24.28,1628330.0,884495.0,0.0,0.0,4271400.0,881400.0,89104.0,72.0,57.16,53759.0,385132.0,70.13,116479904.0,38.48,141652480.0,31.64
3,32,13,92160,32,32768,92160,555520.0,14.58,37.9,24.69,1575013.0,857002.0,0.0,0.0,4131540.0,852540.0,92176.0,72.0,57.29,57742.0,369656.0,70.76,114303552.0,39.26,142448320.0,31.5
3,32,13,95232,32,32768,95232,597536.0,14.23,36.76,27.32,1626050.0,869999.0,0.0,0.0,4265604.0,880204.0,95248.0,72.0,58.5,68886.0,349438.0,65.89,113804320.0,36.31,139690688.0,29.58


==> figs/data/lines/12/gimmik_data_lines_p3_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
3,64,13,6144,32,32768,6144,5230944.0,5.51,19.18,8.04,3178496.0,1671168.0,0.0,0.0,8257536.0,1703936.0,6160.0,128.0,22.91,0.0,815789.0,12.69,216157600.0,6.37,218120640.0,6.32
3,64,13,12288,32,32768,12288,2785408.0,5.18,18.2,8.72,1589248.0,835584.0,0.0,0.0,4128768.0,851968.0,12304.0,128.0,23.06,0.0,656516.0,23.85,216121408.0,11.98,218104256.0,11.87
3,64,13,18432,32,32768,18432,1971616.0,9.79,26.68,9.28,2108139.0,1114105.0,0.0,0.0,5505192.0,1135992.0,18448.0,128.0,37.73,4.0,680696.0,33.79,216164544.0,16.98,218266048.0,16.81
3,64,13,24576,32,32768,24576,1454208.0,10.01,24.83,9.09,1581056.0,835551.0,0.0,0.0,4128768.0,851968.0,24592.0,128.0,35.33,0.0,459209.0,46.05,216074528.0,23.16,218567232.0,22.89
3,64,13,30720,32,32768,30720,1401888.0,12.47,30.62,10.86,1894106.0,1008795.0,0.0,0.0,4954824.0,1022424.0,30736.0,128.0,47.74,644.0,422790.0,48.42,216441216.0,24.6,223593280.0,23.81
3,64,13,36864,32,32768,36864,1197024.0,12.22,31.13,11.21,1578518.0,840628.0,0.0,0.0,4129272.0,852072.0,36880.0,128.0,45.99,0.0,407727.0,58.21,216238336.0,30.23,233579904.0,27.98
3,64,13,43008,32,32768,43008,1107648.0,14.96,36.5,11.91,1802570.0,962620.0,0.0,0.0,4719456.0,973856.0,43024.0,128.0,51.47,0.0,533044.0,63.81,218310272.0,33.55,242110976.0,30.26
3,64,13,49152,32,32768,49152,1000256.0,14.47,26.69,12.25,1576960.0,850128.0,0.0,0.0,4128768.0,851968.0,49168.0,128.0,49.45,0.0,978024.0,68.93,216052128.0,35.85,234111808.0,33.08
3,64,13,55296,32,32768,55296,1036352.0,15.0,35.64,14.75,1751321.0,925833.0,0.0,0.0,4587660.0,946660.0,55312.0,128.0,55.17,0.0,464730.0,68.68,227527456.0,36.17,253141888.0,32.51
3,64,13,61440,32,32768,61440,1029664.0,13.98,32.91,15.72,1576237.0,831476.0,0.0,0.0,4129020.0,852020.0,61456.0,128.0,54.63,0.0,443838.0,71.17,223764800.0,38.06,257282048.0,33.1
3,64,13,67584,32,32768,67584,1088928.0,14.47,38.61,18.18,1718883.0,906910.0,0.0,0.0,4504248.0,929448.0,67600.0,128.0,48.31,5830.0,558896.0,73.02,233457376.0,40.22,286313024.0,32.8
3,64,13,73728,32,32768,73728,1180064.0,12.26,27.06,21.49,1575787.0,830910.0,0.0,0.0,4129272.0,852072.0,73744.0,128.0,46.94,22315.0,569413.0,68.85,216720000.0,40.7,313361280.0,28.15
3,64,13,79872,32,32768,79872,1132672.0,13.51,37.63,22.13,1696633.0,894702.0,0.0,0.0,4447044.0,917644.0,79888.0,128.0,46.28,71225.0,572044.0,73.73,238118144.0,42.08,316615488.0,31.65
3,64,13,86016,32,32768,86016,1160160.0,12.45,33.99,24.27,1575493.0,831988.0,0.0,0.0,4129524.0,852124.0,86032.0,128.0,46.85,90354.0,577983.0,73.71,232122176.0,43.09,326670016.0,30.62
3,64,13,92160,32,32768,92160,1113696.0,13.98,38.22,24.7,1680265.0,891807.0,0.0,0.0,4404960.0,908960.0,92176.0,128.0,47.65,97888.0,562989.0,74.89,231156128.0,42.81,308497792.0,32.08


==> figs/data/lines/12/gimmik_data_lines_p4_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
4,32,13,6000,32,32768,6000,8872640.0,3.74,22.68,10.94,3964928.0,2064384.0,0.0,0.0,12615680.0,2129920.0,6016.0,56.0,18.69,0.0,1225057.0,7.11,211102560.0,3.57,212992448.0,3.54
4,32,13,12000,32,32768,12000,4206496.0,5.89,25.92,9.75,3948544.0,2058636.0,0.0,0.0,12615680.0,2129920.0,12016.0,56.0,33.17,493.0,4322181.0,15.71,211057632.0,7.89,213015360.0,7.82
4,32,13,18000,32,32768,18000,3164640.0,7.78,29.38,11.05,3943203.0,2055639.0,0.0,0.0,12616065.0,2129985.0,18016.0,56.0,41.51,4182.0,1307183.0,20.64,212912960.0,10.33,213283264.0,10.31
4,32,13,24000,32,32768,24000,2432320.0,10.03,28.51,11.18,3940352.0,2064831.0,0.0,0.0,12615680.0,2129920.0,24016.0,56.0,46.08,14265.0,2795043.0,26.97,211456352.0,13.62,215733440.0,13.35
4,32,13,30000,32,32768,30000,2199456.0,8.99,30.92,12.91,3152474.0,1662482.0,0.0,0.0,10093160.0,1704040.0,30016.0,56.0,51.78,854.0,1188356.0,30.72,218540704.0,15.43,220437632.0,15.29
4,32,13,36000,32,32768,36000,1795808.0,11.49,33.53,12.53,3282662.0,1715579.0,0.0,0.0,10514350.0,1775150.0,36016.0,56.0,54.44,0.0,1335831.0,38.66,219840896.0,19.79,230699392.0,18.86
4,32,13,42000,32,32768,42000,1625760.0,13.11,36.8,13.02,3375722.0,1764043.0,0.0,0.0,10815420.0,1825980.0,42016.0,56.0,58.38,0.0,1121409.0,44.37,223685888.0,22.96,239768384.0,21.42
4,32,13,48000,32,32768,48000,1395168.0,15.0,32.26,12.88,3444736.0,1827127.0,0.0,0.0,11038720.0,1863680.0,48016.0,56.0,56.92,0.0,1310663.0,49.57,211019360.0,26.71,246594816.0,22.86
4,32,13,54000,32,32768,54000,1389888.0,15.8,38.51,14.43,3498881.0,1878388.0,0.0,0.0,11213895.0,1893255.0,54016.0,56.0,60.39,0.0,845647.0,53.56,229012640.0,28.11,252983296.0,25.45
4,32,13,60000,32,32768,60000,1286656.0,15.33,36.63,15.0,3149197.0,1696105.0,0.0,0.0,10093160.0,1704040.0,60016.0,56.0,60.11,0.0,856797.0,58.33,229398880.0,30.96,259520704.0,27.37
4,32,13,66000,32,32768,66000,2243360.0,9.02,27.61,26.66,3220299.0,1687482.0,0.0,0.0,10322235.0,1742715.0,66016.0,56.0,49.88,1189.0,883661.0,58.59,305164128.0,37.65,548538752.0,20.94
4,32,13,72000,32,32768,72000,1920032.0,10.54,24.27,25.73,3279931.0,1724635.0,0.0,0.0,10514350.0,1775150.0,72016.0,56.0,51.87,20722.0,917054.0,58.28,250451552.0,38.38,483273152.0,19.89
4,32,13,78000,32,32768,78000,2213376.0,9.45,27.2,30.74,3330121.0,1754932.0,0.0,0.0,10676050.0,1802450.0,78016.0,56.0,49.42,56308.0,879791.0,59.57,307462592.0,38.06,544062720.0,21.51
4,32,13,84000,32,32768,84000,2110784.0,9.11,25.99,32.02,3092461.0,1645563.0,0.0,0.0,9914135.0,1673815.0,84016.0,56.0,50.05,73822.0,875476.0,60.46,291315232.0,39.43,546308864.0,21.03
4,32,13,90000,32,32768,90000,2172000.0,8.99,26.62,35.3,3148585.0,1653118.0,0.0,0.0,10094700.0,1704300.0,90016.0,56.0,50.36,99383.0,881195.0,60.26,305827168.0,38.86,555351552.0,21.4
4,32,13,96000,32,32768,96000,1073792.0,18.31,27.42,19.84,3196928.0,1699132.0,0.0,0.0,10250240.0,1730560.0,96016.0,56.0,58.83,101012.0,1962897.0,68.74,210953440.0,38.5,268521280.0,30.24


==> figs/data/lines/12/gimmik_data_lines_p4_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
4,64,13,12000,32,32768,12000,10851712.0,4.34,18.93,12.83,3964928.0,2064384.0,0.0,0.0,12615680.0,2129920.0,12016.0,96.0,19.62,0.0,1579163.0,12.04,424348512.0,6.03,425985408.0,6.01
4,64,13,24000,32,32768,24000,4710528.0,9.24,28.71,11.07,3948544.0,2064281.0,0.0,0.0,12615680.0,2129920.0,24016.0,96.0,32.37,0.0,5294456.0,27.8,425007136.0,13.99,430636416.0,13.81
4,64,13,36000,32,32768,36000,3724576.0,11.67,31.59,13.01,3943203.0,2066318.0,0.0,0.0,12616065.0,2129985.0,36016.0,96.0,39.16,0.0,2407509.0,36.94,442373984.0,18.8,458308928.0,18.15
4,64,13,48000,32,32768,48000,2808896.0,15.47,31.36,13.15,3940352.0,2123193.0,0.0,0.0,12615680.0,2129920.0,48016.0,96.0,44.5,0.0,1878689.0,49.72,423986592.0,26.67,490616768.0,23.05
4,64,13,60000,32,32768,60000,2708832.0,13.15,34.83,15.62,3152474.0,1674740.0,0.0,0.0,10093160.0,1704040.0,60016.0,96.0,49.61,0.0,1546580.0,55.92,453545888.0,29.71,514111744.0,26.21
4,64,13,72000,32,32768,72000,3168960.0,11.54,26.9,21.32,3282662.0,1714455.0,0.0,0.0,10514350.0,1775150.0,72016.0,96.0,48.55,41520.0,1660841.0,55.05,474634784.0,31.94,656300032.0,23.1
4,64,13,84000,32,32768,84000,3642624.0,10.14,25.43,29.23,3375722.0,1762027.0,0.0,0.0,10815420.0,1825980.0,84016.0,96.0,51.77,123619.0,1713189.0,56.85,563256736.0,33.44,804592064.0,23.41
4,64,13,96000,32,32768,96000,2153248.0,17.9,27.95,19.71,3444736.0,1811618.0,0.0,0.0,11038720.0,1863680.0,96016.0,96.0,53.91,148655.0,2658114.0,68.78,424092832.0,38.29,532615808.0,30.49


==> figs/data/lines/12/gimmik_data_lines_p5_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
5,32,13,10368,32,32768,10368,18538656.0,3.88,20.79,15.8,9469952.0,4897736.0,0.0,0.0,35782656.0,5111808.0,10384.0,64.0,24.8,172238.0,706927.0,6.05,368029024.0,3.02,368063872.0,3.02
5,32,13,20736,32,32768,20736,9456480.0,5.31,20.31,16.29,7094272.0,3676055.0,0.0,0.0,26836992.0,3833856.0,20752.0,64.0,37.41,103059.0,604388.0,11.88,374241376.0,5.89,368420736.0,5.99
5,32,13,31104,32,32768,31104,6454176.0,7.07,25.45,16.85,6302571.0,3278324.0,0.0,0.0,23855832.0,3407976.0,31120.0,64.0,47.15,27881.0,687956.0,19.62,443385216.0,9.11,384684096.0,10.51
5,32,13,41472,32,32768,41472,4220256.0,10.02,31.07,14.77,5906432.0,3065799.0,0.0,0.0,22364160.0,3194880.0,41488.0,64.0,52.13,0.0,935306.0,29.15,399099232.0,14.57,398993280.0,14.58
5,32,13,51840,32,32768,51840,4137536.0,9.88,30.98,17.68,5669210.0,2939271.0,0.0,0.0,21470904.0,3067272.0,51856.0,64.0,56.54,0.0,1171081.0,38.85,554782592.0,18.45,501760768.0,20.4
5,32,13,62208,32,32768,62208,3976448.0,10.11,30.2,20.6,5511158.0,2861635.0,0.0,0.0,20875764.0,2982252.0,62224.0,64.0,58.62,0.0,1203092.0,45.35,552973152.0,23.94,618554112.0,21.4
5,32,13,72576,32,32768,72576,5250464.0,7.48,26.2,30.58,5398346.0,2806258.0,0.0,0.0,20450976.0,2921568.0,72592.0,64.0,48.68,61964.0,1755806.0,50.57,596835968.0,33.12,1132893376.0,17.45
5,32,13,82944,32,32768,82944,2979232.0,12.71,27.85,20.24,5312512.0,2856090.0,0.0,0.0,20127744.0,2875392.0,82960.0,64.0,45.89,240388.0,625327.0,42.68,366553952.0,23.99,470453952.0,18.69
5,32,13,93312,32,32768,93312,5828512.0,7.12,26.05,41.59,5770985.0,3060831.0,0.0,0.0,21867846.0,3123978.0,93328.0,64.0,39.22,264932.0,1436560.0,57.52,588663616.0,42.12,1609249728.0,15.41


==> figs/data/lines/12/gimmik_data_lines_p5_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
5,64,13,20736,32,32768,20736,21746560.0,5.58,17.76,18.42,9469952.0,4910969.0,0.0,0.0,35782656.0,5111808.0,20752.0,126.0,24.92,217271.0,788137.0,10.38,741020544.0,5.17,736432000.0,5.21
5,64,13,41472,32,32768,41472,10838176.0,8.39,23.74,18.41,7094272.0,3674913.0,0.0,0.0,26836992.0,3833856.0,41488.0,126.0,34.83,0.0,880800.0,21.8,774442720.0,10.9,774801792.0,10.9
5,64,13,62208,32,32768,62208,8017376.0,10.02,29.01,20.67,6302571.0,3304988.0,0.0,0.0,23855832.0,3407976.0,62224.0,127.0,44.83,0.0,1768389.0,40.31,1066268704.0,20.16,1066482304.0,20.15
5,64,13,82944,32,32768,82944,5903136.0,13.03,27.86,19.95,5906432.0,3053208.0,0.0,0.0,22364160.0,3194880.0,82960.0,126.0,40.56,307587.0,1030245.0,43.08,734288544.0,23.83,909049984.0,19.25


==> figs/data/lines/12/gimmik_data_lines_p6_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
6,32,13,16464,32,32768,16464,30975840.0,3.66,20.35,20.72,11042816.0,5690772.0,0.0,0.0,48168960.0,5963776.0,16480.0,64.0,26.72,6957.0,851063.0,5.99,629650240.0,2.88,585117952.0,3.1
6,32,13,32928,32,32768,32928,16256800.0,5.53,20.3,21.59,11026432.0,5676765.0,0.0,0.0,48168960.0,5963776.0,32944.0,64.0,39.36,0.0,878518.0,11.8,656723456.0,5.61,595899840.0,6.19
6,32,13,49392,32,32768,49392,11195488.0,6.82,27.06,21.72,9186243.0,4737028.0,0.0,0.0,40142025.0,4969965.0,49408.0,64.0,47.4,0.0,1144636.0,30.71,1063785280.0,16.0,1157867008.0,14.7
6,32,13,65856,32,32768,65856,14855136.0,5.25,18.53,36.94,9641984.0,4988097.0,0.0,0.0,42147840.0,5218304.0,65872.0,64.0,29.15,7494.0,393276.0,20.55,908327136.0,11.24,1096895744.0,9.31
6,32,13,82320,32,32768,82320,14551008.0,4.97,22.75,45.54,8815130.0,4560222.0,0.0,0.0,38537520.0,4771312.0,82336.0,64.0,38.98,312912.0,2294489.0,39.36,1228542944.0,26.45,2518579072.0,12.9


==> figs/data/lines/12/gimmik_data_lines_p6_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
6,64,13,32928,32,32768,32928,35637696.0,4.53,18.28,23.88,11042816.0,5698611.0,0.0,0.0,48168960.0,5963776.0,32944.0,128.0,25.36,0.0,1574793.0,10.51,1261054528.0,5.11,1193677312.0,5.4
6,64,13,65856,32,32768,65856,18574112.0,8.72,26.17,23.94,11026432.0,5691789.0,0.0,0.0,48168960.0,5963776.0,65872.0,128.0,33.49,730.0,1929180.0,23.01,1373408576.0,11.69,1418316352.0,11.32


==> figs/data/lines/15/gimmik_data_lines_opt_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,32,13,86016,32,32768,86016,52160,16.33,36.19,40.27,196755,127917,0,0,286720,106496,86032,40,34.96,8545,32183,79.41,10911488,47.13,15930560,32.28
2,32,13,62208,32,32768,62208,187808,17.03,30.06,20.8,689075,383766,0,0,1405467,372879,62224,72,58.36,0,180409,76.74,43896288,40.78,49782080,35.96
3,32,13,73728,32,32768,73728,540672,15.12,28.88,19.46,1574998,838115,0,0,4130784,852384,73744,72,54.88,11489,470687,70.96,107276864,40.17,139969216,30.79
4,32,13,96000,32,32768,96000,1073792,18.31,27.42,19.84,3196928,1699132,0,0,10250240,1730560,96016,56,58.83,101012,1962897,68.74,210953440,38.5,268521280,30.24
5,32,13,82944,32,32768,82944,2979232,12.71,27.85,20.24,5312512,2856090,0,0,20127744,2875392,82960,64,45.89,240388,625327,42.68,366553952,23.99,470453952,18.69
6,32,13,49392,32,32768,49392,11195488,6.82,27.06,21.72,9186243,4737028,0,0,40142025,4969965,49408,64,47.4,0,1144636,30.71,1063785280,16,1157867008,14.7


==> figs/data/lines/15/gimmik_data_lines_opt_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,64,13,86016,32,32768,86016,108320,9.98,33.74,47.08,196997,117437,0,0,286860,106548,86032,64,36.15,7154,46218,80.54,24718944,45.77,32539328,34.77
2,64,13,82944,32,32768,82944,380896,12.95,31.76,29.3,664576,358328,0,0,1354752,359424,82960,96,52.18,20857,178422,81.23,89347424,45.02,111094080,36.21
3,64,13,49152,32,32768,49152,1000256,14.47,26.69,12.25,1576960,850128,0,0,4128768,851968,49168,128,49.45,0,978024,68.93,216052128,35.85,234111808,33.08
4,64,13,96000,32,32768,96000,2153248,17.9,27.95,19.71,3444736,1811618,0,0,11038720,1863680,96016,96,53.91,148655,2658114,68.78,424092832,38.29,532615808,30.49
5,64,13,82944,32,32768,82944,5903136,13.03,27.86,19.95,5906432,3053208,0,0,22364160,3194880,82960,126,40.56,307587,1030245,43.08,734288544,23.83,909049984,19.25
6,64,13,65856,32,32768,65856,18574112,8.72,26.17,23.94,11026432,5691789,0,0,48168960,5963776,65872,128,33.49,730,1929180,23.01,1373408576,11.69,1418316352,11.32


==> figs/data/lines/15/gimmik_data_lines_p1_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,32,13,384,32,32768,384,283584.0,22.75,47.87,21.47,1605632.0,884736.0,0.0,0.0,2293760.0,851968.0,400.0,40.0,23.92,46160.0,18569.0,13.82,11591520.0,7.47,13631936.0,6.35
1,32,13,768,32,32768,768,166816.0,19.44,39.65,11.95,802816.0,442368.0,0.0,0.0,1146880.0,425984.0,784.0,40.0,27.39,19169.0,29020.0,23.63,11588064.0,12.77,13631936.0,10.86
1,32,13,1152,32,32768,1152,143104.0,15.27,37.79,11.19,535227.0,294921.0,0.0,0.0,764610.0,283998.0,1168.0,40.0,27.06,10530.0,37594.0,27.83,11578080.0,15.05,13631936.0,12.78
1,32,13,1536,32,32768,1536,137504.0,11.75,24.05,9.83,401408.0,221184.0,0.0,0.0,573440.0,212992.0,1552.0,40.0,32.7,4753.0,35431.0,28.54,11578208.0,15.43,13631936.0,13.11
1,32,13,1920,32,32768,1920,121216.0,10.87,31.47,10.49,321146.0,176958.0,0.0,0.0,458780.0,170404.0,1936.0,40.0,30.41,6355.0,40296.0,33.01,11572064.0,17.85,13631936.0,15.16
1,32,13,2304,32,32768,2304,125952.0,8.75,25.35,9.82,267638.0,147474.0,0.0,0.0,382340.0,142012.0,2320.0,40.0,29.85,4759.0,43020.0,31.9,11573344.0,17.25,13631936.0,14.65
1,32,13,2688,32,32768,2688,153440.0,6.03,20.09,9.46,229418.0,126414.0,0.0,0.0,327740.0,121732.0,2704.0,40.0,31.38,1745.0,43578.0,25.63,11578336.0,13.86,13631936.0,11.77
1,32,13,3072,32,32768,3072,129440.0,6.34,12.92,9.21,200704.0,110592.0,0.0,0.0,286720.0,106496.0,3088.0,40.0,28.81,747.0,32747.0,30.79,11575136.0,16.65,13631936.0,14.14
1,32,13,3456,32,32768,3456,124288.0,11.57,24.02,9.96,353177.0,193434.0,0.0,0.0,509740.0,189332.0,3472.0,40.0,40.11,3167.0,35947.0,31.88,11573472.0,17.24,13631936.0,14.64
1,32,13,3840,32,32768,3840,116000.0,11.29,23.28,10.03,317869.0,174021.0,0.0,0.0,458780.0,170404.0,3856.0,40.0,40.91,3212.0,34097.0,34.6,11570528.0,18.71,13631936.0,15.88
1,32,13,4224,32,32768,4224,177408.0,6.57,15.32,8.8,288963.0,160707.0,0.0,0.0,417060.0,154908.0,4240.0,40.0,44.15,844.0,25533.0,22.14,11588704.0,11.96,13631936.0,10.17
1,32,13,4608,32,32768,4608,163232.0,6.56,13.39,8.85,264907.0,147294.0,0.0,0.0,382340.0,142012.0,4624.0,40.0,42.46,824.0,22919.0,24.12,11588704.0,13.04,13631936.0,11.08
1,32,13,4992,32,32768,4992,154176.0,6.37,16.43,9.06,244537.0,136071.0,0.0,0.0,352940.0,131092.0,5008.0,40.0,42.46,907.0,26234.0,25.35,11584864.0,13.7,13631936.0,11.64
1,32,13,5376,32,32768,5376,146304.0,6.31,16.18,9.17,227077.0,126377.0,0.0,0.0,327740.0,121732.0,5392.0,40.0,41.38,1754.0,26217.0,27.04,11576416.0,14.62,13631936.0,12.42
1,32,13,5760,32,32768,5760,138720.0,6.2,17.55,9.27,211945.0,117976.0,0.0,0.0,305900.0,113620.0,5776.0,40.0,41.0,972.0,26682.0,28.49,11577568.0,15.41,13631936.0,13.09
1,32,13,6144,32,32768,6144,127200.0,6.29,12.45,9.29,198656.0,110592.0,0.0,0.0,286720.0,106496.0,6160.0,40.0,36.58,31.0,32175.0,30.84,11573088.0,16.68,13631936.0,14.16
1,32,13,6528,32,32768,6528,128416.0,8.92,18.87,9.64,279512.0,154723.0,0.0,0.0,404810.0,150358.0,6544.0,40.0,50.04,1091.0,30610.0,30.85,11577312.0,16.68,13631936.0,14.17
1,32,13,6912,32,32768,6912,120672.0,9.0,18.86,9.75,263997.0,146153.0,0.0,0.0,382340.0,142012.0,6928.0,40.0,50.28,1217.0,30810.0,32.97,11574752.0,17.83,13631936.0,15.14
1,32,13,7296,32,32768,7296,120160.0,8.51,19.41,10.07,250125.0,138610.0,0.0,0.0,362250.0,134550.0,7312.0,40.0,51.1,144.0,32488.0,32.89,11573728.0,17.79,13631936.0,15.1
1,32,13,7680,32,32768,7680,113504.0,8.75,17.96,9.89,237655.0,131715.0,0.0,0.0,344190.0,127842.0,7696.0,40.0,49.58,1249.0,29664.0,35.57,11573120.0,19.24,13631936.0,16.33
1,32,13,8064,32,32768,8064,74592.0,12.46,30.58,13.37,226345.0,124997.0,0.0,0.0,327810.0,121758.0,8080.0,40.0,51.1,3299.0,36819.0,53.31,11574464.0,28.83,13632128.0,24.48
1,32,13,8448,32,32768,8448,105408.0,8.36,20.25,10.37,216050.0,121331.0,0.0,0.0,312900.0,116220.0,8464.0,40.0,52.17,961.0,31868.0,37.38,11570560.0,20.22,13631936.0,17.16
1,32,13,8832,32,32768,8832,105024.0,8.16,21.26,10.58,206625.0,116128.0,0.0,0.0,299250.0,111150.0,8848.0,40.0,52.08,966.0,32020.0,38.12,11569024.0,20.62,13631936.0,17.5
1,32,13,9216,32,32768,9216,98464.0,8.33,16.41,10.18,198070.0,111064.0,0.0,0.0,286860.0,106548.0,9232.0,40.0,48.57,786.0,26806.0,40.63,11569024.0,21.98,13631936.0,18.65
1,32,13,9600,32,32768,9600,101408.0,10.39,22.0,10.99,252975.0,141727.0,0.0,0.0,367010.0,136318.0,9616.0,40.0,55.21,1093.0,31382.0,39.32,11569024.0,21.27,13631936.0,18.05
1,32,13,9984,32,32768,9984,95328.0,10.51,22.0,11.03,243325.0,136407.0,0.0,0.0,353010.0,131118.0,10000.0,40.0,54.74,1002.0,33251.0,41.33,11568640.0,22.35,13631936.0,18.97
1,32,13,10368,32,32768,10368,99424.0,9.69,21.68,11.41,234302.0,131921.0,0.0,0.0,339920.0,126256.0,10384.0,40.0,55.22,93.0,39321.0,39.56,11569024.0,21.4,13631936.0,18.16
1,32,13,10752,32,32768,10752,92256.0,10.44,21.44,11.0,225955.0,127204.0,0.0,0.0,327810.0,121758.0,10768.0,40.0,53.56,1914.0,31802.0,44.34,11569280.0,23.98,13631936.0,20.36
1,32,13,11136,32,32768,11136,94848.0,9.58,22.64,11.67,218090.0,123276.0,0.0,0.0,316400.0,117520.0,11152.0,40.0,54.72,1096.0,32514.0,42.09,11568768.0,22.77,13635264.0,19.32
1,32,13,11520,32,32768,11520,90368.0,9.83,23.0,11.65,210949.0,119384.0,0.0,0.0,306040.0,113672.0,11536.0,40.0,54.06,1195.0,31556.0,44.64,11568768.0,24.14,13631936.0,20.49
1,32,13,11904,32,32768,11904,91104.0,9.38,23.29,12.37,204146.0,116014.0,0.0,0.0,296170.0,110006.0,11920.0,40.0,54.24,141.0,35516.0,43.97,11569280.0,23.79,13632960.0,20.19
1,32,13,12288,32,32768,12288,81344.0,10.26,20.08,10.94,197632.0,112065.0,0.0,0.0,286720.0,106496.0,12304.0,40.0,45.83,170.0,32655.0,49.1,11257216.0,26.89,13631936.0,22.21
1,32,13,12672,32,32768,12672,87200.0,11.56,24.65,12.44,239313.0,133786.0,0.0,0.0,347550.0,129090.0,12688.0,40.0,56.99,1269.0,32058.0,46.29,11563392.0,25.05,13631936.0,21.25
1,32,13,13056,32,32768,13056,85024.0,11.23,23.7,12.23,232276.0,129899.0,0.0,0.0,337330.0,125294.0,13072.0,40.0,56.97,1406.0,31046.0,46.36,11564544.0,25.08,13631936.0,21.28
1,32,13,13440,32,32768,13440,86208.0,10.98,24.53,12.82,225769.0,125832.0,0.0,0.0,327880.0,121784.0,13456.0,40.0,58.77,320.0,38535.0,46.66,11566144.0,25.24,13631936.0,21.42
1,32,13,13824,32,32768,13824,81760.0,11.36,23.38,12.49,219503.0,122500.0,0.0,0.0,318780.0,118404.0,13840.0,40.0,56.86,1331.0,33843.0,49.57,11562880.0,26.82,13631936.0,22.75
1,32,13,14208,32,32768,14208,82944.0,10.74,24.94,12.94,213526.0,118651.0,0.0,0.0,310100.0,115180.0,14224.0,40.0,58.4,662.0,38318.0,48.08,11567072.0,26.01,13631936.0,22.07
1,32,13,14592,32,32768,14592,80384.0,11.37,26.13,12.56,207935.0,115344.0,0.0,0.0,301980.0,112164.0,14608.0,40.0,58.29,2629.0,34457.0,52.25,11564224.0,28.27,13631936.0,23.98
1,32,13,14976,32,32768,14976,79680.0,10.64,25.72,13.61,202633.0,112597.0,0.0,0.0,294280.0,109304.0,14992.0,40.0,58.48,604.0,38696.0,50.13,11566656.0,27.12,13631936.0,23.01
1,32,13,15360,32,32768,15360,75968.0,10.97,21.45,12.5,197572.0,109547.0,0.0,0.0,286930.0,106574.0,15376.0,40.0,53.64,1177.0,34776.0,52.98,11530624.0,28.7,13631936.0,24.28
1,32,13,15744,32,32768,15744,61056.0,16.22,34.98,20.45,231152.0,128994.0,0.0,0.0,335930.0,124774.0,15760.0,40.0,58.88,3369.0,32621.0,67.37,11625248.0,36.41,13671808.0,30.96
1,32,13,16128,32,32768,16128,59648.0,16.46,34.95,20.28,225661.0,125874.0,0.0,0.0,327950.0,121810.0,16144.0,40.0,58.34,4215.0,34105.0,69.92,11620160.0,37.8,13674880.0,32.12
1,32,13,16512,32,32768,16512,74720.0,12.27,27.38,14.29,220411.0,122731.0,0.0,0.0,320320.0,118976.0,16528.0,40.0,58.82,1656.0,34662.0,53.52,11568448.0,28.95,13631936.0,24.57
1,32,13,16896,32,32768,16896,73536.0,12.2,25.27,13.73,215305.0,119896.0,0.0,0.0,312900.0,116220.0,16912.0,40.0,56.99,1539.0,36279.0,54.41,11558432.0,29.44,13631936.0,24.96
1,32,13,17280,32,32768,17280,75648.0,11.54,26.43,14.0,210633.0,117396.0,0.0,0.0,306110.0,113698.0,17296.0,40.0,58.75,1561.0,35675.0,52.12,11568096.0,28.19,13631936.0,23.93
1,32,13,17664,32,32768,17664,72000.0,11.89,26.99,14.17,206009.0,114680.0,0.0,0.0,299390.0,111202.0,17680.0,40.0,58.16,1773.0,35571.0,55.02,11561984.0,29.77,13631936.0,25.25
1,32,13,18048,32,32768,18048,73504.0,11.76,27.94,14.06,201674.0,112380.0,0.0,0.0,293090.0,108862.0,18064.0,40.0,58.78,1628.0,33303.0,55.56,11566720.0,30.06,13631936.0,25.5
1,32,13,18432,32,32768,18432,68352.0,12.32,24.02,13.38,197387.0,109976.0,0.0,0.0,286860.0,106548.0,18448.0,40.0,50.9,1809.0,44885.0,59.15,11468544.0,32.13,13632192.0,27.03
1,32,13,18816,32,32768,18816,72896.0,13.03,27.75,14.73,225405.0,126672.0,0.0,0.0,327740.0,121732.0,18832.0,40.0,60.7,1993.0,33422.0,54.83,11570816.0,29.66,13631936.0,25.17
1,32,13,19200,32,32768,19200,72608.0,12.87,27.06,14.65,221024.0,124070.0,0.0,0.0,321370.0,119366.0,19216.0,40.0,59.95,1974.0,34822.0,55.24,11564704.0,29.89,13632064.0,25.35
1,32,13,19584,32,32768,19584,72512.0,12.59,27.68,14.89,216643.0,121661.0,0.0,0.0,315000.0,117000.0,19600.0,40.0,60.42,2028.0,34394.0,55.12,11564608.0,29.82,13631936.0,25.3
1,32,13,19968,32,32768,19968,67200.0,13.33,27.31,14.99,212551.0,119154.0,0.0,0.0,309050.0,114790.0,19984.0,40.0,58.36,2118.0,35825.0,59.38,11554944.0,32.14,13631936.0,27.24
1,32,13,20352,32,32768,20352,70688.0,12.52,28.21,15.39,208555.0,117032.0,0.0,0.0,303240.0,112632.0,20368.0,40.0,59.96,2655.0,33634.0,56.59,11570208.0,30.61,13632064.0,25.98
1,32,13,20736,32,32768,20736,68224.0,12.78,28.71,15.03,204559.0,114562.0,0.0,0.0,297430.0,110474.0,20752.0,40.0,59.28,3501.0,36187.0,59.33,11567200.0,32.1,13632064.0,27.24
1,32,13,21120,32,32768,21120,71360.0,12.1,28.13,15.55,200852.0,112703.0,0.0,0.0,292040.0,108472.0,21136.0,40.0,59.84,2758.0,34442.0,56.83,11573440.0,30.74,13632064.0,26.09
1,32,13,21504,32,32768,21504,67072.0,12.7,24.65,14.91,197338.0,110603.0,0.0,0.0,286930.0,106574.0,21520.0,40.0,54.42,2065.0,39069.0,60.76,11532928.0,32.91,13632128.0,27.84
1,32,13,21888,32,32768,21888,72160.0,12.97,27.53,16.24,221327.0,125108.0,0.0,0.0,321930.0,119574.0,21904.0,40.0,60.81,1076.0,36175.0,55.24,11582432.0,29.87,13632192.0,25.37
1,32,13,22272,32,32768,22272,70560.0,13.29,27.87,15.97,217525.0,122622.0,0.0,0.0,316400.0,117520.0,22288.0,40.0,60.18,1888.0,34597.0,57.62,11564512.0,31.17,13632064.0,26.45
1,32,13,22656,32,32768,22656,67328.0,13.88,30.28,16.38,214012.0,120554.0,0.0,0.0,311290.0,115622.0,22672.0,40.0,60.71,1909.0,33409.0,61.17,11584832.0,33.07,13632128.0,28.1
1,32,13,23040,32,32768,23040,63968.0,13.4,27.38,15.95,210451.0,118632.0,0.0,0.0,306110.0,113698.0,23056.0,40.0,58.46,2140.0,33709.0,59.99,11553568.0,32.47,13632576.0,27.52
1,32,13,23424,32,32768,23424,67968.0,13.3,29.73,16.48,207082.0,116536.0,0.0,0.0,301210.0,111878.0,23440.0,40.0,59.81,2280.0,30931.0,60.41,11578624.0,32.67,13632256.0,27.75
1,32,13,23808,32,32768,23808,65440.0,13.21,29.32,16.24,203617.0,114637.0,0.0,0.0,296170.0,110006.0,23824.0,40.0,59.05,3222.0,32802.0,61.25,11578176.0,33.12,13632192.0,28.13
1,32,13,24192,32,32768,24192,67616.0,12.64,28.95,16.82,200537.0,112911.0,0.0,0.0,291690.0,108342.0,24208.0,40.0,59.48,687.0,31812.0,59.16,11587104.0,31.98,13632320.0,27.18
1,32,13,24576,32,32768,24576,63360.0,13.44,25.94,15.86,197120.0,111024.0,0.0,0.0,286720.0,106496.0,24592.0,40.0,45.79,624.0,42882.0,63.22,11225856.0,34.67,13632192.0,28.55
1,32,13,24960,32,32768,24960,67456.0,13.7,29.14,17.37,218425.0,123184.0,0.0,0.0,317800.0,118040.0,24976.0,40.0,59.92,2364.0,32367.0,59.23,11589056.0,32.01,13632512.0,27.22
1,32,13,25344,32,32768,25344,66944.0,13.53,28.39,17.36,215105.0,121329.0,0.0,0.0,312970.0,116246.0,25360.0,40.0,59.49,2526.0,32058.0,59.31,11584416.0,32.06,13632704.0,27.25
1,32,13,25728,32,32768,25728,66144.0,13.44,29.27,17.76,211930.0,119764.0,0.0,0.0,308350.0,114530.0,25744.0,40.0,60.28,2393.0,35081.0,59.78,11597504.0,32.3,13632832.0,27.48
1,32,13,26112,32,32768,26112,65664.0,13.55,27.74,17.58,208706.0,118003.0,0.0,0.0,303660.0,112788.0,26128.0,40.0,58.24,2207.0,37730.0,61.18,11556960.0,33.11,13633792.0,28.07
1,32,13,26496,32,32768,26496,64864.0,14.04,31.24,18.07,205675.0,116432.0,0.0,0.0,299250.0,111150.0,26512.0,40.0,60.3,2468.0,32165.0,64.1,11604032.0,34.63,13633856.0,29.47
1,32,13,26880,32,32768,26880,62112.0,13.83,30.45,17.79,202837.0,114807.0,0.0,0.0,295120.0,109616.0,26896.0,40.0,59.39,4052.0,34997.0,64.21,11605472.0,34.69,13633536.0,29.53
1,32,13,27264,32,32768,27264,62944.0,13.16,30.0,18.34,199998.0,113583.0,0.0,0.0,290990.0,108082.0,27280.0,40.0,60.06,2451.0,32584.0,61.89,11614720.0,33.42,13634688.0,28.47
1,32,13,27648,32,32768,27648,61920.0,14.09,27.19,17.45,197208.0,112317.0,0.0,0.0,286930.0,106574.0,27664.0,40.0,54.12,2142.0,38722.0,66.95,11536704.0,36.26,13636032.0,30.68
1,32,13,28032,32,32768,28032,64640.0,13.96,29.6,18.72,215921.0,123174.0,0.0,0.0,314230.0,116714.0,28048.0,40.0,60.95,3710.0,33105.0,60.74,11611200.0,32.8,13634944.0,27.93
1,32,13,28416,32,32768,28416,62784.0,14.47,30.34,18.18,213035.0,121749.0,0.0,0.0,310030.0,115154.0,28432.0,40.0,60.07,4655.0,34566.0,63.9,11606528.0,34.52,13636992.0,29.38
1,32,13,28800,32,32768,28800,64512.0,13.8,30.04,19.0,210197.0,120086.0,0.0,0.0,305900.0,113620.0,28816.0,40.0,60.51,2702.0,34611.0,61.91,11609888.0,33.44,13635520.0,28.47
1,32,13,29184,32,32768,29184,62336.0,14.25,29.07,18.52,207552.0,119159.0,0.0,0.0,302050.0,112190.0,29200.0,40.0,58.25,4583.0,34716.0,64.53,11604544.0,34.86,13636096.0,29.67
1,32,13,29568,32,32768,29568,64384.0,13.53,29.86,19.22,204858.0,117315.0,0.0,0.0,298130.0,110734.0,29584.0,40.0,60.52,2935.0,33795.0,61.78,11604800.0,33.38,13638528.0,28.4
1,32,13,29952,32,32768,29952,64256.0,13.68,29.96,18.97,202261.0,115975.0,0.0,0.0,294350.0,109330.0,29968.0,40.0,59.75,4754.0,34788.0,63.59,11606720.0,34.36,13639360.0,29.24
1,32,13,30336,32,32768,30336,64768.0,13.17,29.73,19.48,199615.0,114528.0,0.0,0.0,290500.0,107900.0,30352.0,40.0,60.33,2792.0,34755.0,61.84,11625088.0,33.39,13642624.0,28.45
1,32,13,30720,32,32768,30720,61472.0,13.92,26.79,18.65,197114.0,113355.0,0.0,0.0,286860.0,106548.0,30736.0,40.0,52.14,2658.0,49493.0,65.7,11436992.0,35.74,13641984.0,29.96
1,32,13,31104,32,32768,31104,65216.0,14.06,29.83,20.1,214101.0,123383.0,0.0,0.0,311640.0,115752.0,31120.0,40.0,60.99,2471.0,35028.0,61.66,11626464.0,33.29,13643328.0,28.37
1,32,13,31488,32,32768,31488,60512.0,15.16,31.72,19.97,211552.0,121841.0,0.0,0.0,307930.0,114374.0,31504.0,40.0,60.23,2657.0,34024.0,67.2,11610784.0,36.31,13646912.0,30.89
1,32,13,31872,32,32768,31872,60608.0,14.81,32.05,20.46,208907.0,120690.0,0.0,0.0,304080.0,112944.0,31888.0,40.0,60.69,2660.0,32422.0,66.52,11628928.0,35.91,13644608.0,30.61
1,32,13,32256,32,32768,32256,59392.0,15.22,31.02,19.66,206551.0,119322.0,0.0,0.0,300650.0,111670.0,32272.0,40.0,58.51,3951.0,34798.0,69.03,11591040.0,37.32,13640064.0,31.71
1,32,13,32640,32,32768,32640,59552.0,15.06,35.22,36.1,204098.0,123707.0,0.0,0.0,297080.0,110344.0,32656.0,40.0,55.34,0.0,26137.0,72.99,12096864.0,39.83,14533312.0,33.15
1,32,13,33024,32,32768,33024,61312.0,14.17,31.21,20.8,201742.0,116626.0,0.0,0.0,293650.0,109070.0,33040.0,40.0,57.47,0.0,32272.0,65.83,11625952.0,35.6,13696832.0,30.22
1,32,13,33408,32,32768,33408,61120.0,13.87,31.55,20.91,199385.0,115442.0,0.0,0.0,290220.0,107796.0,33424.0,40.0,58.11,0.0,32826.0,65.24,11647232.0,35.27,13705600.0,29.97
1,32,13,33792,32,32768,33792,57728.0,14.74,28.71,19.96,197125.0,114323.0,0.0,0.0,286930.0,106574.0,33808.0,40.0,52.44,0.0,38474.0,69.73,11520096.0,37.89,13707968.0,31.84
1,32,13,34176,32,32768,34176,62624.0,14.75,31.63,21.55,212625.0,121005.0,0.0,0.0,309540.0,114972.0,34192.0,40.0,59.08,0.0,32769.0,65.05,11644832.0,35.2,13732800.0,29.85
1,32,13,34560,32,32768,34560,61088.0,15.03,31.8,21.27,210269.0,119815.0,0.0,0.0,306110.0,113698.0,34576.0,40.0,58.22,0.0,32492.0,67.03,11651648.0,36.24,13715776.0,30.79
1,32,13,34944,32,32768,34944,63232.0,14.25,31.16,21.9,207961.0,118148.0,0.0,0.0,302750.0,112450.0,34960.0,40.0,59.14,0.0,33194.0,64.32,11644000.0,34.8,13730048.0,29.51
1,32,13,35328,32,32768,35328,61600.0,14.44,29.76,21.35,205749.0,116976.0,0.0,0.0,299530.0,111254.0,35344.0,40.0,56.72,0.0,34140.0,65.81,11624672.0,35.64,13734976.0,30.17
1,32,13,35712,32,32768,35712,62560.0,14.05,31.26,21.98,203441.0,115629.0,0.0,0.0,296170.0,110006.0,35728.0,40.0,58.86,0.0,30871.0,64.92,11723360.0,35.02,13728768.0,29.9
1,32,13,36096,32,32768,36096,61536.0,14.1,30.95,22.0,201325.0,114311.0,0.0,0.0,293090.0,108862.0,36112.0,40.0,57.95,0.0,31457.0,65.74,11662464.0,35.58,13756864.0,30.16
1,32,13,36480,32,32768,36480,65056.0,13.26,30.08,22.73,199065.0,112933.0,0.0,0.0,289800.0,107640.0,36496.0,40.0,58.7,0.0,31070.0,62.7,11710944.0,33.86,13745536.0,28.85
1,32,13,36864,32,32768,36864,59168.0,14.76,28.55,20.33,196950.0,111826.0,0.0,0.0,286720.0,106496.0,36880.0,40.0,45.09,0.0,33950.0,68.84,11200000.0,37.91,13725120.0,30.93
1,32,13,37248,32,32768,37248,65184.0,13.85,29.56,23.21,211202.0,121017.0,0.0,0.0,307510.0,114218.0,37264.0,40.0,58.78,0.0,30381.0,61.45,11724992.0,33.2,13778560.0,28.25
1,32,13,37632,32,32768,37632,63360.0,14.22,30.1,23.44,209135.0,120616.0,0.0,0.0,304500.0,113100.0,37648.0,40.0,57.97,0.0,31280.0,64.01,11772256.0,34.51,13766016.0,29.51
1,32,13,38016,32,32768,38016,63424.0,13.74,29.97,23.6,206875.0,119553.0,0.0,0.0,301210.0,111878.0,38032.0,40.0,58.74,0.0,30442.0,62.64,11800896.0,33.73,13772928.0,28.9
1,32,13,38400,32,32768,38400,62496.0,14.19,29.21,23.08,204952.0,118614.0,0.0,0.0,298410.0,110838.0,38416.0,40.0,56.49,0.0,33120.0,65.14,11744416.0,35.15,13762496.0,29.99
1,32,13,38784,32,32768,38784,64768.0,13.86,30.65,24.07,202885.0,116698.0,0.0,0.0,295400.0,109720.0,38800.0,40.0,58.6,0.0,30178.0,64.1,11746656.0,34.62,13796288.0,29.48
1,32,13,39168,32,32768,39168,61472.0,14.02,30.54,23.58,200914.0,116493.0,0.0,0.0,292530.0,108654.0,39184.0,40.0,57.76,0.0,32955.0,65.41,11780864.0,35.28,13789888.0,30.14
1,32,13,39552,32,32768,39552,58592.0,14.61,32.83,23.94,198991.0,114462.0,0.0,0.0,289730.0,107614.0,39568.0,40.0,58.55,0.0,31869.0,68.99,11755840.0,37.32,13849856.0,31.68
1,32,13,39936,32,32768,39936,55168.0,15.39,29.83,22.36,197068.0,114852.0,0.0,0.0,286930.0,106574.0,39952.0,40.0,52.4,0.0,36487.0,72.38,11495264.0,39.47,13786880.0,32.91
1,32,13,40320,32,32768,40320,59296.0,15.29,32.7,24.52,210217.0,123823.0,0.0,0.0,306110.0,113698.0,40336.0,40.0,58.61,0.0,31838.0,68.39,11838624.0,36.8,13787328.0,31.59
1,32,13,40704,32,32768,40704,57056.0,15.69,33.2,23.84,208246.0,122362.0,0.0,0.0,303240.0,112632.0,40720.0,40.0,57.78,0.0,32253.0,70.9,11779904.0,38.25,13799616.0,32.65
1,32,13,41088,32,32768,41088,58784.0,15.06,32.72,24.74,206227.0,121926.0,0.0,0.0,300300.0,111540.0,41104.0,40.0,58.61,0.0,31205.0,68.57,11792384.0,36.99,13810176.0,31.58
1,32,13,41472,32,32768,41472,56832.0,15.5,31.84,23.96,204352.0,121721.0,0.0,0.0,297570.0,110526.0,41488.0,40.0,56.25,0.0,33658.0,70.84,11672032.0,38.35,13780992.0,32.49
1,32,13,41856,32,32768,41856,59616.0,14.78,32.62,24.72,202477.0,120323.0,0.0,0.0,294840.0,109512.0,41872.0,40.0,58.43,0.0,30150.0,68.53,11805984.0,36.93,13793536.0,31.6
1,32,13,42240,32,32768,42240,57632.0,15.22,33.32,24.31,200554.0,119393.0,0.0,0.0,292040.0,108472.0,42256.0,40.0,57.56,0.0,32242.0,71.39,11767584.0,38.53,13799744.0,32.86
1,32,13,42624,32,32768,42624,58784.0,14.56,32.73,24.94,198872.0,119088.0,0.0,0.0,289590.0,107562.0,42640.0,40.0,58.26,0.0,30868.0,68.84,11755392.0,37.22,13836224.0,31.62
1,32,13,43008,32,32768,43008,55552.0,15.65,30.33,23.36,196997.0,119475.0,0.0,0.0,286860.0,106548.0,43024.0,40.0,50.06,0.0,44607.0,73.35,11366400.0,40.22,13798208.0,33.13
1,32,13,43392,32,32768,43392,59392.0,15.16,32.55,25.53,209090.0,125369.0,0.0,0.0,304500.0,113100.0,43408.0,40.0,58.67,0.0,30267.0,68.38,11819136.0,36.89,13846208.0,31.49
1,32,13,43776,32,32768,43776,58560.0,15.41,32.64,24.98,207408.0,123620.0,0.0,0.0,302050.0,112190.0,43792.0,40.0,57.6,0.0,32309.0,69.91,11784672.0,37.77,13850752.0,32.14
1,32,13,44160,32,32768,44160,59840.0,14.65,31.89,25.96,205485.0,122857.0,0.0,0.0,299250.0,111150.0,44176.0,40.0,58.39,0.0,29958.0,67.24,11824128.0,36.3,13876480.0,30.93
1,32,13,44544,32,32768,44544,57600.0,15.01,30.9,25.09,203803.0,121807.0,0.0,0.0,296800.0,110240.0,44560.0,40.0,55.86,0.0,34204.0,69.05,11690944.0,37.49,13886912.0,31.56
1,32,13,44928,32,32768,44928,60960.0,14.39,31.84,26.1,202121.0,120939.0,0.0,0.0,294350.0,109330.0,44944.0,40.0,58.06,0.0,29390.0,67.35,11850784.0,36.33,13880384.0,31.02
1,32,13,45312,32,32768,45312,59008.0,14.61,31.87,26.19,200342.0,119401.0,0.0,0.0,291760.0,108368.0,45328.0,40.0,57.2,0.0,31928.0,68.72,11806112.0,37.15,13888960.0,31.58
1,32,13,45696,32,32768,45696,59872.0,14.38,32.25,26.53,198708.0,118613.0,0.0,0.0,289380.0,107484.0,45712.0,40.0,57.66,0.0,31407.0,68.37,11867104.0,36.89,13909184.0,31.48
1,32,13,46080,32,32768,46080,56768.0,14.89,28.95,25.22,197026.0,118107.0,0.0,0.0,286930.0,106574.0,46096.0,40.0,51.89,0.0,36999.0,70.45,11536192.0,38.52,13914432.0,31.93
1,32,13,46464,32,32768,46464,61376.0,14.67,31.42,26.98,208351.0,120119.0,0.0,0.0,303450.0,112710.0,46480.0,40.0,58.48,0.0,30339.0,66.5,11895104.0,35.85,13916288.0,30.65
1,32,13,46848,32,32768,46848,60544.0,14.86,31.43,26.79,206717.0,119527.0,0.0,0.0,301070.0,111826.0,46864.0,40.0,57.4,0.0,31640.0,67.88,11879744.0,36.64,13932864.0,31.24
1,32,13,47232,32,32768,47232,62336.0,14.14,30.74,27.26,205083.0,118118.0,0.0,0.0,298690.0,110942.0,47248.0,40.0,58.42,0.0,30518.0,65.31,11932160.0,35.19,13940480.0,30.12
1,32,13,47616,32,32768,47616,58656.0,14.86,30.6,26.21,203353.0,117628.0,0.0,0.0,296170.0,110006.0,47632.0,40.0,55.98,0.0,32286.0,68.78,11772704.0,37.31,13955712.0,31.47
1,32,13,48000,32,32768,48000,60832.0,14.16,31.2,27.33,201815.0,116621.0,0.0,0.0,293930.0,109174.0,48016.0,40.0,57.78,0.0,29746.0,66.51,11937184.0,35.88,13984960.0,30.63
1,32,13,48384,32,32768,48384,60000.0,14.47,31.5,27.09,200277.0,115574.0,0.0,0.0,291690.0,108342.0,48400.0,40.0,57.06,0.0,30303.0,68.44,11924224.0,36.92,13966912.0,31.52
1,32,13,48768,32,32768,48768,61600.0,13.86,31.01,28.18,198643.0,114469.0,0.0,0.0,289310.0,107458.0,48784.0,40.0,57.72,0.0,29602.0,66.4,11969312.0,35.8,14008640.0,30.59
1,32,13,49152,32,32768,49152,56608.0,15.19,29.33,25.48,196864.0,113785.0,0.0,0.0,286720.0,106496.0,49168.0,40.0,44.82,0.0,36425.0,70.72,11177344.0,39.2,13897664.0,31.53
1,32,13,49536,32,32768,49536,62144.0,14.45,30.78,28.35,207711.0,129065.0,0.0,0.0,302540.0,112372.0,49552.0,40.0,57.76,0.0,29297.0,66.01,12125632.0,35.39,14015424.0,30.62
1,32,13,49920,32,32768,49920,60672.0,14.37,30.37,28.84,206077.0,127592.0,0.0,0.0,300160.0,111488.0,49936.0,40.0,56.99,0.0,30019.0,66.16,11986976.0,35.7,14051008.0,30.46
1,32,13,50304,32,32768,50304,61792.0,14.34,31.12,28.79,204443.0,126966.0,0.0,0.0,297780.0,110604.0,50320.0,40.0,57.61,0.0,30201.0,66.94,12123680.0,35.93,14048896.0,31.01
1,32,13,50688,32,32768,50688,59904.0,14.44,29.59,28.5,202953.0,126392.0,0.0,0.0,295610.0,109798.0,50704.0,40.0,55.43,0.0,31547.0,67.17,11909056.0,36.37,14064704.0,30.8
1,32,13,51072,32,32768,51072,61632.0,14.19,31.21,29.27,201415.0,125045.0,0.0,0.0,293370.0,108966.0,51088.0,40.0,57.36,0.0,29614.0,67.46,12170016.0,36.2,14092160.0,31.26
1,32,13,51456,32,32768,51456,60672.0,14.3,31.05,28.98,199925.0,124021.0,0.0,0.0,291200.0,108160.0,51472.0,40.0,56.57,0.0,31398.0,68.22,12067008.0,36.77,14108352.0,31.45
1,32,13,51840,32,32768,51840,60960.0,14.16,31.63,30.1,198483.0,123821.0,0.0,0.0,289100.0,107380.0,51856.0,40.0,57.16,0.0,29225.0,68.55,12216960.0,36.72,14097408.0,31.83
1,32,13,52224,32,32768,52224,58816.0,14.7,28.52,27.97,196897.0,123670.0,0.0,0.0,286790.0,106522.0,52240.0,40.0,51.5,0.0,34799.0,69.85,11638528.0,38.24,14077376.0,31.61
1,32,13,52608,32,32768,52608,57792.0,15.91,34.14,30.63,207072.0,130147.0,0.0,0.0,301630.0,112034.0,52624.0,40.0,57.5,0.0,29583.0,73.81,12259168.0,39.52,14129024.0,34.29
1,32,13,52992,32,32768,52992,55872.0,15.97,33.82,29.92,205534.0,128491.0,0.0,0.0,299390.0,111202.0,53008.0,40.0,56.62,0.0,31320.0,74.45,12204160.0,39.94,14129536.0,34.5
1,32,13,53376,32,32768,53376,55968.0,15.8,34.35,30.22,204044.0,128104.0,0.0,0.0,297220.0,110396.0,53392.0,40.0,57.3,0.0,31112.0,74.29,12188576.0,39.93,14162112.0,34.36
1,32,13,53760,32,32768,53760,54400.0,16.29,33.57,29.35,202603.0,126653.0,0.0,0.0,295120.0,109616.0,53776.0,40.0,55.13,0.0,33294.0,76.17,11916128.0,41.3,14115968.0,34.87
1,32,13,54144,32,32768,54144,56000.0,15.6,34.38,30.78,201161.0,126380.0,0.0,0.0,293020.0,108836.0,54160.0,40.0,57.09,0.0,29972.0,74.42,12204960.0,39.93,14130432.0,34.49
1,32,13,54528,32,32768,54528,56672.0,15.38,33.48,30.44,199767.0,125492.0,0.0,0.0,290990.0,108082.0,54544.0,40.0,56.44,0.0,31201.0,73.57,12086400.0,39.65,14129344.0,33.92
1,32,13,54912,32,32768,54912,56320.0,15.31,34.17,30.93,198422.0,125317.0,0.0,0.0,289030.0,107354.0,54928.0,40.0,57.12,0.0,31016.0,74.04,12218880.0,39.71,14130560.0,34.34
1,32,13,55296,32,32768,55296,53504.0,16.37,31.69,28.28,196932.0,125368.0,0.0,0.0,286860.0,106548.0,55312.0,40.0,49.76,0.0,42930.0,76.92,11404928.0,42.46,14052096.0,34.46
1,32,13,55680,32,32768,55680,57184.0,15.79,34.02,31.47,206338.0,127622.0,0.0,0.0,300580.0,111644.0,55696.0,40.0,57.22,0.0,30051.0,73.63,12277184.0,39.41,14141376.0,34.22
1,32,13,56064,32,32768,56064,56224.0,16.03,34.02,30.88,205041.0,126002.0,0.0,0.0,298690.0,110942.0,56080.0,40.0,56.45,0.0,31351.0,74.43,12094208.0,40.11,14131264.0,34.33
1,32,13,56448,32,32768,56448,57984.0,15.54,33.97,31.77,203551.0,125557.0,0.0,0.0,296520.0,110136.0,56464.0,40.0,57.09,0.0,29930.0,73.27,12198144.0,39.34,14140800.0,33.93
1,32,13,56832,32,32768,56832,55232.0,15.86,32.81,30.19,202302.0,123775.0,0.0,0.0,294700.0,109460.0,56848.0,40.0,54.85,0.0,34284.0,74.51,12014592.0,40.24,14104064.0,34.27
1,32,13,57216,32,32768,57216,57504.0,15.13,33.41,31.86,200860.0,123716.0,0.0,0.0,292600.0,108680.0,57232.0,40.0,56.65,0.0,30851.0,72.27,12247136.0,38.72,14135360.0,33.55
1,32,13,57600,32,32768,57600,56896.0,15.32,33.4,31.75,199611.0,122445.0,0.0,0.0,290780.0,108004.0,57616.0,40.0,55.88,0.0,30823.0,73.38,12141152.0,39.49,14150464.0,33.88
1,32,13,57984,32,32768,57984,58464.0,14.81,33.09,32.44,198314.0,121878.0,0.0,0.0,288890.0,107302.0,58000.0,40.0,56.57,0.0,29401.0,71.77,12290080.0,38.4,14145280.0,33.36
1,32,13,58368,32,32768,58368,54240.0,15.9,30.98,30.16,196968.0,120595.0,0.0,0.0,286930.0,106574.0,58384.0,40.0,50.58,0.0,37747.0,75.12,11536192.0,41.35,14125632.0,33.77
1,32,13,58752,32,32768,58752,59136.0,15.45,33.37,32.63,205991.0,119057.0,0.0,0.0,300090.0,111462.0,58768.0,40.0,56.72,0.0,30198.0,71.79,12188960.0,38.56,14146240.0,33.23
1,32,13,59136,32,32768,59136,57760.0,15.24,32.42,32.44,204645.0,118179.0,0.0,0.0,298130.0,110734.0,59152.0,40.0,56.08,0.0,32332.0,71.05,12137696.0,38.27,14171264.0,32.78
1,32,13,59520,32,32768,59520,60384.0,14.91,32.55,33.05,203300.0,117208.0,0.0,0.0,296170.0,110006.0,59536.0,40.0,56.73,0.0,29934.0,70.28,12223232.0,37.74,14178560.0,32.54
1,32,13,59904,32,32768,59904,57408.0,15.68,32.42,31.83,202051.0,116256.0,0.0,0.0,294350.0,109330.0,59920.0,40.0,54.46,0.0,32478.0,73.18,11875488.0,39.76,14131136.0,33.42
1,32,13,60288,32,32768,60288,58912.0,14.78,32.68,33.43,200801.0,115786.0,0.0,0.0,292530.0,108654.0,60304.0,40.0,56.32,0.0,28642.0,70.47,12203040.0,37.88,14179520.0,32.6
1,32,13,60672,32,32768,60672,58816.0,14.76,32.23,33.19,199456.0,115095.0,0.0,0.0,290570.0,107926.0,60688.0,40.0,55.69,0.0,31913.0,70.43,12039296.0,38.07,14165568.0,32.36
1,32,13,61056,32,32768,61056,59296.0,14.67,32.79,33.56,198303.0,114133.0,0.0,0.0,288890.0,107302.0,61072.0,40.0,56.56,0.0,28600.0,70.48,12086080.0,38.04,14171328.0,32.44
1,32,13,61440,32,32768,61440,52768.0,16.46,31.76,29.71,196813.0,113385.0,0.0,0.0,286720.0,106496.0,61456.0,40.0,44.34,0.0,34365.0,75.52,10891136.0,42.5,14015808.0,33.02
1,32,13,61824,32,32768,61824,60928.0,14.81,32.04,34.54,205404.0,123324.0,0.0,0.0,299250.0,111150.0,61840.0,40.0,56.07,0.0,27870.0,69.27,12314432.0,37.07,14174336.0,32.2
1,32,13,62208,32,32768,62208,59840.0,14.88,31.85,33.96,204203.0,122635.0,0.0,0.0,297500.0,110500.0,62224.0,40.0,55.27,0.0,29840.0,69.6,12122304.0,37.53,14185856.0,32.07
1,32,13,62592,32,32768,62592,60672.0,14.55,31.86,34.65,203002.0,121908.0,0.0,0.0,295750.0,109850.0,62608.0,40.0,55.9,0.0,30224.0,68.79,12273376.0,36.89,14191680.0,31.9
1,32,13,62976,32,32768,62976,57824.0,15.01,31.18,34.18,201752.0,121076.0,0.0,0.0,293930.0,109174.0,62992.0,40.0,53.68,0.0,31217.0,70.39,11917792.0,38.28,14204352.0,32.11
1,32,13,63360,32,32768,63360,60800.0,14.3,31.65,35.15,200551.0,120784.0,0.0,0.0,292180.0,108524.0,63376.0,40.0,55.83,0.0,30565.0,68.46,12275232.0,36.74,14216704.0,31.72
1,32,13,63744,32,32768,63744,60224.0,14.38,31.43,34.88,199350.0,119715.0,0.0,0.0,290430.0,107874.0,63760.0,40.0,55.06,0.0,30372.0,68.91,12097152.0,37.28,14254208.0,31.63
1,32,13,64128,32,32768,64128,62752.0,14.07,31.52,35.83,198149.0,119415.0,0.0,0.0,288680.0,107224.0,64144.0,40.0,55.73,0.0,29195.0,68.13,12204960.0,36.7,14251520.0,31.43
1,32,13,64512,32,32768,64512,56832.0,15.59,30.57,32.6,196948.0,119317.0,0.0,0.0,286930.0,106574.0,64528.0,40.0,49.98,0.0,35359.0,73.83,11538208.0,40.76,14225472.0,33.06
1,32,13,64896,32,32768,64896,63968.0,13.54,32.92,38.22,205010.0,136494.0,0.0,0.0,298690.0,110942.0,64912.0,40.0,47.17,0.0,27626.0,65.83,12530496.0,35.8,14939328.0,30.03
1,32,13,65280,32,32768,65280,63360.0,13.69,32.82,38.36,203857.0,134788.0,0.0,0.0,297010.0,110318.0,65296.0,40.0,46.4,0.0,29355.0,66.66,12280288.0,36.76,15100032.0,29.9
1,32,13,65664,32,32768,65664,65376.0,13.68,33.28,38.23,202704.0,134499.0,0.0,0.0,295330.0,109694.0,65680.0,40.0,47.69,67.0,27632.0,66.42,12275904.0,36.51,14982784.0,29.91
1,32,13,66048,32,32768,66048,62240.0,13.67,31.88,38.03,201503.0,133618.0,0.0,0.0,293580.0,109044.0,66064.0,40.0,44.73,223.0,29975.0,66.68,12088192.0,36.93,15004544.0,29.75
1,32,13,66432,32,32768,66432,66048.0,13.22,32.55,39.0,200398.0,133100.0,0.0,0.0,291970.0,108446.0,66448.0,40.0,47.53,427.0,28209.0,65.33,12327296.0,35.9,15040320.0,29.43
1,32,13,66816,32,32768,66816,64288.0,13.41,32.87,38.8,199245.0,132136.0,0.0,0.0,290290.0,107822.0,66832.0,40.0,46.18,435.0,32578.0,67.01,12322144.0,36.94,15134656.0,30.07
1,32,13,67200,32,32768,67200,65120.0,13.02,32.72,40.41,198092.0,131894.0,0.0,0.0,288610.0,107198.0,67216.0,40.0,46.82,483.0,26213.0,65.93,12479680.0,36.17,15163136.0,29.77
1,32,13,67584,32,32768,67584,58496.0,14.51,31.66,35.51,196891.0,130909.0,0.0,0.0,286860.0,106548.0,67600.0,40.0,40.48,580.0,36445.0,71.43,11510080.0,40.71,15251072.0,30.72
1,32,13,67968,32,32768,67968,66240.0,13.13,31.81,40.75,204714.0,134196.0,0.0,0.0,298270.0,110786.0,67984.0,40.0,47.44,1107.0,26667.0,63.67,12403776.0,34.91,15060480.0,28.76
1,32,13,68352,32,32768,68352,65344.0,13.19,31.75,40.4,203609.0,132923.0,0.0,0.0,296660.0,110188.0,68368.0,40.0,45.81,749.0,27672.0,64.94,12460864.0,35.74,15254976.0,29.2
1,32,13,68736,32,32768,68736,65920.0,13.09,32.11,40.23,202456.0,132955.0,0.0,0.0,294980.0,109564.0,68752.0,40.0,46.94,1555.0,27369.0,64.42,12459648.0,35.32,15121344.0,29.1
1,32,13,69120,32,32768,69120,63968.0,13.81,32.43,39.79,201351.0,131976.0,0.0,0.0,293370.0,108966.0,69136.0,40.0,43.67,2264.0,29097.0,67.74,12192096.0,37.58,15188672.0,30.16
1,32,13,69504,32,32768,69504,65888.0,12.84,32.05,41.87,200246.0,130883.0,0.0,0.0,291760.0,108368.0,69520.0,40.0,46.06,1545.0,28196.0,64.9,12661568.0,35.51,15302848.0,29.38
1,32,13,69888,32,32768,69888,65376.0,13.06,32.3,40.51,199093.0,129714.0,0.0,0.0,290080.0,107744.0,69904.0,40.0,45.06,2836.0,28230.0,65.7,12427296.0,36.27,15312320.0,29.43
1,32,13,70272,32,32768,70272,68096.0,12.64,31.9,42.77,198036.0,130339.0,0.0,0.0,288540.0,107172.0,70288.0,40.0,45.91,2241.0,27135.0,64.53,12592704.0,35.45,15350208.0,29.08
1,32,13,70656,32,32768,70656,62016.0,13.9,30.6,38.93,196931.0,129311.0,0.0,0.0,286930.0,106574.0,70672.0,40.0,40.06,2079.0,33790.0,69.45,11668224.0,39.77,15639872.0,29.67
1,32,13,71040,32,32768,71040,68448.0,12.98,31.54,41.77,204418.0,129991.0,0.0,0.0,297850.0,110630.0,71056.0,40.0,46.97,3511.0,27701.0,63.53,12508416.0,34.93,15273664.0,28.6
1,32,13,71424,32,32768,71424,66944.0,13.47,32.54,42.75,203265.0,129141.0,0.0,0.0,296170.0,110006.0,71440.0,40.0,45.42,2936.0,27805.0,66.98,12495904.0,37.12,15532352.0,29.86
1,32,13,71808,32,32768,71808,68032.0,12.87,31.87,43.38,202256.0,128642.0,0.0,0.0,294700.0,109460.0,71824.0,40.0,46.15,3113.0,27408.0,64.88,12825056.0,35.41,15408768.0,29.47
1,32,13,72192,32,32768,72192,64096.0,13.22,31.05,42.67,201151.0,127994.0,0.0,0.0,293090.0,108862.0,72208.0,40.0,43.84,3373.0,28455.0,65.72,12334048.0,36.47,15380672.0,29.25
1,32,13,72576,32,32768,72576,68448.0,12.53,31.03,43.06,200142.0,127408.0,0.0,0.0,291620.0,108316.0,72592.0,40.0,46.78,4277.0,27770.0,62.97,12551392.0,34.69,15389120.0,28.29
1,32,13,72960,32,32768,72960,65952.0,13.3,32.92,42.79,199037.0,126290.0,0.0,0.0,290010.0,107718.0,72976.0,40.0,44.79,4970.0,26202.0,67.46,12669376.0,37.01,15397056.0,30.45
1,32,13,73344,32,32768,73344,67200.0,12.43,31.42,44.5,198076.0,126438.0,0.0,0.0,288610.0,107198.0,73360.0,40.0,45.87,3602.0,25090.0,64.27,12871744.0,35.12,15507904.0,29.15
1,32,13,73728,32,32768,73728,59136.0,14.77,31.96,37.35,196779.0,122868.0,0.0,0.0,286720.0,106496.0,73744.0,40.0,37.2,3072.0,27983.0,72.53,11196032.0,42.28,15648448.0,30.25
1,32,13,74112,32,32768,74112,69760.0,13.02,32.01,44.91,203930.0,142246.0,0.0,0.0,297150.0,110370.0,74128.0,40.0,45.79,3700.0,26412.0,65.77,13075872.0,35.66,15482048.0,30.12
1,32,13,74496,32,32768,74496,66720.0,13.29,32.45,42.93,202921.0,142299.0,0.0,0.0,295680.0,109824.0,74512.0,40.0,44.63,5446.0,24447.0,66.65,12755872.0,36.61,15548992.0,30.04
1,32,13,74880,32,32768,74880,68640.0,12.81,31.71,44.41,201961.0,141646.0,0.0,0.0,294280.0,109304.0,74896.0,40.0,46.08,5122.0,25952.0,64.59,12755680.0,35.47,15541504.0,29.12
1,32,13,75264,32,32768,75264,64960.0,13.32,31.37,44.17,200952.0,141010.0,0.0,0.0,292810.0,108758.0,75280.0,40.0,43.35,3894.0,26638.0,67.17,12487808.0,37.36,15651840.0,29.81
1,32,13,75648,32,32768,75648,66816.0,12.63,31.43,45.96,199943.0,140750.0,0.0,0.0,291340.0,108212.0,75664.0,40.0,46.1,5548.0,25761.0,64.47,12789376.0,35.43,15602112.0,29.04
1,32,13,76032,32,32768,76032,67264.0,12.4,30.74,46.25,198934.0,140037.0,0.0,0.0,289870.0,107666.0,76048.0,40.0,44.62,4852.0,26010.0,64.23,12849216.0,35.36,15734144.0,28.88
1,32,13,76416,32,32768,76416,67392.0,12.64,32.12,47.1,197925.0,139224.0,0.0,0.0,288400.0,107120.0,76432.0,40.0,45.13,4731.0,25029.0,66.1,13018048.0,36.14,15704128.0,29.96
1,32,13,76800,32,32768,76800,63776.0,13.74,30.62,42.51,196916.0,138799.0,0.0,0.0,286930.0,106574.0,76816.0,40.0,39.25,4716.0,29847.0,69.29,11866016.0,39.49,15721472.0,29.8
1,32,13,77184,32,32768,77184,67072.0,13.16,32.59,47.07,203780.0,142715.0,0.0,0.0,296940.0,110292.0,77200.0,40.0,45.05,5166.0,25328.0,66.83,13065920.0,36.48,15708096.0,30.35
1,32,13,77568,32,32768,77568,66080.0,13.48,33.1,45.56,202771.0,141954.0,0.0,0.0,295470.0,109746.0,77584.0,40.0,43.88,6840.0,25949.0,68.23,12942432.0,37.39,15688320.0,30.85
1,32,13,77952,32,32768,77952,63904.0,13.45,33.72,47.03,201714.0,142074.0,0.0,0.0,293930.0,109174.0,77968.0,40.0,44.91,5814.0,24434.0,69.36,13037856.0,38.05,15848192.0,31.3
1,32,13,78336,32,32768,78336,62240.0,14.25,33.9,45.74,200753.0,140897.0,0.0,0.0,292530.0,108654.0,78352.0,40.0,42.78,5622.0,26196.0,72.2,12488288.0,40.29,15770944.0,31.91
1,32,13,78720,32,32768,78720,60608.0,14.41,36.42,48.74,199792.0,140292.0,0.0,0.0,291130.0,108134.0,78736.0,40.0,44.75,6282.0,24863.0,74.99,13069888.0,41.09,15841408.0,33.9
1,32,13,79104,32,32768,79104,58144.0,14.65,36.72,45.53,198832.0,139409.0,0.0,0.0,289730.0,107614.0,79120.0,40.0,43.49,8151.0,25594.0,75.75,12854944.0,41.75,15788032.0,33.99
1,32,13,79488,32,32768,79488,59488.0,14.4,36.82,47.27,197871.0,139365.0,0.0,0.0,288330.0,107094.0,79504.0,40.0,44.79,6769.0,25941.0,75.7,13040640.0,41.53,15846016.0,34.18
1,32,13,79872,32,32768,79872,53472.0,15.97,35.41,41.64,196862.0,139039.0,0.0,0.0,286860.0,106548.0,79888.0,40.0,38.48,6319.0,36319.0,79.59,11537280.0,46.01,15807744.0,33.58
1,32,13,80256,32,32768,80256,60512.0,14.43,36.05,47.38,203485.0,138400.0,0.0,0.0,296520.0,110136.0,80272.0,40.0,44.58,6599.0,25644.0,73.57,13141792.0,40.13,15774720.0,33.44
1,32,13,80640,32,32768,80640,59264.0,15.03,37.19,45.89,202525.0,137814.0,0.0,0.0,295120.0,109616.0,80656.0,40.0,43.4,9508.0,26924.0,76.25,12940576.0,41.86,15754624.0,34.39
1,32,13,81024,32,32768,81024,59680.0,14.65,37.03,47.65,201564.0,136996.0,0.0,0.0,293720.0,109096.0,81040.0,40.0,44.31,7302.0,26609.0,75.49,13053312.0,41.37,15824896.0,34.12
1,32,13,81408,32,32768,81408,58912.0,14.93,35.88,44.89,200603.0,136121.0,0.0,0.0,292320.0,108576.0,81424.0,40.0,41.51,9375.0,28986.0,75.2,12551296.0,41.76,15673920.0,33.44
1,32,13,81792,32,32768,81792,59264.0,14.49,36.91,47.7,199690.0,135752.0,0.0,0.0,290990.0,108082.0,81808.0,40.0,44.18,7152.0,27011.0,75.07,13081312.0,41.01,15754432.0,34.06
1,32,13,82176,32,32768,82176,58496.0,14.41,36.39,46.21,198730.0,134094.0,0.0,0.0,289590.0,107562.0,82192.0,40.0,42.87,10018.0,27968.0,74.35,12883072.0,40.92,15768768.0,33.43
1,32,13,82560,32,32768,82560,60256.0,14.11,36.35,47.39,197817.0,133413.0,0.0,0.0,288260.0,107068.0,82576.0,40.0,44.08,7498.0,26114.0,73.68,13031008.0,40.32,15749248.0,33.36
1,32,13,82944,32,32768,82944,55136.0,15.22,34.47,43.85,196904.0,132926.0,0.0,0.0,286930.0,106574.0,82960.0,40.0,37.64,7001.0,33087.0,76.78,11777984.0,44.15,15936256.0,32.63
1,32,13,83328,32,32768,83328,59648.0,15.02,37.57,46.75,203288.0,129993.0,0.0,0.0,296240.0,110032.0,83344.0,40.0,44.75,9727.0,28082.0,75.14,12795648.0,41.33,15643456.0,33.81
1,32,13,83712,32,32768,83712,59072.0,14.84,36.75,45.98,202327.0,130294.0,0.0,0.0,294840.0,109512.0,83728.0,40.0,43.22,10712.0,28591.0,74.84,12830336.0,41.27,15776384.0,33.57
1,32,13,84096,32,32768,84096,60672.0,14.44,36.45,47.15,201414.0,129162.0,0.0,0.0,293510.0,109018.0,84112.0,40.0,44.84,10190.0,27891.0,72.72,12704768.0,40.15,15661888.0,32.57
1,32,13,84480,32,32768,84480,58016.0,15.09,36.31,47.08,200405.0,128941.0,0.0,0.0,292040.0,108472.0,84496.0,40.0,41.47,11390.0,28056.0,75.73,12567200.0,41.99,15635584.0,33.75
1,32,13,84864,32,32768,84864,60128.0,14.63,37.25,47.27,199589.0,127300.0,0.0,0.0,290850.0,108030.0,84880.0,40.0,44.47,10580.0,27917.0,74.49,12711392.0,41.16,15700864.0,33.33
1,32,13,85248,32,32768,85248,59424.0,14.66,37.03,46.68,198772.0,127350.0,0.0,0.0,289660.0,107588.0,85264.0,40.0,42.86,12024.0,27982.0,75.02,12762592.0,41.42,15739136.0,33.59
1,32,13,85632,32,32768,85632,58432.0,14.32,36.82,46.79,197715.0,126601.0,0.0,0.0,288120.0,107016.0,85648.0,40.0,44.49,11355.0,27502.0,73.58,12720160.0,40.61,15670464.0,32.97
1,32,13,86016,32,32768,86016,52160.0,16.33,36.19,40.27,196755.0,127917.0,0.0,0.0,286720.0,106496.0,86032.0,40.0,34.96,8545.0,32183.0,79.41,10911488.0,47.13,15930560.0,32.28
1,32,13,86400,32,32768,86400,60256.0,14.74,37.3,48.23,202946.0,141607.0,0.0,0.0,295750.0,109850.0,86416.0,40.0,43.72,9063.0,26474.0,74.77,13065216.0,40.76,15663552.0,34.0
1,32,13,86784,32,32768,86784,59680.0,14.83,37.04,47.07,201985.0,140042.0,0.0,0.0,294350.0,109330.0,86800.0,40.0,42.45,12630.0,27551.0,74.54,12829184.0,40.94,15636800.0,33.59
1,32,13,87168,32,32768,87168,60640.0,14.68,37.19,47.53,201169.0,138987.0,0.0,0.0,293160.0,108888.0,87184.0,40.0,44.11,12039.0,28146.0,74.13,12688480.0,41.06,15752704.0,33.07
1,32,13,87552,32,32768,87552,58464.0,15.23,37.01,46.67,200352.0,139114.0,0.0,0.0,291970.0,108446.0,87568.0,40.0,40.73,12825.0,28583.0,76.31,12532256.0,42.34,15622592.0,33.97
1,32,13,87936,32,32768,87936,61280.0,14.26,36.76,49.07,199440.0,138702.0,0.0,0.0,290640.0,107952.0,87952.0,40.0,43.12,10433.0,27128.0,73.67,13004192.0,40.36,15759616.0,33.31
1,32,13,88320,32,32768,88320,59904.0,14.58,37.31,48.32,198575.0,138206.0,0.0,0.0,289380.0,107484.0,88336.0,40.0,42.07,13839.0,29313.0,74.75,12886688.0,41.02,15674560.0,33.73
1,32,13,88704,32,32768,88704,59840.0,14.54,37.65,47.65,197758.0,138134.0,0.0,0.0,288190.0,107042.0,88720.0,40.0,43.67,13557.0,28532.0,74.34,12637056.0,41.17,15682880.0,33.17
1,32,13,89088,32,32768,89088,55776.0,15.13,34.64,45.31,196894.0,138070.0,0.0,0.0,286930.0,106574.0,89104.0,40.0,36.74,10908.0,34337.0,75.75,11754912.0,43.4,15769344.0,32.35
1,32,13,89472,32,32768,89472,60128.0,14.82,37.8,48.05,202797.0,138741.0,0.0,0.0,295540.0,109772.0,89488.0,40.0,43.22,13791.0,28702.0,74.05,12726624.0,40.85,15661504.0,33.2
1,32,13,89856,32,32768,89856,59072.0,15.15,38.48,48.43,201981.0,138185.0,0.0,0.0,294350.0,109330.0,89872.0,40.0,41.55,14962.0,28951.0,76.39,12903104.0,41.91,15682240.0,34.48
1,32,13,90240,32,32768,90240,60224.0,14.47,37.18,48.56,201068.0,137101.0,0.0,0.0,293020.0,108836.0,90256.0,40.0,43.2,14216.0,29287.0,72.99,12675328.0,40.41,15725440.0,32.57
1,32,13,90624,32,32768,90624,59456.0,14.74,36.22,47.9,200203.0,138233.0,0.0,0.0,291760.0,108368.0,90640.0,40.0,40.27,12451.0,29457.0,74.25,12499680.0,41.33,15688000.0,32.93
1,32,13,91008,32,32768,91008,61440.0,14.29,37.19,48.84,199387.0,136922.0,0.0,0.0,290570.0,107926.0,91024.0,40.0,42.95,14917.0,29216.0,72.78,12692672.0,40.3,15746496.0,32.48
1,32,13,91392,32,32768,91392,60288.0,13.94,35.92,49.17,198570.0,136779.0,0.0,0.0,289380.0,107484.0,91408.0,40.0,41.65,12926.0,29632.0,71.79,12799168.0,39.64,15782464.0,32.15
1,32,13,91776,32,32768,91776,60928.0,13.85,36.54,50.29,197754.0,136701.0,0.0,0.0,288190.0,107042.0,91792.0,40.0,42.13,13614.0,28087.0,72.13,13063968.0,39.35,15678336.0,32.79
1,32,13,92160,32,32768,92160,53472.0,15.61,35.7,44.33,196841.0,136337.0,0.0,0.0,286860.0,106548.0,92176.0,40.0,36.01,11871.0,37462.0,77.4,11529088.0,44.76,15812224.0,32.64
1,32,13,92544,32,32768,92544,61568.0,14.21,36.66,50.29,202456.0,134972.0,0.0,0.0,295050.0,109590.0,92560.0,40.0,42.12,13446.0,28136.0,72.03,13055552.0,39.32,15691776.0,32.71
1,32,13,92928,32,32768,92928,60768.0,14.51,37.04,49.17,201784.0,133207.0,0.0,0.0,294070.0,109226.0,92944.0,40.0,40.96,16797.0,29029.0,72.81,12860192.0,39.98,15662976.0,32.83
1,32,13,93312,32,32768,93312,61664.0,14.21,37.03,50.95,200967.0,133043.0,0.0,0.0,292880.0,108784.0,93328.0,40.0,41.78,14009.0,27335.0,72.61,13042560.0,39.66,15699520.0,32.95
1,32,13,93696,32,32768,93696,59392.0,14.68,36.32,49.38,200151.0,132936.0,0.0,0.0,291690.0,108342.0,93712.0,40.0,39.54,13997.0,29399.0,73.91,12517568.0,41.12,15699264.0,32.79
1,32,13,94080,32,32768,94080,60416.0,14.11,36.96,50.3,199334.0,131231.0,0.0,0.0,290500.0,107900.0,94096.0,40.0,42.25,17008.0,29767.0,71.73,12714432.0,39.61,15677632.0,32.12
1,32,13,94464,32,32768,94464,60864.0,14.4,37.33,50.29,198470.0,131163.0,0.0,0.0,289240.0,107432.0,94480.0,40.0,40.7,17561.0,30548.0,73.6,12814048.0,40.55,15727552.0,33.04
1,32,13,94848,32,32768,94848,62368.0,13.96,36.78,49.82,197701.0,129442.0,0.0,0.0,288120.0,107016.0,94864.0,40.0,42.37,16348.0,30154.0,71.59,12798848.0,39.4,15668480.0,32.19
1,32,13,95232,32,32768,95232,57152.0,14.78,34.51,48.68,196885.0,133070.0,0.0,0.0,286930.0,106574.0,95248.0,40.0,35.06,17421.0,34212.0,73.64,11712480.0,42.34,15843392.0,31.3
1,32,13,95616,32,32768,95616,62080.0,14.19,36.44,51.21,202404.0,126225.0,0.0,0.0,294980.0,109564.0,95632.0,40.0,42.59,16808.0,29883.0,70.74,12668928.0,39.11,15668544.0,31.63
1,32,13,96000,32,32768,96000,60896.0,14.23,36.27,51.57,201636.0,126873.0,0.0,0.0,293860.0,109148.0,96016.0,40.0,41.06,14419.0,29330.0,71.81,12863808.0,39.46,15690048.0,32.35
1,32,13,96384,32,32768,96384,62560.0,13.76,35.87,52.31,200819.0,126118.0,0.0,0.0,292670.0,108706.0,96400.0,40.0,41.87,14620.0,28725.0,70.21,13043232.0,38.37,15713920.0,31.85
1,32,13,96768,32,32768,96768,59104.0,14.76,36.48,49.74,200051.0,124965.0,0.0,0.0,291550.0,108290.0,96784.0,40.0,39.03,17640.0,29466.0,73.45,12506656.0,40.82,15641728.0,32.64
1,32,13,97152,32,32768,97152,63904.0,13.65,35.92,52.46,199234.0,124807.0,0.0,0.0,290360.0,107848.0,97168.0,40.0,41.62,15539.0,28154.0,70.28,13092992.0,38.34,15715072.0,31.94
1,32,13,97536,32,32768,97536,61504.0,13.75,35.67,51.27,198466.0,123888.0,0.0,0.0,289240.0,107432.0,97552.0,40.0,40.41,18197.0,27625.0,70.07,12830304.0,38.62,15755968.0,31.45
1,32,13,97920,32,32768,97920,62048.0,13.61,36.14,52.99,197649.0,124095.0,0.0,0.0,288050.0,106990.0,97936.0,40.0,41.48,15188.0,28380.0,70.49,12970400.0,38.62,15716032.0,31.87


==> figs/data/lines/15/gimmik_data_lines_p1_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,64,13,768,32,32768,768,408992.0,21.32,31.73,15.57,1605632.0,884736.0,0.0,0.0,2293760.0,851968.0,784.0,56.0,27.64,28464.0,44421.0,19.73,25200480.0,10.25,27263424.0,9.48
1,64,13,1536,32,32768,1536,352704.0,12.48,18.48,12.83,802816.0,442368.0,0.0,0.0,1146880.0,425984.0,1552.0,64.0,32.46,7522.0,29035.0,23.1,25200480.0,12.01,27263424.0,11.1
1,64,13,2304,32,32768,2304,326528.0,9.02,18.95,13.33,535227.0,294921.0,0.0,0.0,764610.0,283998.0,2320.0,64.0,31.56,6306.0,34391.0,25.06,25200480.0,13.02,27263424.0,12.04
1,64,13,3072,32,32768,3072,333984.0,6.48,9.47,12.31,401408.0,221184.0,0.0,0.0,573440.0,212992.0,3088.0,64.0,29.01,935.0,5652.0,24.0,25200352.0,12.47,27263424.0,11.53
1,64,13,3840,32,32768,3840,297408.0,5.94,16.82,13.51,321146.0,176958.0,0.0,0.0,458780.0,170404.0,3856.0,64.0,28.39,2903.0,30533.0,27.49,25209952.0,14.28,27263424.0,13.21
1,64,13,4608,32,32768,4608,445248.0,3.28,9.43,12.31,267638.0,147474.0,0.0,0.0,382340.0,142012.0,4624.0,64.0,23.53,2.0,13320.0,18.24,25232992.0,9.47,27263424.0,8.77
1,64,13,5376,32,32768,5376,386784.0,3.22,11.55,12.39,229418.0,126414.0,0.0,0.0,327740.0,121732.0,5392.0,64.0,23.53,0.0,0.0,20.86,25226976.0,10.83,27263424.0,10.02
1,64,13,6144,32,32768,6144,336960.0,3.25,9.34,12.33,200704.0,110592.0,0.0,0.0,286720.0,106496.0,6160.0,64.0,23.53,0.0,0.0,24.09,25207776.0,12.52,27263424.0,11.57
1,64,13,6912,32,32768,6912,311648.0,6.22,13.82,13.02,353177.0,193276.0,0.0,0.0,509740.0,189332.0,6928.0,64.0,37.24,512.0,22888.0,25.91,25209824.0,13.46,27263424.0,12.45
1,64,13,7680,32,32768,7680,286560.0,6.15,13.53,13.13,317869.0,174007.0,0.0,0.0,458780.0,170404.0,7696.0,64.0,37.43,581.0,22805.0,28.47,25211360.0,14.79,27263424.0,13.68
1,64,13,8448,32,32768,8448,266048.0,5.96,15.4,13.52,288963.0,159628.0,0.0,0.0,417060.0,154908.0,8464.0,64.0,42.28,205.0,32831.0,30.37,25216608.0,15.78,27263424.0,14.59
1,64,13,9216,32,32768,9216,246080.0,5.96,12.85,13.55,264907.0,146280.0,0.0,0.0,382340.0,142012.0,9232.0,64.0,40.12,134.0,25931.0,33.13,25210080.0,17.21,27263424.0,15.92
1,64,13,9984,32,32768,9984,236128.0,5.72,16.84,14.09,244537.0,135885.0,0.0,0.0,352940.0,131092.0,10000.0,64.0,40.83,88.0,36398.0,34.45,25206496.0,17.9,27263424.0,16.55
1,64,13,10752,32,32768,10752,222592.0,5.67,16.54,14.33,227077.0,126298.0,0.0,0.0,327740.0,121732.0,10768.0,64.0,39.56,89.0,36711.0,36.7,25197536.0,19.07,27263424.0,17.63
1,64,13,11520,32,32768,11520,214432.0,5.51,18.19,14.76,211945.0,117944.0,0.0,0.0,305900.0,113620.0,11536.0,64.0,39.28,74.0,35452.0,38.26,25205984.0,19.88,27263424.0,18.38
1,64,13,12288,32,32768,12288,196128.0,5.63,16.18,14.5,198656.0,110592.0,0.0,0.0,286720.0,106496.0,12304.0,64.0,36.58,78.0,27380.0,41.47,24916576.0,21.67,27263424.0,19.8
1,64,13,13056,32,32768,13056,198528.0,7.92,19.68,15.23,279512.0,155103.0,0.0,0.0,404810.0,150358.0,13072.0,64.0,45.57,256.0,37594.0,41.5,25182432.0,21.57,27263424.0,19.93
1,64,13,13824,32,32768,13824,188448.0,7.8,19.14,15.39,263997.0,146372.0,0.0,0.0,382340.0,142012.0,13840.0,64.0,45.91,270.0,36018.0,43.27,25172704.0,22.5,27263424.0,20.77
1,64,13,14592,32,32768,14592,182208.0,7.68,20.92,15.64,250125.0,138534.0,0.0,0.0,362250.0,134550.0,14608.0,64.0,47.93,333.0,22647.0,45.0,25172064.0,23.4,27275200.0,21.6
1,64,13,15360,32,32768,15360,174240.0,7.61,18.22,15.9,237655.0,131750.0,0.0,0.0,344190.0,127842.0,15376.0,64.0,45.37,238.0,37262.0,46.89,25140960.0,24.4,27270592.0,22.49
1,64,13,16128,32,32768,16128,125696.0,10.1,30.11,23.4,226345.0,124701.0,0.0,0.0,327810.0,121758.0,16144.0,64.0,47.68,3525.0,39577.0,65.51,25232832.0,34.07,27339200.0,31.44
1,64,13,16896,32,32768,16896,167968.0,7.16,21.01,17.0,216050.0,121087.0,0.0,0.0,312900.0,116220.0,16912.0,64.0,48.68,123.0,33386.0,48.51,25146464.0,25.24,27266752.0,23.28
1,64,13,17664,32,32768,17664,166624.0,6.94,22.25,17.36,206625.0,115866.0,0.0,0.0,299250.0,111150.0,17680.0,64.0,48.87,77.0,33813.0,49.2,25156352.0,25.59,27263616.0,23.61
1,64,13,18432,32,32768,18432,160928.0,6.89,19.82,17.28,198070.0,110869.0,0.0,0.0,286860.0,106548.0,18448.0,64.0,45.63,123.0,44025.0,50.89,25074912.0,26.51,27263616.0,24.38
1,64,13,19200,32,32768,19200,165408.0,8.76,22.93,17.9,252975.0,141412.0,0.0,0.0,367010.0,136318.0,19216.0,64.0,51.22,272.0,34123.0,50.57,25160928.0,26.3,27263488.0,24.27
1,64,13,19968,32,32768,19968,156192.0,8.81,22.76,18.24,243325.0,135782.0,0.0,0.0,353010.0,131118.0,19984.0,64.0,50.62,340.0,33191.0,52.9,25152736.0,27.51,27263552.0,25.38
1,64,13,20736,32,32768,20736,156128.0,8.37,23.42,18.41,234302.0,130733.0,0.0,0.0,339920.0,126256.0,20752.0,64.0,51.19,275.0,18684.0,52.19,25149088.0,27.15,27263744.0,25.04
1,64,13,21504,32,32768,21504,148256.0,8.49,21.37,18.64,225955.0,125952.0,0.0,0.0,327810.0,121758.0,21520.0,64.0,48.91,270.0,34113.0,54.86,25117024.0,28.56,27276096.0,26.3
1,64,13,22272,32,32768,22272,152512.0,8.01,23.86,19.27,218090.0,122779.0,0.0,0.0,316400.0,117520.0,22288.0,64.0,51.09,315.0,32007.0,53.66,25113120.0,27.93,27265024.0,25.73
1,64,13,23040,32,32768,23040,148160.0,8.16,24.03,19.46,210949.0,118803.0,0.0,0.0,306040.0,113672.0,23056.0,64.0,50.07,314.0,32211.0,56.49,25099072.0,29.41,27264704.0,27.08
1,64,13,23808,32,32768,23808,147104.0,7.82,24.68,19.92,204146.0,115481.0,0.0,0.0,296170.0,110006.0,23824.0,64.0,49.96,351.0,18616.0,55.9,25076736.0,29.12,27264064.0,26.78
1,64,13,24576,32,32768,24576,132864.0,8.45,24.3,18.9,197632.0,112268.0,0.0,0.0,286720.0,106496.0,24592.0,64.0,45.81,428.0,23407.0,62.07,24787680.0,32.51,27263680.0,29.56
1,64,13,25344,32,32768,25344,143296.0,9.39,25.34,20.59,239313.0,132588.0,0.0,0.0,347550.0,129090.0,25360.0,64.0,52.42,575.0,36726.0,57.18,25083936.0,29.78,27264896.0,27.4
1,64,13,26112,32,32768,26112,142464.0,9.18,24.45,20.97,232276.0,128831.0,0.0,0.0,337330.0,125294.0,26128.0,64.0,52.22,591.0,38762.0,57.58,25075264.0,30.0,27265344.0,27.59
1,64,13,26880,32,32768,26880,137312.0,9.24,26.26,21.03,225769.0,125246.0,0.0,0.0,327880.0,121784.0,26896.0,64.0,53.27,550.0,28055.0,59.7,25112256.0,31.08,27265792.0,28.62
1,64,13,27648,32,32768,27648,135168.0,9.16,23.74,21.09,219503.0,121519.0,0.0,0.0,318780.0,118404.0,27664.0,64.0,50.26,555.0,43392.0,60.84,25081472.0,31.69,27267712.0,29.15
1,64,13,28416,32,32768,28416,137504.0,8.77,26.16,21.76,213526.0,118143.0,0.0,0.0,310100.0,115180.0,28432.0,64.0,53.2,579.0,30946.0,59.9,25138592.0,31.17,27266816.0,28.73
1,64,13,29184,32,32768,29184,132320.0,8.88,26.2,22.09,207935.0,115020.0,0.0,0.0,301980.0,112164.0,29200.0,64.0,52.39,525.0,42018.0,62.26,25089088.0,32.42,27268544.0,29.83
1,64,13,29952,32,32768,29952,132960.0,8.57,26.81,22.41,202633.0,112126.0,0.0,0.0,294280.0,109304.0,29968.0,64.0,52.99,618.0,32387.0,61.68,25139008.0,32.1,27271168.0,29.59
1,64,13,30720,32,32768,30720,130624.0,8.51,24.48,22.53,197572.0,109190.0,0.0,0.0,286930.0,106574.0,30736.0,64.0,48.7,541.0,55687.0,62.7,25023328.0,32.7,27268608.0,30.01
1,64,13,31488,32,32768,31488,128256.0,10.21,28.12,23.15,231152.0,128317.0,0.0,0.0,335930.0,124774.0,31504.0,64.0,53.89,1564.0,46693.0,64.4,25127776.0,33.52,27278144.0,30.88
1,64,13,32256,32,32768,32256,127616.0,9.97,27.06,23.22,225661.0,125163.0,0.0,0.0,327950.0,121810.0,32272.0,64.0,52.8,1361.0,49207.0,64.38,25099200.0,33.53,27278336.0,30.85
1,64,13,33024,32,32768,33024,129056.0,9.58,28.02,23.82,220411.0,122172.0,0.0,0.0,320320.0,118976.0,33040.0,64.0,51.84,0.0,48380.0,63.58,25174976.0,33.14,27401280.0,30.44
1,64,13,33792,32,32768,33792,127424.0,9.59,25.65,23.66,215305.0,119415.0,0.0,0.0,312900.0,116220.0,33808.0,64.0,49.15,0.0,52196.0,64.98,25101952.0,33.89,27362240.0,31.09
1,64,13,34560,32,32768,34560,128928.0,9.22,27.97,24.44,210633.0,116978.0,0.0,0.0,306110.0,113698.0,34576.0,64.0,51.87,0.0,42052.0,64.1,25198944.0,33.4,27417024.0,30.7
1,64,13,35328,32,32768,35328,125888.0,9.3,27.96,24.92,206009.0,114360.0,0.0,0.0,299390.0,111202.0,35344.0,64.0,50.77,0.0,48368.0,65.98,25128992.0,34.42,27409600.0,31.56
1,64,13,36096,32,32768,36096,124736.0,9.1,28.86,25.33,201674.0,112070.0,0.0,0.0,293090.0,108862.0,36112.0,64.0,51.35,0.0,47060.0,66.06,25183488.0,34.45,27442816.0,31.61
1,64,13,36864,32,32768,36864,120576.0,9.26,26.92,24.64,197387.0,109509.0,0.0,0.0,286860.0,106548.0,36880.0,64.0,45.18,0.0,50502.0,68.11,24808928.0,35.73,27374144.0,32.38
1,64,13,37632,32,32768,37632,126592.0,10.01,28.38,25.85,225405.0,126288.0,0.0,0.0,327740.0,121732.0,37648.0,64.0,52.41,0.0,46764.0,65.1,25234400.0,33.93,27466176.0,31.17
1,64,13,38400,32,32768,38400,126944.0,9.81,27.4,26.32,221024.0,123426.0,0.0,0.0,321370.0,119366.0,38416.0,64.0,51.4,0.0,48816.0,64.99,25197184.0,33.91,27487104.0,31.08
1,64,13,39168,32,32768,39168,126400.0,9.71,28.56,26.71,216643.0,121149.0,0.0,0.0,315000.0,117000.0,39184.0,64.0,52.07,0.0,50806.0,65.76,25211520.0,34.33,27544064.0,31.42
1,64,13,39936,32,32768,39936,118784.0,9.97,27.05,26.43,212551.0,118755.0,0.0,0.0,309050.0,114790.0,39952.0,64.0,48.69,0.0,53653.0,68.46,24969280.0,35.92,27560128.0,32.54
1,64,13,40704,32,32768,40704,120416.0,9.67,29.58,27.16,208555.0,116539.0,0.0,0.0,303240.0,112632.0,40720.0,64.0,51.33,0.0,43720.0,68.19,25262240.0,35.62,27629120.0,32.57
1,64,13,41472,32,32768,41472,121536.0,9.52,28.63,27.47,204559.0,114237.0,0.0,0.0,297430.0,110474.0,41488.0,64.0,50.58,0.0,52154.0,68.26,25167296.0,35.71,27619200.0,32.54
1,64,13,42240,32,32768,42240,122624.0,9.2,29.05,28.05,200852.0,112278.0,0.0,0.0,292040.0,108472.0,42256.0,64.0,51.25,0.0,42598.0,67.44,25297728.0,35.21,27639616.0,32.23
1,64,13,43008,32,32768,43008,120000.0,9.33,27.29,27.7,197338.0,110380.0,0.0,0.0,286930.0,106574.0,43024.0,64.0,47.69,0.0,59766.0,69.24,25042080.0,36.31,27610240.0,32.93
1,64,13,43776,32,32768,43776,123264.0,10.04,28.83,28.76,221327.0,125340.0,0.0,0.0,321930.0,119574.0,43792.0,64.0,52.04,0.0,32423.0,66.88,25345600.0,34.95,27745280.0,31.93
1,64,13,44544,32,32768,44544,123424.0,10.01,28.5,29.31,217525.0,122651.0,0.0,0.0,316400.0,117520.0,44560.0,64.0,50.92,0.0,43531.0,67.92,25267424.0,35.61,27839104.0,32.32
1,64,13,45312,32,32768,45312,115360.0,10.38,30.79,29.75,214012.0,120420.0,0.0,0.0,311290.0,115622.0,45328.0,64.0,51.9,0.0,42672.0,71.61,25293152.0,37.52,27840192.0,34.09
1,64,13,46080,32,32768,46080,114240.0,10.33,28.56,29.28,210451.0,118605.0,0.0,0.0,306110.0,113698.0,46096.0,64.0,48.5,0.0,45396.0,72.26,25011680.0,38.17,28004480.0,34.09
1,64,13,46848,32,32768,46848,117120.0,9.97,30.51,30.21,207082.0,116312.0,0.0,0.0,301210.0,111878.0,46864.0,64.0,51.42,0.0,43843.0,71.05,25253280.0,37.26,27846080.0,33.79
1,64,13,47616,32,32768,47616,117088.0,9.82,29.78,30.34,203617.0,114516.0,0.0,0.0,296170.0,110006.0,47632.0,64.0,50.04,0.0,42584.0,71.25,25149408.0,37.54,28011008.0,33.71
1,64,13,48384,32,32768,48384,118016.0,9.6,30.41,30.87,200537.0,113015.0,0.0,0.0,291690.0,108342.0,48400.0,64.0,50.54,0.0,33649.0,70.91,25278560.0,37.26,27990912.0,33.65
1,64,13,49152,32,32768,49152,111392.0,9.99,29.37,29.18,197120.0,110898.0,0.0,0.0,286720.0,106496.0,49168.0,64.0,44.56,0.0,31403.0,74.35,24868960.0,39.34,27938624.0,35.01
1,64,13,49920,32,32768,49920,119328.0,10.19,29.76,31.82,218425.0,124053.0,0.0,0.0,317800.0,118040.0,49936.0,64.0,50.71,0.0,45533.0,69.39,25380992.0,36.51,28177408.0,32.88
1,64,13,50688,32,32768,50688,119648.0,10.12,29.16,31.92,215105.0,122301.0,0.0,0.0,312970.0,116246.0,50704.0,64.0,50.04,0.0,45545.0,69.91,25243968.0,36.92,28246784.0,32.99
1,64,13,51456,32,32768,51456,120224.0,9.88,29.59,32.77,211930.0,120833.0,0.0,0.0,308350.0,114530.0,51472.0,64.0,51.2,0.0,42159.0,69.5,25504320.0,36.46,28149696.0,33.04
1,64,13,52224,32,32768,52224,117408.0,10.01,28.04,32.16,208706.0,118937.0,0.0,0.0,303660.0,112788.0,52240.0,64.0,48.01,0.0,47108.0,71.02,25078624.0,37.62,28244800.0,33.4
1,64,13,52992,32,32768,52992,113344.0,10.11,31.17,33.2,205675.0,117371.0,0.0,0.0,299250.0,111150.0,53008.0,64.0,51.13,0.0,46031.0,73.43,25618208.0,38.47,28194240.0,34.96
1,64,13,53760,32,32768,53760,113504.0,10.07,30.62,33.2,202837.0,115296.0,0.0,0.0,295120.0,109616.0,53776.0,64.0,50.13,0.0,45652.0,73.8,25330752.0,38.86,28175104.0,34.94
1,64,13,54528,32,32768,54528,114144.0,9.88,31.3,33.53,199998.0,114436.0,0.0,0.0,290990.0,108082.0,54544.0,64.0,50.85,0.0,45186.0,73.79,25480576.0,38.84,28309504.0,34.96
1,64,13,55296,32,32768,55296,110816.0,10.08,29.83,33.06,197208.0,113174.0,0.0,0.0,286930.0,106574.0,55312.0,64.0,46.95,0.0,52596.0,75.28,24860256.0,40.0,28189568.0,35.28
1,64,13,56064,32,32768,56064,115456.0,10.61,31.34,34.34,215921.0,124367.0,0.0,0.0,314230.0,116714.0,56080.0,64.0,50.95,0.0,38997.0,73.55,25491168.0,38.76,28409088.0,34.78
1,64,13,56832,32,32768,56832,114208.0,10.55,30.75,34.47,213035.0,122261.0,0.0,0.0,310030.0,115154.0,56848.0,64.0,49.93,0.0,48489.0,73.92,25278336.0,39.16,28472576.0,34.76
1,64,13,57600,32,32768,57600,115040.0,10.19,30.8,35.12,210197.0,120704.0,0.0,0.0,305900.0,113620.0,57616.0,64.0,50.84,0.0,47794.0,72.47,25512768.0,38.12,28320256.0,34.34
1,64,13,58368,32,32768,58368,113312.0,10.36,29.34,34.57,207552.0,119252.0,0.0,0.0,302050.0,112190.0,58384.0,64.0,47.62,0.0,49043.0,74.24,25065824.0,39.49,28486976.0,34.75
1,64,13,59136,32,32768,59136,116192.0,9.86,30.57,35.98,204858.0,117523.0,0.0,0.0,298130.0,110734.0,59152.0,64.0,50.63,0.0,46636.0,72.23,25548192.0,38.09,28510272.0,34.14
1,64,13,59904,32,32768,59904,117152.0,9.8,29.98,36.25,202261.0,116053.0,0.0,0.0,294350.0,109330.0,59920.0,64.0,49.58,0.0,48498.0,72.59,25448832.0,38.34,28489984.0,34.25
1,64,13,60672,32,32768,60672,116768.0,9.6,30.62,36.85,199615.0,115009.0,0.0,0.0,290500.0,107900.0,60688.0,64.0,50.18,0.0,47470.0,72.46,25636064.0,38.23,28632128.0,34.23
1,64,13,61440,32,32768,61440,112448.0,9.95,29.47,35.24,197114.0,113765.0,0.0,0.0,286860.0,106548.0,61456.0,64.0,44.14,0.0,46136.0,74.45,24747488.0,39.75,28346432.0,34.7
1,64,13,62208,32,32768,62208,118656.0,10.18,30.36,37.67,214101.0,124352.0,0.0,0.0,311640.0,115752.0,62224.0,64.0,50.34,0.0,47570.0,71.93,25711520.0,37.98,28767936.0,33.95
1,64,13,62976,32,32768,62976,110176.0,10.91,32.05,37.78,211552.0,122642.0,0.0,0.0,307930.0,114374.0,62992.0,64.0,49.49,0.0,47768.0,77.63,25478400.0,41.15,28740928.0,36.48
1,64,13,63744,32,32768,63744,111200.0,10.62,32.5,38.17,208907.0,120960.0,0.0,0.0,304080.0,112944.0,63760.0,64.0,50.15,0.0,47865.0,76.97,25629504.0,40.79,28900160.0,36.18
1,64,13,64512,32,32768,64512,108960.0,10.75,30.66,37.1,206551.0,119666.0,0.0,0.0,300650.0,111670.0,64528.0,64.0,47.27,0.0,50605.0,77.72,25083968.0,41.49,28725376.0,36.23
1,64,13,65280,32,32768,65280,116320.0,9.84,34.13,40.19,204098.0,116922.0,0.0,0.0,297080.0,110344.0,65296.0,64.0,42.32,0.0,47068.0,76.53,25688160.0,42.12,31449856.0,34.41
1,64,13,66048,32,32768,66048,114880.0,9.78,33.45,39.93,201742.0,115531.0,0.0,0.0,293650.0,109070.0,66064.0,64.0,41.31,86.0,49423.0,76.43,25486304.0,42.11,31276416.0,34.32
1,64,13,66816,32,32768,66816,115872.0,9.72,34.55,40.53,199385.0,114637.0,0.0,0.0,290220.0,107796.0,66832.0,64.0,42.1,214.0,48646.0,77.28,25716960.0,42.47,31377024.0,34.81
1,64,13,67584,32,32768,67584,112576.0,9.77,32.36,39.92,197125.0,113762.0,0.0,0.0,286930.0,106574.0,67600.0,64.0,39.29,366.0,51773.0,77.54,24958432.0,43.2,31399616.0,34.34
1,64,13,68352,32,32768,68352,117216.0,10.24,34.27,41.93,212625.0,121013.0,0.0,0.0,309540.0,114972.0,68368.0,64.0,42.26,356.0,50907.0,76.49,25786784.0,42.01,31410432.0,34.49
1,64,13,69120,32,32768,69120,115104.0,10.21,33.69,41.77,210269.0,119448.0,0.0,0.0,306110.0,113698.0,69136.0,64.0,41.35,742.0,52492.0,76.86,25548352.0,42.43,31485824.0,34.43
1,64,13,69888,32,32768,69888,117088.0,9.91,34.0,42.39,207961.0,117882.0,0.0,0.0,302750.0,112450.0,69904.0,64.0,41.93,1248.0,40803.0,75.85,25721216.0,41.82,31616832.0,34.02
1,64,13,70656,32,32768,70656,112800.0,10.09,32.4,42.17,205749.0,116693.0,0.0,0.0,299530.0,111254.0,70672.0,64.0,39.0,1284.0,52491.0,77.11,25038240.0,43.02,31597312.0,34.09
1,64,13,71424,32,32768,71424,117248.0,9.66,33.88,42.98,203441.0,114876.0,0.0,0.0,296170.0,110006.0,71440.0,64.0,41.58,1592.0,52178.0,75.54,25703392.0,41.67,31615808.0,33.88
1,64,13,72192,32,32768,72192,117632.0,9.67,33.47,43.51,201325.0,113692.0,0.0,0.0,293090.0,108862.0,72208.0,64.0,40.51,1840.0,50605.0,76.21,25427008.0,42.31,31735360.0,33.9
1,64,13,72960,32,32768,72960,117696.0,9.45,33.95,43.55,199065.0,112751.0,0.0,0.0,289800.0,107640.0,72976.0,64.0,41.23,2761.0,40443.0,75.74,25596800.0,41.99,31846400.0,33.75
1,64,13,73728,32,32768,73728,112032.0,10.08,33.29,40.87,196950.0,112354.0,0.0,0.0,286720.0,106496.0,73744.0,64.0,37.71,1961.0,46386.0,80.3,24888448.0,44.95,31645248.0,35.35
1,64,13,74496,32,32768,74496,120512.0,9.82,33.38,44.91,211202.0,121786.0,0.0,0.0,307510.0,114218.0,74512.0,64.0,41.32,3091.0,40407.0,74.39,25902880.0,40.95,31729664.0,33.43
1,64,13,75264,32,32768,75264,119744.0,9.83,32.98,45.35,209135.0,120664.0,0.0,0.0,304500.0,113100.0,75280.0,64.0,40.34,2726.0,52513.0,75.17,25504768.0,41.89,32098688.0,33.28
1,64,13,76032,32,32768,76032,122080.0,9.67,33.68,46.08,206875.0,119791.0,0.0,0.0,301210.0,111878.0,76048.0,64.0,41.16,3040.0,52975.0,75.21,25729728.0,41.8,32196800.0,33.41
1,64,13,76800,32,32768,76800,117632.0,9.72,31.7,45.04,204952.0,119013.0,0.0,0.0,298410.0,110838.0,76816.0,64.0,38.2,3424.0,54915.0,75.5,25133856.0,42.41,32215296.0,33.09
1,64,13,77568,32,32768,77568,118848.0,9.46,33.64,46.59,202885.0,117870.0,0.0,0.0,295400.0,109720.0,77584.0,64.0,40.84,4989.0,42473.0,75.29,25794848.0,41.9,32374336.0,33.39
1,64,13,78336,32,32768,78336,117344.0,9.49,33.24,46.45,200914.0,116827.0,0.0,0.0,292530.0,108654.0,78352.0,64.0,39.88,4531.0,55581.0,76.15,25536608.0,42.66,32537344.0,33.48
1,64,13,79104,32,32768,79104,114016.0,9.67,35.11,47.59,198991.0,115940.0,0.0,0.0,289730.0,107614.0,79120.0,64.0,40.58,5739.0,46007.0,78.72,25811296.0,43.88,32514240.0,34.83
1,64,13,79872,32,32768,79872,110016.0,10.02,33.97,45.21,197068.0,114972.0,0.0,0.0,286930.0,106574.0,79888.0,64.0,37.7,4814.0,59355.0,80.92,24939200.0,45.72,32387712.0,35.2
1,64,13,80640,32,32768,80640,114944.0,10.19,35.34,47.4,210217.0,124353.0,0.0,0.0,306110.0,113698.0,80656.0,64.0,40.45,6742.0,47180.0,78.53,25843936.0,43.74,32493696.0,34.79
1,64,13,81408,32,32768,81408,115040.0,10.18,34.79,47.72,208246.0,122895.0,0.0,0.0,303240.0,112632.0,81424.0,64.0,39.44,6290.0,55405.0,78.64,25541920.0,43.97,32398976.0,34.67
1,64,13,82176,32,32768,82176,116416.0,9.87,34.87,48.35,206227.0,122161.0,0.0,0.0,300300.0,111540.0,82192.0,64.0,40.16,6690.0,46507.0,77.55,25776320.0,43.3,32582080.0,34.25
1,64,13,82944,32,32768,82944,114752.0,10.15,33.61,47.68,204352.0,120839.0,0.0,0.0,297570.0,110526.0,82960.0,64.0,37.36,5887.0,59539.0,79.61,25087872.0,45.02,32656384.0,34.59
1,64,13,83712,32,32768,83712,116224.0,9.68,34.85,49.48,202477.0,120041.0,0.0,0.0,294840.0,109512.0,83728.0,64.0,39.98,7509.0,49796.0,77.53,25765376.0,43.34,32652032.0,34.2
1,64,13,84480,32,32768,84480,115840.0,9.75,34.67,49.2,200554.0,118708.0,0.0,0.0,292040.0,108472.0,84496.0,64.0,39.07,7423.0,56259.0,78.62,25525152.0,44.17,32725056.0,34.45
1,64,13,85248,32,32768,85248,118048.0,9.66,35.48,50.05,198872.0,118280.0,0.0,0.0,289590.0,107562.0,85264.0,64.0,39.78,8569.0,47402.0,79.0,25743712.0,44.27,32823424.0,34.72
1,64,13,86016,32,32768,86016,108320.0,9.98,33.74,47.08,196997.0,117437.0,0.0,0.0,286860.0,106548.0,86032.0,64.0,36.15,7154.0,46218.0,80.54,24718944.0,45.77,32539328.0,34.77
1,64,13,86784,32,32768,86784,116384.0,9.97,35.05,50.45,209090.0,123735.0,0.0,0.0,304500.0,113100.0,86800.0,64.0,39.74,9884.0,44018.0,77.58,25932960.0,43.24,32662208.0,34.33
1,64,13,87552,32,32768,87552,116736.0,9.96,34.54,51.16,207408.0,122181.0,0.0,0.0,302050.0,112190.0,87568.0,64.0,38.56,9856.0,56953.0,77.78,25612192.0,43.64,32730816.0,34.15
1,64,13,88320,32,32768,88320,117728.0,9.78,35.02,52.45,205485.0,121759.0,0.0,0.0,299250.0,111150.0,88336.0,64.0,39.39,10689.0,47390.0,77.49,25948480.0,43.22,32732096.0,34.27
1,64,13,89088,32,32768,89088,114080.0,10.07,33.92,51.07,203803.0,120478.0,0.0,0.0,296800.0,110240.0,89104.0,64.0,36.4,9505.0,56199.0,79.19,25046912.0,44.83,32678848.0,34.36
1,64,13,89856,32,32768,89856,119392.0,9.53,34.73,53.29,202121.0,120019.0,0.0,0.0,294350.0,109330.0,89872.0,64.0,39.18,10231.0,46334.0,76.76,25908576.0,42.87,32774208.0,33.89
1,64,13,90624,32,32768,90624,121568.0,9.58,34.43,53.05,200342.0,118288.0,0.0,0.0,291760.0,108368.0,90640.0,64.0,38.34,9753.0,54779.0,77.67,25582528.0,43.72,32945408.0,33.95
1,64,13,91392,32,32768,91392,117664.0,9.36,34.72,53.89,198708.0,117961.0,0.0,0.0,289380.0,107484.0,91408.0,64.0,38.96,10271.0,54976.0,77.19,25796384.0,43.45,33215296.0,33.74
1,64,13,92160,32,32768,92160,112832.0,9.75,33.82,51.34,197026.0,116824.0,0.0,0.0,286930.0,106574.0,92176.0,64.0,36.2,9741.0,64265.0,79.42,24909216.0,45.18,32875456.0,34.23
1,64,13,92928,32,32768,92928,119488.0,9.78,34.68,54.33,208351.0,119484.0,0.0,0.0,303450.0,112710.0,92944.0,64.0,39.31,12115.0,41206.0,76.69,26061856.0,42.75,32818496.0,33.95
1,64,13,93696,32,32768,93696,119520.0,9.61,33.66,55.13,206717.0,118625.0,0.0,0.0,301070.0,111826.0,93712.0,64.0,38.04,11167.0,54711.0,75.86,25557632.0,42.87,33214784.0,32.99
1,64,13,94464,32,32768,94464,118944.0,9.5,34.26,55.73,205083.0,117535.0,0.0,0.0,298690.0,110942.0,94480.0,64.0,38.98,11867.0,46877.0,76.07,25837920.0,42.85,33337472.0,33.21
1,64,13,95232,32,32768,95232,117024.0,9.7,33.03,54.29,203353.0,116704.0,0.0,0.0,296170.0,110006.0,95248.0,64.0,35.83,10561.0,56181.0,77.12,25055520.0,43.96,33206720.0,33.17
1,64,13,96000,32,32768,96000,121152.0,9.36,34.46,57.15,201815.0,115700.0,0.0,0.0,293930.0,109174.0,96016.0,64.0,38.54,12104.0,54838.0,76.4,25874848.0,43.1,33484800.0,33.3
1,64,13,96768,32,32768,96768,121184.0,9.29,33.76,56.03,200277.0,114676.0,0.0,0.0,291690.0,108342.0,96784.0,64.0,37.39,12612.0,52997.0,75.82,25655456.0,42.76,33185472.0,33.06
1,64,13,97536,32,32768,97536,121280.0,9.09,34.0,57.64,198643.0,114225.0,0.0,0.0,289310.0,107458.0,97552.0,64.0,38.3,14313.0,42452.0,75.31,25993632.0,42.27,33256256.0,33.04


==> figs/data/lines/15/gimmik_data_lines_p2_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
2,32,13,1296,32,32768,1296,1403872.0,7.66,33.0,18.08,2392064.0,1277952.0,0.0,0.0,4816896.0,1277952.0,1312.0,64.0,20.46,69575.0,126758.0,9.93,44144800.0,5.07,46006720.0,4.86
2,32,13,2592,32,32768,2592,813888.0,6.61,26.08,8.14,1196032.0,638976.0,0.0,0.0,2408448.0,638976.0,2608.0,72.0,25.87,15013.0,447194.0,17.05,44038496.0,8.71,46006720.0,8.34
2,32,13,3888,32,32768,3888,591040.0,6.08,30.34,8.75,797379.0,425997.0,0.0,0.0,1605681.0,425997.0,3904.0,72.0,24.1,16224.0,324344.0,23.52,44030208.0,12.02,46006720.0,11.5
2,32,13,5184,32,32768,5184,771040.0,7.01,15.1,7.59,1187840.0,637033.0,0.0,0.0,2408448.0,638976.0,5200.0,72.0,32.46,2181.0,181244.0,18.13,44142816.0,9.25,46006720.0,8.88
2,32,13,6480,32,32768,6480,661504.0,6.47,19.97,8.24,950330.0,511192.0,0.0,0.0,1926876.0,511212.0,6496.0,72.0,40.04,860.0,220416.0,20.97,44123872.0,10.7,46006720.0,10.27
2,32,13,7776,32,32768,7776,565056.0,6.37,19.55,8.37,791990.0,426036.0,0.0,0.0,1605828.0,426036.0,7792.0,72.0,41.05,924.0,274883.0,24.77,44102752.0,12.65,46017728.0,12.12
2,32,13,9072,32,32768,9072,503296.0,6.13,21.97,8.73,678890.0,365193.0,0.0,0.0,1376508.0,365196.0,9088.0,72.0,41.28,853.0,204323.0,27.8,44091872.0,14.2,46015168.0,13.6
2,32,13,10368,32,32768,10368,405248.0,10.0,18.71,8.06,888832.0,476815.0,0.0,0.0,1806336.0,479232.0,10384.0,72.0,45.68,1435.0,220624.0,34.46,44085216.0,17.6,46007040.0,16.86
2,32,13,11664,32,32768,11664,415200.0,8.57,23.87,9.29,790097.0,426297.0,0.0,0.0,1605681.0,425997.0,11680.0,72.0,49.27,1495.0,149144.0,33.25,44074976.0,16.98,46007168.0,16.27
2,32,13,12960,32,32768,12960,388224.0,8.34,22.99,9.62,711109.0,386636.0,0.0,0.0,1445157.0,383409.0,12976.0,72.0,50.61,849.0,141203.0,35.93,44062592.0,18.35,46006976.0,17.58
2,32,13,14256,32,32768,14256,369056.0,10.61,25.13,9.94,860931.0,466940.0,0.0,0.0,1751652.0,464724.0,14272.0,72.0,53.6,3072.0,146024.0,37.53,44049952.0,19.17,46007744.0,18.36
2,32,13,15552,32,32768,15552,335904.0,10.96,22.27,9.79,789259.0,427781.0,0.0,0.0,1605828.0,426036.0,15568.0,72.0,54.13,2545.0,148547.0,42.32,44029856.0,21.62,46009024.0,20.69
2,32,13,16848,32,32768,16848,331200.0,9.93,26.15,10.63,728569.0,399615.0,0.0,0.0,1482348.0,393276.0,16864.0,72.0,56.67,1313.0,149235.0,41.56,44026176.0,21.24,46012928.0,20.32
2,32,13,18144,32,32768,18144,317088.0,9.82,25.58,10.94,676549.0,373270.0,0.0,0.0,1376508.0,365196.0,18160.0,72.0,57.1,781.0,140060.0,44.21,44034432.0,22.59,46019840.0,21.62
2,32,13,19440,32,32768,19440,312192.0,11.68,27.26,11.43,788713.0,425869.0,0.0,0.0,1605828.0,426036.0,19456.0,72.0,58.03,982.0,157219.0,44.92,44046272.0,22.96,46023808.0,21.97
2,32,13,20736,32,32768,20736,260608.0,12.99,20.46,10.2,739328.0,398540.0,0.0,0.0,1505280.0,399360.0,20752.0,72.0,52.52,774.0,478779.0,53.33,43970400.0,27.27,46015936.0,26.06
2,32,13,22032,32,32768,22032,286368.0,11.2,28.49,11.74,696008.0,374304.0,0.0,0.0,1417080.0,375960.0,22048.0,72.0,59.02,1446.0,155317.0,48.87,44056928.0,24.98,46068352.0,23.89
2,32,13,23328,32,32768,23328,274944.0,13.34,28.2,11.82,788421.0,424218.0,0.0,0.0,1605975.0,426075.0,23344.0,72.0,60.42,1544.0,161617.0,51.16,44062208.0,26.16,46083968.0,25.01
2,32,13,24624,32,32768,24624,268320.0,12.73,29.36,12.35,746925.0,401892.0,0.0,0.0,1521450.0,403650.0,24640.0,72.0,60.36,1706.0,160309.0,51.61,44101216.0,26.39,46125760.0,25.23
2,32,13,25920,32,32768,25920,244032.0,13.23,27.16,11.76,709687.0,381568.0,0.0,0.0,1445598.0,383526.0,25936.0,72.0,58.45,2305.0,160076.0,56.48,44041696.0,28.9,46146560.0,27.58
2,32,13,27216,32,32768,27216,251232.0,12.36,30.61,12.6,675913.0,363556.0,0.0,0.0,1376802.0,365274.0,27232.0,72.0,59.56,2545.0,156721.0,55.52,44107200.0,28.41,46230912.0,27.11
2,32,13,28512,32,32768,28512,242912.0,14.16,30.22,13.01,752378.0,406404.0,0.0,0.0,1533063.0,406731.0,28528.0,72.0,60.71,4202.0,160008.0,57.09,44069568.0,29.25,46306944.0,27.84
2,32,13,29808,32,32768,29808,241344.0,13.98,32.0,13.15,719625.0,388606.0,0.0,0.0,1466325.0,389025.0,29824.0,72.0,61.76,4193.0,160430.0,58.93,44181568.0,30.16,46324928.0,28.77
2,32,13,31104,32,32768,31104,226400.0,14.2,24.15,12.64,689830.0,373122.0,0.0,0.0,1405614.0,372918.0,31120.0,72.0,58.5,3836.0,172171.0,62.37,44012992.0,31.99,46355200.0,30.38
2,32,13,32400,32,32768,32400,237728.0,14.93,32.03,14.12,756375.0,411582.0,0.0,0.0,1541589.0,408993.0,32416.0,72.0,63.09,2752.0,150055.0,59.66,44170720.0,30.61,46532864.0,29.05
2,32,13,33696,32,32768,33696,229184.0,14.79,32.38,14.04,727525.0,394522.0,0.0,0.0,1482789.0,393393.0,33712.0,72.0,60.48,0.0,150942.0,62.16,44295616.0,32.15,47450880.0,30.01
2,32,13,34992,32,32768,34992,227968.0,14.23,33.44,14.43,700478.0,379569.0,0.0,0.0,1427664.0,378768.0,35008.0,72.0,61.03,0.0,137365.0,62.34,44412640.0,32.24,47557952.0,30.11
2,32,13,36288,32,32768,36288,222240.0,14.46,30.73,14.58,675667.0,365642.0,0.0,0.0,1377096.0,365352.0,36304.0,72.0,59.93,0.0,137009.0,65.71,44142752.0,34.22,47981568.0,31.49
2,32,13,37584,32,32768,37584,223168.0,15.1,33.8,15.4,733370.0,395818.0,0.0,0.0,1494990.0,396630.0,37600.0,72.0,61.68,0.0,139891.0,63.96,44712896.0,33.12,48034560.0,30.83
2,32,13,38880,32,32768,38880,219904.0,15.12,33.44,15.47,709285.0,382920.0,0.0,0.0,1445892.0,383604.0,38896.0,72.0,61.51,0.0,132181.0,66.16,44695264.0,34.27,48046976.0,31.88
2,32,13,40176,32,32768,40176,224000.0,14.72,34.72,16.09,686570.0,371301.0,0.0,0.0,1399587.0,371319.0,40192.0,72.0,61.21,0.0,127764.0,66.94,44817216.0,34.76,48414592.0,32.18
2,32,13,41472,32,32768,41472,194848.0,15.97,28.18,14.77,664576.0,358412.0,0.0,0.0,1354752.0,359424.0,41488.0,72.0,57.29,0.0,146236.0,72.41,43364832.0,37.53,46657344.0,34.88
2,32,13,42768,32,32768,42768,215520.0,15.4,34.67,16.88,715953.0,388043.0,0.0,0.0,1459710.0,387270.0,42784.0,72.0,62.6,0.0,125305.0,67.32,44960736.0,34.96,48576064.0,32.36
2,32,13,44064,32,32768,44064,215136.0,15.23,33.93,17.15,695044.0,376905.0,0.0,0.0,1417080.0,375960.0,44080.0,72.0,62.43,0.0,127980.0,68.93,45193216.0,35.78,48786560.0,33.15
2,32,13,45360,32,32768,45360,212512.0,14.52,34.32,17.59,675505.0,366504.0,0.0,0.0,1377243.0,365391.0,45376.0,72.0,62.45,0.0,135851.0,67.99,45143744.0,35.53,49425472.0,32.45
2,32,13,46656,32,32768,46656,209120.0,16.1,31.73,17.4,722351.0,393306.0,0.0,0.0,1472940.0,390780.0,46672.0,72.0,61.8,0.0,135918.0,69.47,44608160.0,36.32,48877440.0,33.15
2,32,13,47952,32,32768,47952,213728.0,15.4,34.85,18.18,702526.0,384779.0,0.0,0.0,1432515.0,380055.0,47968.0,72.0,62.53,0.0,128888.0,69.76,45565056.0,36.49,49966912.0,33.27
2,32,13,49248,32,32768,49248,212064.0,15.22,34.06,18.7,684287.0,375482.0,0.0,0.0,1395324.0,370188.0,49264.0,72.0,62.63,0.0,127961.0,70.86,45239168.0,37.32,50338432.0,33.54
2,32,13,50544,32,32768,50544,212704.0,14.38,33.91,19.35,666841.0,368214.0,0.0,0.0,1359750.0,360750.0,50560.0,72.0,62.79,0.0,125010.0,69.11,45815456.0,36.21,50419840.0,32.9
2,32,13,51840,32,32768,51840,202336.0,16.35,28.12,18.64,709084.0,388423.0,0.0,0.0,1446039.0,383643.0,51856.0,72.0,59.31,0.0,137259.0,71.58,43983488.0,37.88,49445888.0,33.7
2,32,13,53136,32,32768,53136,209184.0,15.17,34.39,20.08,691928.0,378354.0,0.0,0.0,1411053.0,374361.0,53152.0,72.0,63.1,0.0,132280.0,70.57,46053952.0,37.02,50821888.0,33.55
2,32,13,54432,32,32768,54432,202976.0,15.26,34.21,20.22,675493.0,369330.0,0.0,0.0,1377537.0,365469.0,54448.0,72.0,62.62,0.0,130771.0,72.42,45542784.0,38.23,50935232.0,34.19
2,32,13,55728,32,32768,55728,208000.0,15.96,35.02,20.71,714643.0,397877.0,0.0,0.0,1457505.0,386685.0,55744.0,72.0,62.71,0.0,126278.0,72.4,46444704.0,37.98,51251584.0,34.42
2,32,13,57024,32,32768,57024,209216.0,15.84,32.04,20.79,697993.0,389128.0,0.0,0.0,1423548.0,377676.0,57040.0,72.0,61.02,0.0,126773.0,72.4,45178912.0,38.37,50936320.0,34.03
2,32,13,58320,32,32768,58320,211168.0,15.18,34.68,21.73,682929.0,378725.0,0.0,0.0,1392825.0,369525.0,58336.0,72.0,62.27,0.0,121427.0,72.69,46622592.0,38.27,51845568.0,34.42
2,32,13,59616,32,32768,59616,204256.0,15.26,34.43,21.92,668009.0,369458.0,0.0,0.0,1362396.0,361452.0,59632.0,72.0,61.82,0.0,123298.0,74.47,46289088.0,39.36,51912256.0,35.1
2,32,13,60912,32,32768,60912,206912.0,15.87,35.1,22.81,704210.0,390493.0,0.0,0.0,1436337.0,381069.0,60928.0,72.0,62.61,0.0,120752.0,73.88,46809280.0,38.92,52104576.0,34.96
2,32,13,62208,32,32768,62208,187808.0,17.03,30.06,20.8,689075.0,383766.0,0.0,0.0,1405467.0,372879.0,62224.0,72.0,58.36,0.0,180409.0,76.74,43896288.0,40.78,49782080.0,35.96
2,32,13,63504,32,32768,63504,212640.0,14.97,34.39,23.57,675021.0,374894.0,0.0,0.0,1376802.0,365274.0,63520.0,72.0,62.16,0.0,120562.0,72.9,46555744.0,38.67,52588992.0,34.23
2,32,13,64800,32,32768,64800,207872.0,15.9,33.86,23.41,709064.0,397906.0,0.0,0.0,1446333.0,383721.0,64816.0,72.0,61.75,0.0,136920.0,73.44,46098496.0,39.21,52808704.0,34.23
2,32,13,66096,32,32768,66096,219296.0,15.06,36.85,25.25,695011.0,389099.0,0.0,0.0,1417668.0,376116.0,66112.0,72.0,56.24,191.0,142010.0,73.69,46752576.0,40.11,55864192.0,33.57
2,32,13,67392,32,32768,67392,210048.0,15.38,34.5,25.13,681751.0,384405.0,0.0,0.0,1390620.0,368940.0,67408.0,72.0,55.01,445.0,147425.0,76.03,46211936.0,41.49,55506688.0,34.54
2,32,13,68688,32,32768,68688,211296.0,14.35,36.1,25.98,669067.0,376551.0,0.0,0.0,1364748.0,362076.0,68704.0,72.0,56.23,2628.0,141322.0,73.28,47017184.0,39.89,56161152.0,33.39
2,32,13,69984,32,32768,69984,212352.0,15.59,36.24,26.37,699799.0,383673.0,0.0,0.0,1427517.0,378729.0,70000.0,72.0,56.52,3490.0,139505.0,75.7,46681312.0,41.28,55985920.0,34.42
2,32,13,71280,32,32768,71280,216416.0,14.8,36.06,27.31,687188.0,375587.0,0.0,0.0,1401792.0,371904.0,71296.0,72.0,56.74,4821.0,130504.0,73.48,47078016.0,39.92,56004672.0,33.56
2,32,13,72576,32,32768,72576,206048.0,15.64,31.16,26.2,675154.0,369360.0,0.0,0.0,1377243.0,365391.0,72592.0,72.0,52.66,4376.0,157189.0,76.8,44009760.0,43.1,56277632.0,33.7
2,32,13,73872,32,32768,73872,222176.0,15.19,36.23,28.39,704303.0,397266.0,0.0,0.0,1436778.0,381186.0,73888.0,72.0,56.39,6010.0,118983.0,74.02,47489184.0,40.19,56401984.0,33.84
2,32,13,75168,32,32768,75168,216704.0,15.08,35.5,28.7,692125.0,388911.0,0.0,0.0,1411935.0,374595.0,75184.0,72.0,55.87,7056.0,135159.0,74.41,46508032.0,40.92,56815616.0,33.49
2,32,13,76464,32,32768,76464,217088.0,14.76,36.28,28.92,680956.0,385448.0,0.0,0.0,1389150.0,368550.0,76480.0,72.0,56.03,9514.0,136198.0,74.91,47636928.0,40.8,56999808.0,34.1
2,32,13,77760,32,32768,77760,205280.0,15.14,34.54,28.67,669571.0,374898.0,0.0,0.0,1365924.0,362388.0,77776.0,72.0,54.49,9324.0,145870.0,76.83,45986432.0,42.5,56919744.0,34.33
2,32,13,79056,32,32768,79056,214656.0,15.28,36.8,30.04,697354.0,414563.0,0.0,0.0,1422666.0,377442.0,79072.0,72.0,56.18,12396.0,130592.0,75.49,47302944.0,41.3,57125824.0,34.2
2,32,13,80352,32,32768,80352,212256.0,15.11,35.91,30.01,686041.0,409951.0,0.0,0.0,1399587.0,371319.0,80368.0,72.0,55.7,12062.0,129551.0,75.63,47117728.0,41.38,56924544.0,34.25
2,32,13,81648,32,32768,81648,215072.0,14.68,36.46,30.42,675593.0,409095.0,0.0,0.0,1378272.0,365664.0,81664.0,72.0,55.87,13663.0,123218.0,74.84,47458624.0,40.81,56933056.0,34.02
2,32,13,82944,32,32768,82944,191264.0,16.38,32.34,27.01,664064.0,373298.0,0.0,0.0,1354752.0,359424.0,82960.0,72.0,51.39,11002.0,132312.0,81.02,43376736.0,45.82,56448832.0,35.21
2,32,13,84240,32,32768,84240,222400.0,14.69,35.72,32.34,690625.0,424510.0,0.0,0.0,1408995.0,373815.0,84256.0,72.0,55.75,18934.0,108896.0,73.47,47628000.0,40.11,57278720.0,33.36
2,32,13,85536,32,32768,85536,220992.0,14.57,34.97,32.18,680249.0,414225.0,0.0,0.0,1387827.0,368199.0,85552.0,72.0,55.23,19666.0,105388.0,73.73,47540768.0,40.21,57028032.0,33.52
2,32,13,86832,32,32768,86832,223456.0,14.2,35.88,33.79,670090.0,408258.0,0.0,0.0,1367100.0,362700.0,86848.0,72.0,54.93,22092.0,115111.0,74.02,48028160.0,40.53,58130432.0,33.49
2,32,13,88128,32,32768,88128,211584.0,15.3,33.92,32.68,694490.0,387061.0,0.0,0.0,1416933.0,375921.0,88144.0,72.0,54.3,16318.0,118899.0,75.34,46245344.0,41.8,57638848.0,33.54
2,32,13,89424,32,32768,89424,223648.0,14.62,35.99,34.6,684475.0,383621.0,0.0,0.0,1396500.0,370500.0,89440.0,72.0,55.31,19124.0,122393.0,74.58,47825856.0,40.98,58324032.0,33.6
2,32,13,90720,32,32768,90720,218816.0,14.49,35.24,34.59,675109.0,377090.0,0.0,0.0,1377390.0,365430.0,90736.0,72.0,54.81,18781.0,120486.0,74.95,47954432.0,41.1,58215680.0,33.85
2,32,13,92016,32,32768,92016,224512.0,14.32,36.38,35.34,665670.0,371389.0,0.0,0.0,1358133.0,360321.0,92032.0,72.0,54.89,20542.0,121865.0,75.74,48482496.0,41.43,58558336.0,34.3
2,32,13,93312,32,32768,93312,205632.0,15.83,31.9,33.01,689064.0,445725.0,0.0,0.0,1405908.0,372996.0,93328.0,72.0,50.81,19420.0,143003.0,77.23,44134880.0,43.89,58110848.0,33.33
2,32,13,94608,32,32768,94608,228928.0,14.17,36.24,36.09,679337.0,445727.0,0.0,0.0,1386063.0,367731.0,94624.0,72.0,53.05,29326.0,147665.0,74.32,48728640.0,41.14,60405120.0,33.19
2,32,13,95904,32,32768,95904,224000.0,14.03,35.19,35.83,670259.0,441774.0,0.0,0.0,1367541.0,362817.0,95920.0,72.0,52.72,31064.0,134605.0,73.9,47738880.0,41.3,60467584.0,32.6
2,32,13,97200,32,32768,97200,229152.0,14.32,36.35,37.07,692573.0,463496.0,0.0,0.0,1413111.0,374907.0,97216.0,72.0,52.55,34401.0,141908.0,74.47,48004544.0,42.22,62854912.0,32.25


==> figs/data/lines/15/gimmik_data_lines_p2_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
2,64,13,2592,32,32768,2592,2658432.0,6.57,15.47,13.71,2392064.0,1277952.0,0.0,0.0,4816896.0,1277952.0,2608.0,96.0,30.81,17348.0,259247.0,10.53,90021984.0,5.33,92012992.0,5.21
2,64,13,5184,32,32768,5184,2675104.0,3.26,8.32,13.52,1196032.0,638976.0,0.0,0.0,2408448.0,638976.0,5200.0,96.0,23.51,738.0,0.0,10.46,90012768.0,5.29,92012992.0,5.17
2,64,13,7776,32,32768,7776,1875616.0,3.09,11.22,14.23,797379.0,425997.0,0.0,0.0,1605681.0,425997.0,7792.0,96.0,23.42,1691.0,6031.0,14.85,89998688.0,7.51,92012992.0,7.34
2,64,13,10368,32,32768,10368,1357056.0,6.5,10.72,13.7,1187840.0,635693.0,0.0,0.0,2408448.0,638976.0,10384.0,96.0,32.72,4493.0,11493.0,20.84,89986400.0,10.54,92012992.0,10.3
2,64,13,12960,32,32768,12960,1193152.0,5.86,14.51,15.05,950330.0,509869.0,0.0,0.0,1926876.0,511212.0,12976.0,96.0,39.37,4533.0,139276.0,23.48,89972992.0,11.87,92013312.0,11.61
2,64,13,15552,32,32768,15552,1035552.0,5.63,13.86,15.68,791990.0,425548.0,0.0,0.0,1605828.0,426036.0,15568.0,96.0,40.2,2681.0,76493.0,27.05,89969760.0,13.68,92015232.0,13.37
2,64,13,18144,32,32768,18144,936064.0,5.34,16.57,16.42,678890.0,364689.0,0.0,0.0,1376508.0,365196.0,18160.0,96.0,40.95,2808.0,65546.0,29.94,89971776.0,15.14,92030464.0,14.8
2,64,13,20736,32,32768,20736,784992.0,8.41,13.6,15.78,888832.0,479101.0,0.0,0.0,1806336.0,479232.0,20752.0,96.0,45.71,5498.0,295453.0,35.95,89954912.0,18.18,92017600.0,17.77
2,64,13,23328,32,32768,23328,770176.0,7.49,18.77,17.48,790097.0,427853.0,0.0,0.0,1605681.0,425997.0,23344.0,96.0,48.85,4739.0,80295.0,36.03,89983744.0,18.22,92108480.0,17.8
2,64,13,25920,32,32768,25920,688384.0,7.66,19.04,17.19,711109.0,385024.0,0.0,0.0,1445157.0,383409.0,25936.0,96.0,49.35,4579.0,71065.0,40.96,89978464.0,20.73,92191488.0,20.23
2,64,13,28512,32,32768,28512,653600.0,9.37,20.79,18.4,860931.0,466446.0,0.0,0.0,1751652.0,464724.0,28528.0,96.0,51.67,8063.0,80402.0,41.41,89997984.0,20.99,92514688.0,20.42
2,64,13,31104,32,32768,31104,582432.0,9.82,17.96,17.72,789259.0,429225.0,0.0,0.0,1605828.0,426036.0,31120.0,96.0,51.67,7401.0,85800.0,47.31,89950688.0,23.99,92490176.0,23.33
2,64,13,33696,32,32768,33696,613376.0,9.0,23.43,19.65,728569.0,397837.0,0.0,0.0,1482348.0,393276.0,33712.0,96.0,53.51,0.0,86793.0,47.65,90071168.0,24.47,95063040.0,23.18
2,64,13,36288,32,32768,36288,562400.0,8.93,23.07,19.58,676549.0,368351.0,0.0,0.0,1376508.0,365196.0,36304.0,96.0,53.09,0.0,90272.0,50.96,90122720.0,26.19,95264512.0,24.77
2,64,13,38880,32,32768,38880,555296.0,10.42,24.78,20.8,788713.0,423194.0,0.0,0.0,1605828.0,426036.0,38896.0,96.0,53.81,0.0,125640.0,51.55,90150720.0,26.76,97278272.0,24.8
2,64,13,41472,32,32768,41472,481888.0,11.28,22.25,18.93,739328.0,397884.0,0.0,0.0,1505280.0,399360.0,41488.0,96.0,51.82,0.0,129884.0,58.11,89416800.0,29.71,93511872.0,28.41
2,64,13,44064,32,32768,44064,512160.0,10.04,26.48,21.17,696008.0,376463.0,0.0,0.0,1417080.0,375960.0,44080.0,96.0,54.26,0.0,124258.0,56.56,90601920.0,29.34,97662464.0,27.22
2,64,13,46656,32,32768,46656,491936.0,11.94,26.18,21.59,788421.0,426452.0,0.0,0.0,1605975.0,426075.0,46672.0,96.0,54.59,0.0,157213.0,59.42,90725120.0,30.83,97825536.0,28.59
2,64,13,49248,32,32768,49248,484960.0,11.34,27.7,22.3,746925.0,402530.0,0.0,0.0,1521450.0,403650.0,49264.0,96.0,55.08,0.0,155429.0,60.15,90792352.0,31.47,99640384.0,28.68
2,64,13,51840,32,32768,51840,452288.0,11.65,24.78,22.22,709687.0,382191.0,0.0,0.0,1445598.0,383526.0,51856.0,96.0,53.15,0.0,178807.0,64.31,89940672.0,33.6,98409344.0,30.71
2,64,13,54432,32,32768,54432,454976.0,11.12,29.72,23.1,675913.0,364368.0,0.0,0.0,1376802.0,365274.0,54448.0,96.0,54.19,0.0,177938.0,65.75,91322496.0,34.48,100729600.0,31.26
2,64,13,57024,32,32768,57024,454496.0,12.14,27.63,24.32,752378.0,405182.0,0.0,0.0,1533063.0,406731.0,57040.0,96.0,54.26,0.0,180642.0,64.6,91520064.0,33.9,101030784.0,30.71
2,64,13,59616,32,32768,59616,453984.0,11.75,29.4,25.4,719625.0,387429.0,0.0,0.0,1466325.0,389025.0,59632.0,96.0,55.55,0.0,179347.0,66.05,92452832.0,34.65,102006016.0,31.4
2,64,13,62208,32,32768,62208,431296.0,11.91,26.08,25.01,689830.0,371474.0,0.0,0.0,1405614.0,372918.0,62224.0,96.0,54.87,0.0,252539.0,67.9,89952864.0,35.59,99115072.0,32.3
2,64,13,64800,32,32768,64800,441152.0,12.65,30.02,26.42,756375.0,409934.0,0.0,0.0,1541589.0,408993.0,64816.0,96.0,56.56,0.0,160010.0,67.78,92027616.0,35.77,102846336.0,32.01
2,64,13,67392,32,32768,67392,442496.0,12.21,30.84,27.88,727525.0,393847.0,0.0,0.0,1482789.0,393393.0,67408.0,96.0,51.47,233.0,236935.0,70.25,91543488.0,38.3,109710592.0,31.96
2,64,13,69984,32,32768,69984,442112.0,11.77,32.35,28.66,700478.0,378003.0,0.0,0.0,1427664.0,378768.0,70000.0,96.0,51.78,6518.0,225771.0,70.81,91876960.0,38.69,110686720.0,32.12
2,64,13,72576,32,32768,72576,429568.0,11.7,28.74,28.71,675667.0,364243.0,0.0,0.0,1377096.0,365352.0,72592.0,96.0,51.11,8001.0,231809.0,72.66,89983424.0,40.27,111842624.0,32.4
2,64,13,75168,32,32768,75168,435520.0,12.44,32.56,30.48,733370.0,395749.0,0.0,0.0,1494990.0,396630.0,75184.0,96.0,52.54,12676.0,216734.0,71.9,92466176.0,39.29,111407936.0,32.61
2,64,13,77760,32,32768,77760,426432.0,12.39,31.99,30.98,709285.0,381907.0,0.0,0.0,1445892.0,383604.0,77776.0,96.0,52.46,16063.0,231174.0,73.98,91176704.0,40.86,112461120.0,33.12
2,64,13,80352,32,32768,80352,420896.0,12.0,33.41,31.46,686570.0,369403.0,0.0,0.0,1399587.0,371319.0,80368.0,96.0,52.76,20397.0,226324.0,74.46,91824064.0,41.09,113061376.0,33.37
2,64,13,82944,32,32768,82944,380896.0,12.95,31.76,29.3,664576.0,358328.0,0.0,0.0,1354752.0,359424.0,82960.0,96.0,52.18,20857.0,178422.0,81.23,89347424.0,45.02,111094080.0,36.21
2,64,13,85536,32,32768,85536,435264.0,12.22,32.65,34.57,715953.0,385642.0,0.0,0.0,1459710.0,387270.0,85552.0,96.0,53.42,29471.0,198188.0,72.74,93403552.0,39.6,111580288.0,33.15
2,64,13,88128,32,32768,88128,435488.0,11.95,31.5,35.03,695044.0,374321.0,0.0,0.0,1417080.0,375960.0,88144.0,96.0,53.35,33784.0,199460.0,73.32,91541056.0,40.61,113625920.0,32.71
2,64,13,90720,32,32768,90720,425376.0,11.72,33.16,35.31,675505.0,363777.0,0.0,0.0,1377243.0,365391.0,90736.0,96.0,53.67,37929.0,203023.0,74.83,92941792.0,41.31,114519232.0,33.52
2,64,13,93312,32,32768,93312,415328.0,12.77,29.77,35.51,722351.0,392260.0,0.0,0.0,1472940.0,390780.0,93328.0,96.0,51.83,40331.0,224072.0,74.94,89924544.0,41.89,113971072.0,33.05
2,64,13,95904,32,32768,95904,436416.0,11.94,32.63,37.45,702526.0,381116.0,0.0,0.0,1432515.0,380055.0,95920.0,96.0,53.41,55272.0,209741.0,73.75,94051648.0,40.53,114737664.0,33.22


==> figs/data/lines/15/gimmik_data_lines_p3_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
3,32,13,3072,32,32768,3072,4001728.0,3.96,24.69,12.87,3178496.0,1671168.0,0.0,0.0,8257536.0,1703936.0,3088.0,72.0,31.32,63931.0,554243.0,8.23,107084736.0,4.15,109052352.0,4.08
3,32,13,6144,32,32768,6144,3372992.0,2.34,15.01,10.72,1589248.0,835584.0,0.0,0.0,4128768.0,851968.0,6160.0,72.0,21.77,3058.0,1323873.0,9.74,107053920.0,4.92,109052608.0,4.83
3,32,13,9216,32,32768,9216,1937600.0,5.48,22.79,9.12,2108139.0,1114141.0,0.0,0.0,5505192.0,1135992.0,9232.0,72.0,37.96,5609.0,1302935.0,17.13,107041056.0,8.65,109053568.0,8.49
3,32,13,12288,32,32768,12288,1812192.0,4.39,14.65,11.52,1581056.0,835582.0,0.0,0.0,4128768.0,851968.0,12304.0,72.0,34.83,3132.0,1020448.0,18.29,107032512.0,9.23,109058944.0,9.06
3,32,13,15360,32,32768,15360,1305664.0,7.33,24.7,10.22,1894106.0,1009153.0,0.0,0.0,4954824.0,1022424.0,15376.0,72.0,48.68,6776.0,832912.0,25.44,107077472.0,12.84,109142528.0,12.6
3,32,13,18432,32,32768,18432,1124224.0,7.1,24.01,10.6,1578518.0,841064.0,0.0,0.0,4129272.0,852072.0,18448.0,72.0,48.75,4443.0,777641.0,29.59,107048992.0,14.96,109378944.0,14.64
3,32,13,21504,32,32768,21504,1200864.0,7.62,22.89,13.06,1802570.0,964474.0,0.0,0.0,4719456.0,973856.0,21520.0,72.0,54.68,5962.0,634700.0,27.84,107154688.0,14.1,110037696.0,13.73
3,32,13,24576,32,32768,24576,994112.0,8.11,19.05,12.41,1576960.0,851447.0,0.0,0.0,4128768.0,851968.0,24592.0,72.0,51.1,2185.0,687590.0,33.78,106999136.0,17.11,109847168.0,16.67
3,32,13,27648,32,32768,27648,877888.0,10.19,28.52,12.31,1751321.0,927615.0,0.0,0.0,4587660.0,946660.0,27664.0,72.0,58.59,7744.0,446103.0,38.77,107291200.0,19.82,112224896.0,18.95
3,32,13,30720,32,32768,30720,802752.0,9.99,27.61,12.45,1576237.0,832209.0,0.0,0.0,4129020.0,852020.0,30736.0,72.0,58.58,9750.0,426428.0,42.36,107359264.0,21.78,113579264.0,20.58
3,32,13,33792,32,32768,33792,765184.0,11.48,31.67,13.03,1718883.0,908284.0,0.0,0.0,4504248.0,929448.0,33808.0,72.0,58.07,0.0,432285.0,45.48,108063008.0,23.62,116792960.0,21.86
3,32,13,36864,32,32768,36864,683168.0,11.77,27.94,12.69,1575787.0,832798.0,0.0,0.0,4129272.0,852072.0,36880.0,72.0,55.89,0.0,438853.0,51.05,107599744.0,26.76,118560256.0,24.29
3,32,13,39936,32,32768,39936,680096.0,12.66,33.55,13.6,1696633.0,897758.0,0.0,0.0,4447044.0,917644.0,39952.0,72.0,58.6,0.0,437881.0,51.83,109050240.0,27.24,120793024.0,24.59
3,32,13,43008,32,32768,43008,756096.0,10.52,27.51,16.35,1575493.0,834219.0,0.0,0.0,4129524.0,852124.0,43024.0,72.0,58.75,0.0,429154.0,46.78,109491936.0,24.75,123007424.0,22.03
3,32,13,46080,32,32768,46080,647296.0,13.4,34.29,14.74,1680265.0,894788.0,0.0,0.0,4404960.0,908960.0,46096.0,72.0,59.81,0.0,418982.0,56.94,113077952.0,29.77,123940864.0,27.16
3,32,13,49152,32,32768,49152,633760.0,12.84,21.62,15.42,1574912.0,838643.0,0.0,0.0,4128768.0,851968.0,49168.0,72.0,54.46,0.0,1076970.0,55.25,107066208.0,29.1,119173632.0,26.15
3,32,13,52224,32,32768,52224,620864.0,13.99,34.94,16.1,1667720.0,892697.0,0.0,0.0,4372704.0,902304.0,52240.0,72.0,60.7,0.0,396214.0,60.44,112310016.0,32.09,127121600.0,28.35
3,32,13,55296,32,32768,55296,592512.0,13.47,33.28,16.32,1575165.0,834474.0,0.0,0.0,4130028.0,852228.0,55312.0,72.0,60.58,0.0,387380.0,61.86,111983072.0,33.07,128597504.0,28.8
3,32,13,58368,32,32768,58368,648736.0,13.15,32.19,18.66,1657725.0,885396.0,0.0,0.0,4347000.0,897000.0,58384.0,72.0,61.12,0.0,411484.0,57.34,111135776.0,30.86,129567680.0,26.47
3,32,13,61440,32,32768,61440,559776.0,14.51,31.61,17.16,1575079.0,837082.0,0.0,0.0,4130280.0,852280.0,61456.0,72.0,60.09,0.0,410590.0,66.53,110981504.0,35.86,129779904.0,30.67
3,32,13,64512,32,32768,64512,628160.0,13.33,31.99,19.85,1649977.0,881958.0,0.0,0.0,4327092.0,892892.0,64528.0,72.0,61.89,0.0,397878.0,59.59,114036736.0,31.98,132027968.0,27.62
3,32,13,67584,32,32768,67584,571776.0,14.06,36.77,18.89,1574930.0,839860.0,0.0,0.0,4130280.0,852280.0,67600.0,72.0,56.41,3258.0,389617.0,66.78,114137440.0,36.21,135191296.0,30.57
3,32,13,70656,32,32768,70656,574048.0,14.78,38.76,20.1,1643025.0,882530.0,0.0,0.0,4309200.0,889200.0,70672.0,72.0,57.1,11591.0,398348.0,67.55,114885408.0,36.59,135742080.0,30.97
3,32,13,73728,32,32768,73728,540672.0,15.12,28.88,19.46,1574998.0,838115.0,0.0,0.0,4130784.0,852384.0,73744.0,72.0,54.88,11489.0,470687.0,70.96,107276864.0,40.17,139969216.0,30.79
3,32,13,76800,32,32768,76800,566336.0,14.99,39.31,21.26,1637439.0,874679.0,0.0,0.0,4294836.0,886236.0,76816.0,72.0,57.02,25727.0,379516.0,69.45,115588640.0,37.79,138015872.0,31.65
3,32,13,79872,32,32768,79872,560736.0,14.35,37.34,21.96,1574989.0,841134.0,0.0,0.0,4131036.0,852436.0,79888.0,72.0,56.69,27853.0,387321.0,69.15,115003168.0,37.84,139001152.0,31.31
3,32,13,82944,32,32768,82944,605504.0,14.11,36.37,24.01,1632830.0,873763.0,0.0,0.0,4282992.0,883792.0,82960.0,72.0,58.16,38291.0,364087.0,64.76,113535840.0,35.46,137421312.0,29.3
3,32,13,86016,32,32768,86016,564320.0,14.36,34.22,23.54,1574995.0,846996.0,0.0,0.0,4131288.0,852488.0,86032.0,72.0,56.41,45965.0,398143.0,68.8,112081344.0,38.35,141144000.0,30.45
3,32,13,89088,32,32768,89088,561440.0,14.86,39.16,24.28,1628330.0,884495.0,0.0,0.0,4271400.0,881400.0,89104.0,72.0,57.16,53759.0,385132.0,70.13,116479904.0,38.48,141652480.0,31.64
3,32,13,92160,32,32768,92160,555520.0,14.58,37.9,24.69,1575013.0,857002.0,0.0,0.0,4131540.0,852540.0,92176.0,72.0,57.29,57742.0,369656.0,70.76,114303552.0,39.26,142448320.0,31.5
3,32,13,95232,32,32768,95232,597536.0,14.23,36.76,27.32,1626050.0,869999.0,0.0,0.0,4265604.0,880204.0,95248.0,72.0,58.5,68886.0,349438.0,65.89,113804320.0,36.31,139690688.0,29.58


==> figs/data/lines/15/gimmik_data_lines_p3_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
3,64,13,6144,32,32768,6144,5230944.0,5.51,19.18,8.04,3178496.0,1671168.0,0.0,0.0,8257536.0,1703936.0,6160.0,128.0,22.91,0.0,815789.0,12.69,216157600.0,6.37,218120640.0,6.32
3,64,13,12288,32,32768,12288,2785408.0,5.18,18.2,8.72,1589248.0,835584.0,0.0,0.0,4128768.0,851968.0,12304.0,128.0,23.06,0.0,656516.0,23.85,216121408.0,11.98,218104256.0,11.87
3,64,13,18432,32,32768,18432,1971616.0,9.79,26.68,9.28,2108139.0,1114105.0,0.0,0.0,5505192.0,1135992.0,18448.0,128.0,37.73,4.0,680696.0,33.79,216164544.0,16.98,218266048.0,16.81
3,64,13,24576,32,32768,24576,1454208.0,10.01,24.83,9.09,1581056.0,835551.0,0.0,0.0,4128768.0,851968.0,24592.0,128.0,35.33,0.0,459209.0,46.05,216074528.0,23.16,218567232.0,22.89
3,64,13,30720,32,32768,30720,1401888.0,12.47,30.62,10.86,1894106.0,1008795.0,0.0,0.0,4954824.0,1022424.0,30736.0,128.0,47.74,644.0,422790.0,48.42,216441216.0,24.6,223593280.0,23.81
3,64,13,36864,32,32768,36864,1197024.0,12.22,31.13,11.21,1578518.0,840628.0,0.0,0.0,4129272.0,852072.0,36880.0,128.0,45.99,0.0,407727.0,58.21,216238336.0,30.23,233579904.0,27.98
3,64,13,43008,32,32768,43008,1107648.0,14.96,36.5,11.91,1802570.0,962620.0,0.0,0.0,4719456.0,973856.0,43024.0,128.0,51.47,0.0,533044.0,63.81,218310272.0,33.55,242110976.0,30.26
3,64,13,49152,32,32768,49152,1000256.0,14.47,26.69,12.25,1576960.0,850128.0,0.0,0.0,4128768.0,851968.0,49168.0,128.0,49.45,0.0,978024.0,68.93,216052128.0,35.85,234111808.0,33.08
3,64,13,55296,32,32768,55296,1036352.0,15.0,35.64,14.75,1751321.0,925833.0,0.0,0.0,4587660.0,946660.0,55312.0,128.0,55.17,0.0,464730.0,68.68,227527456.0,36.17,253141888.0,32.51
3,64,13,61440,32,32768,61440,1029664.0,13.98,32.91,15.72,1576237.0,831476.0,0.0,0.0,4129020.0,852020.0,61456.0,128.0,54.63,0.0,443838.0,71.17,223764800.0,38.06,257282048.0,33.1
3,64,13,67584,32,32768,67584,1088928.0,14.47,38.61,18.18,1718883.0,906910.0,0.0,0.0,4504248.0,929448.0,67600.0,128.0,48.31,5830.0,558896.0,73.02,233457376.0,40.22,286313024.0,32.8
3,64,13,73728,32,32768,73728,1180064.0,12.26,27.06,21.49,1575787.0,830910.0,0.0,0.0,4129272.0,852072.0,73744.0,128.0,46.94,22315.0,569413.0,68.85,216720000.0,40.7,313361280.0,28.15
3,64,13,79872,32,32768,79872,1132672.0,13.51,37.63,22.13,1696633.0,894702.0,0.0,0.0,4447044.0,917644.0,79888.0,128.0,46.28,71225.0,572044.0,73.73,238118144.0,42.08,316615488.0,31.65
3,64,13,86016,32,32768,86016,1160160.0,12.45,33.99,24.27,1575493.0,831988.0,0.0,0.0,4129524.0,852124.0,86032.0,128.0,46.85,90354.0,577983.0,73.71,232122176.0,43.09,326670016.0,30.62
3,64,13,92160,32,32768,92160,1113696.0,13.98,38.22,24.7,1680265.0,891807.0,0.0,0.0,4404960.0,908960.0,92176.0,128.0,47.65,97888.0,562989.0,74.89,231156128.0,42.81,308497792.0,32.08


==> figs/data/lines/15/gimmik_data_lines_p4_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
4,32,13,6000,32,32768,6000,8872640.0,3.74,22.68,10.94,3964928.0,2064384.0,0.0,0.0,12615680.0,2129920.0,6016.0,56.0,18.69,0.0,1225057.0,7.11,211102560.0,3.57,212992448.0,3.54
4,32,13,12000,32,32768,12000,4206496.0,5.89,25.92,9.75,3948544.0,2058636.0,0.0,0.0,12615680.0,2129920.0,12016.0,56.0,33.17,493.0,4322181.0,15.71,211057632.0,7.89,213015360.0,7.82
4,32,13,18000,32,32768,18000,3164640.0,7.78,29.38,11.05,3943203.0,2055639.0,0.0,0.0,12616065.0,2129985.0,18016.0,56.0,41.51,4182.0,1307183.0,20.64,212912960.0,10.33,213283264.0,10.31
4,32,13,24000,32,32768,24000,2432320.0,10.03,28.51,11.18,3940352.0,2064831.0,0.0,0.0,12615680.0,2129920.0,24016.0,56.0,46.08,14265.0,2795043.0,26.97,211456352.0,13.62,215733440.0,13.35
4,32,13,30000,32,32768,30000,2199456.0,8.99,30.92,12.91,3152474.0,1662482.0,0.0,0.0,10093160.0,1704040.0,30016.0,56.0,51.78,854.0,1188356.0,30.72,218540704.0,15.43,220437632.0,15.29
4,32,13,36000,32,32768,36000,1795808.0,11.49,33.53,12.53,3282662.0,1715579.0,0.0,0.0,10514350.0,1775150.0,36016.0,56.0,54.44,0.0,1335831.0,38.66,219840896.0,19.79,230699392.0,18.86
4,32,13,42000,32,32768,42000,1625760.0,13.11,36.8,13.02,3375722.0,1764043.0,0.0,0.0,10815420.0,1825980.0,42016.0,56.0,58.38,0.0,1121409.0,44.37,223685888.0,22.96,239768384.0,21.42
4,32,13,48000,32,32768,48000,1395168.0,15.0,32.26,12.88,3444736.0,1827127.0,0.0,0.0,11038720.0,1863680.0,48016.0,56.0,56.92,0.0,1310663.0,49.57,211019360.0,26.71,246594816.0,22.86
4,32,13,54000,32,32768,54000,1389888.0,15.8,38.51,14.43,3498881.0,1878388.0,0.0,0.0,11213895.0,1893255.0,54016.0,56.0,60.39,0.0,845647.0,53.56,229012640.0,28.11,252983296.0,25.45
4,32,13,60000,32,32768,60000,1286656.0,15.33,36.63,15.0,3149197.0,1696105.0,0.0,0.0,10093160.0,1704040.0,60016.0,56.0,60.11,0.0,856797.0,58.33,229398880.0,30.96,259520704.0,27.37
4,32,13,66000,32,32768,66000,2243360.0,9.02,27.61,26.66,3220299.0,1687482.0,0.0,0.0,10322235.0,1742715.0,66016.0,56.0,49.88,1189.0,883661.0,58.59,305164128.0,37.65,548538752.0,20.94
4,32,13,72000,32,32768,72000,1920032.0,10.54,24.27,25.73,3279931.0,1724635.0,0.0,0.0,10514350.0,1775150.0,72016.0,56.0,51.87,20722.0,917054.0,58.28,250451552.0,38.38,483273152.0,19.89
4,32,13,78000,32,32768,78000,2213376.0,9.45,27.2,30.74,3330121.0,1754932.0,0.0,0.0,10676050.0,1802450.0,78016.0,56.0,49.42,56308.0,879791.0,59.57,307462592.0,38.06,544062720.0,21.51
4,32,13,84000,32,32768,84000,2110784.0,9.11,25.99,32.02,3092461.0,1645563.0,0.0,0.0,9914135.0,1673815.0,84016.0,56.0,50.05,73822.0,875476.0,60.46,291315232.0,39.43,546308864.0,21.03
4,32,13,90000,32,32768,90000,2172000.0,8.99,26.62,35.3,3148585.0,1653118.0,0.0,0.0,10094700.0,1704300.0,90016.0,56.0,50.36,99383.0,881195.0,60.26,305827168.0,38.86,555351552.0,21.4
4,32,13,96000,32,32768,96000,1073792.0,18.31,27.42,19.84,3196928.0,1699132.0,0.0,0.0,10250240.0,1730560.0,96016.0,56.0,58.83,101012.0,1962897.0,68.74,210953440.0,38.5,268521280.0,30.24


==> figs/data/lines/15/gimmik_data_lines_p4_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
4,64,13,12000,32,32768,12000,10851712.0,4.34,18.93,12.83,3964928.0,2064384.0,0.0,0.0,12615680.0,2129920.0,12016.0,96.0,19.62,0.0,1579163.0,12.04,424348512.0,6.03,425985408.0,6.01
4,64,13,24000,32,32768,24000,4710528.0,9.24,28.71,11.07,3948544.0,2064281.0,0.0,0.0,12615680.0,2129920.0,24016.0,96.0,32.37,0.0,5294456.0,27.8,425007136.0,13.99,430636416.0,13.81
4,64,13,36000,32,32768,36000,3724576.0,11.67,31.59,13.01,3943203.0,2066318.0,0.0,0.0,12616065.0,2129985.0,36016.0,96.0,39.16,0.0,2407509.0,36.94,442373984.0,18.8,458308928.0,18.15
4,64,13,48000,32,32768,48000,2808896.0,15.47,31.36,13.15,3940352.0,2123193.0,0.0,0.0,12615680.0,2129920.0,48016.0,96.0,44.5,0.0,1878689.0,49.72,423986592.0,26.67,490616768.0,23.05
4,64,13,60000,32,32768,60000,2708832.0,13.15,34.83,15.62,3152474.0,1674740.0,0.0,0.0,10093160.0,1704040.0,60016.0,96.0,49.61,0.0,1546580.0,55.92,453545888.0,29.71,514111744.0,26.21
4,64,13,72000,32,32768,72000,3168960.0,11.54,26.9,21.32,3282662.0,1714455.0,0.0,0.0,10514350.0,1775150.0,72016.0,96.0,48.55,41520.0,1660841.0,55.05,474634784.0,31.94,656300032.0,23.1
4,64,13,84000,32,32768,84000,3642624.0,10.14,25.43,29.23,3375722.0,1762027.0,0.0,0.0,10815420.0,1825980.0,84016.0,96.0,51.77,123619.0,1713189.0,56.85,563256736.0,33.44,804592064.0,23.41
4,64,13,96000,32,32768,96000,2153248.0,17.9,27.95,19.71,3444736.0,1811618.0,0.0,0.0,11038720.0,1863680.0,96016.0,96.0,53.91,148655.0,2658114.0,68.78,424092832.0,38.29,532615808.0,30.49


==> figs/data/lines/15/gimmik_data_lines_p5_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
5,32,13,10368,32,32768,10368,18538656.0,3.88,20.79,15.8,9469952.0,4897736.0,0.0,0.0,35782656.0,5111808.0,10384.0,64.0,24.8,172238.0,706927.0,6.05,368029024.0,3.02,368063872.0,3.02
5,32,13,20736,32,32768,20736,9456480.0,5.31,20.31,16.29,7094272.0,3676055.0,0.0,0.0,26836992.0,3833856.0,20752.0,64.0,37.41,103059.0,604388.0,11.88,374241376.0,5.89,368420736.0,5.99
5,32,13,31104,32,32768,31104,6454176.0,7.07,25.45,16.85,6302571.0,3278324.0,0.0,0.0,23855832.0,3407976.0,31120.0,64.0,47.15,27881.0,687956.0,19.62,443385216.0,9.11,384684096.0,10.51
5,32,13,41472,32,32768,41472,4220256.0,10.02,31.07,14.77,5906432.0,3065799.0,0.0,0.0,22364160.0,3194880.0,41488.0,64.0,52.13,0.0,935306.0,29.15,399099232.0,14.57,398993280.0,14.58
5,32,13,51840,32,32768,51840,4137536.0,9.88,30.98,17.68,5669210.0,2939271.0,0.0,0.0,21470904.0,3067272.0,51856.0,64.0,56.54,0.0,1171081.0,38.85,554782592.0,18.45,501760768.0,20.4
5,32,13,62208,32,32768,62208,3976448.0,10.11,30.2,20.6,5511158.0,2861635.0,0.0,0.0,20875764.0,2982252.0,62224.0,64.0,58.62,0.0,1203092.0,45.35,552973152.0,23.94,618554112.0,21.4
5,32,13,72576,32,32768,72576,5250464.0,7.48,26.2,30.58,5398346.0,2806258.0,0.0,0.0,20450976.0,2921568.0,72592.0,64.0,48.68,61964.0,1755806.0,50.57,596835968.0,33.12,1132893376.0,17.45
5,32,13,82944,32,32768,82944,2979232.0,12.71,27.85,20.24,5312512.0,2856090.0,0.0,0.0,20127744.0,2875392.0,82960.0,64.0,45.89,240388.0,625327.0,42.68,366553952.0,23.99,470453952.0,18.69
5,32,13,93312,32,32768,93312,5828512.0,7.12,26.05,41.59,5770985.0,3060831.0,0.0,0.0,21867846.0,3123978.0,93328.0,64.0,39.22,264932.0,1436560.0,57.52,588663616.0,42.12,1609249728.0,15.41


==> figs/data/lines/15/gimmik_data_lines_p5_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
5,64,13,20736,32,32768,20736,21746560.0,5.58,17.76,18.42,9469952.0,4910969.0,0.0,0.0,35782656.0,5111808.0,20752.0,126.0,24.92,217271.0,788137.0,10.38,741020544.0,5.17,736432000.0,5.21
5,64,13,41472,32,32768,41472,10838176.0,8.39,23.74,18.41,7094272.0,3674913.0,0.0,0.0,26836992.0,3833856.0,41488.0,126.0,34.83,0.0,880800.0,21.8,774442720.0,10.9,774801792.0,10.9
5,64,13,62208,32,32768,62208,8017376.0,10.02,29.01,20.67,6302571.0,3304988.0,0.0,0.0,23855832.0,3407976.0,62224.0,127.0,44.83,0.0,1768389.0,40.31,1066268704.0,20.16,1066482304.0,20.15
5,64,13,82944,32,32768,82944,5903136.0,13.03,27.86,19.95,5906432.0,3053208.0,0.0,0.0,22364160.0,3194880.0,82960.0,126.0,40.56,307587.0,1030245.0,43.08,734288544.0,23.83,909049984.0,19.25


==> figs/data/lines/15/gimmik_data_lines_p6_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
6,32,13,16464,32,32768,16464,30975840.0,3.66,20.35,20.72,11042816.0,5690772.0,0.0,0.0,48168960.0,5963776.0,16480.0,64.0,26.72,6957.0,851063.0,5.99,629650240.0,2.88,585117952.0,3.1
6,32,13,32928,32,32768,32928,16256800.0,5.53,20.3,21.59,11026432.0,5676765.0,0.0,0.0,48168960.0,5963776.0,32944.0,64.0,39.36,0.0,878518.0,11.8,656723456.0,5.61,595899840.0,6.19
6,32,13,49392,32,32768,49392,11195488.0,6.82,27.06,21.72,9186243.0,4737028.0,0.0,0.0,40142025.0,4969965.0,49408.0,64.0,47.4,0.0,1144636.0,30.71,1063785280.0,16.0,1157867008.0,14.7
6,32,13,65856,32,32768,65856,14855136.0,5.25,18.53,36.94,9641984.0,4988097.0,0.0,0.0,42147840.0,5218304.0,65872.0,64.0,29.15,7494.0,393276.0,20.55,908327136.0,11.24,1096895744.0,9.31
6,32,13,82320,32,32768,82320,14551008.0,4.97,22.75,45.54,8815130.0,4560222.0,0.0,0.0,38537520.0,4771312.0,82336.0,64.0,38.98,312912.0,2294489.0,39.36,1228542944.0,26.45,2518579072.0,12.9


==> figs/data/lines/15/gimmik_data_lines_p6_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
6,64,13,32928,32,32768,32928,35637696.0,4.53,18.28,23.88,11042816.0,5698611.0,0.0,0.0,48168960.0,5963776.0,32944.0,128.0,25.36,0.0,1574793.0,10.51,1261054528.0,5.11,1193677312.0,5.4
6,64,13,65856,32,32768,65856,18574112.0,8.72,26.17,23.94,11026432.0,5691789.0,0.0,0.0,48168960.0,5963776.0,65872.0,128.0,33.49,730.0,1929180.0,23.01,1373408576.0,11.69,1418316352.0,11.32


==> figs/data/lines/18/gimmik_data_lines_opt_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,32,13,82944,32,32768,82944,54944,21.18,29.53,17.76,246108,347812,0,0,139332,106548,82960,56,19.19,1373,61923,72.36,11383360,39.43,13631936,32.93
2,32,13,93312,32,32768,93312,190496,22.23,28.13,14.4,861173,1521732,0,0,602343,372879,93328,66,28.17,4245,416273,73.46,43867296,37.61,46006720,35.86
3,32,13,92160,32,32768,92160,584768,17.61,26.72,13.81,1968439,4170190,0,0,1639000,852280,92176,72,32.78,23921,1158799,57.62,110637152,28.63,109239168,29
4,32,13,90000,32,32768,90000,1196160,17.88,34.55,10.76,3935677,7780556,0,0,3801320,1704040,90016,56,32.92,4325,2186268,56.13,220284992,27.6,213189056,28.52
5,32,13,93312,32,32768,93312,2926464,14.1,31.47,11.86,6887582,15396527,0,0,7570332,2982252,93328,64,33.07,115360,9601107,43.77,457811232,19.89,381128704,23.89
6,32,13,74088,32,32768,74088,9992096,7.74,23.08,15.22,11480073,28636040,0,0,14145285,4969965,74104,64,25.4,98688,1291648,22.95,871441632,9.6,626354304,13.35


==> figs/data/lines/18/gimmik_data_lines_opt_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,64,13,96768,32,32768,96768,106144,11.24,30.3,21.25,258091,348030,0,0,146030,111670,96784,64,16.92,3052,85835,77.69,25035872,40.5,27265536,37.19
2,64,13,93312,32,32768,93312,410528,12.7,26.01,16.98,861946,1482739,0,0,602406,372918,93328,84,23.66,33677,498106,68.8,89923168,34.8,92012992,34.01
3,64,13,92160,32,32768,92160,1087104,13.57,28.26,13.36,1969477,4142338,0,0,1638500,852020,92176,96,26.37,34922,1834900,62.66,223254016,31.07,219657280,31.58
4,64,13,90000,32,32768,90000,2422368,13.93,32.93,11.46,3938954,7776255,0,0,3801320,1704040,90016,96,23.17,64378,4288142,54.3,432736800,26.95,426446848,27.35
5,64,13,93312,32,32768,93312,6876864,11.4,25.92,14.13,7875483,17584712,0,0,8651016,3407976,93328,120,20.32,351905,17584979,36.05,865307712,16.79,754102208,19.26
6,64,13,49392,32,32768,49392,37427392,4.31,14.27,17.91,13795328,34350184,0,0,16973824,5963776,49408,124,8.06,0,970139,9.72,1207505376,4.78,1169179776,4.94


==> figs/data/lines/18/gimmik_data_lines_p1_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,32,13,576,32,32768,576,313440.0,25.14,44.43,10.76,1998848.0,2392064.0,0.0,0.0,1114112.0,851968.0,592.0,56.0,10.32,25338.0,55162.0,12.53,11597536.0,6.77,13631936.0,5.76
1,32,13,1152,32,32768,1152,210432.0,19.45,34.18,8.26,999424.0,1327104.0,0.0,0.0,557056.0,425984.0,1168.0,56.0,9.26,15186.0,65805.0,18.71,11588704.0,10.11,13631936.0,8.6
1,32,13,1728,32,32768,1728,204608.0,13.45,25.53,8.02,666303.0,884763.0,0.0,0.0,371382.0,283998.0,1744.0,56.0,7.39,8110.0,79484.0,19.32,11585504.0,10.45,13631936.0,8.88
1,32,13,2304,32,32768,2304,199552.0,10.3,18.1,7.84,499712.0,663552.0,0.0,0.0,278528.0,212992.0,2320.0,56.0,9.62,4535.0,72674.0,19.81,11590112.0,10.71,13631936.0,9.1
1,32,13,2880,32,32768,2880,234624.0,6.99,16.02,7.72,399794.0,530874.0,0.0,0.0,222836.0,170404.0,2896.0,56.0,3.97,2960.0,75181.0,16.76,11597664.0,9.05,13631936.0,7.7
1,32,13,3456,32,32768,3456,199520.0,6.9,15.88,7.83,333182.0,442422.0,0.0,0.0,185708.0,142012.0,3472.0,56.0,3.72,3190.0,75916.0,19.82,11586656.0,10.71,13631936.0,9.11
1,32,13,4032,32,32768,4032,178432.0,6.6,17.7,8.02,285602.0,379242.0,0.0,0.0,159188.0,121732.0,4048.0,56.0,3.07,3162.0,61531.0,22.13,11581408.0,11.96,13631936.0,10.16
1,32,13,4608,32,32768,4608,279072.0,3.65,6.29,7.37,249856.0,331776.0,0.0,0.0,139264.0,106496.0,4624.0,56.0,0.0,16.0,30531.0,14.08,11620064.0,7.6,13631936.0,6.48
1,32,13,5184,32,32768,5184,255488.0,7.06,11.6,7.26,440561.0,582024.0,0.0,0.0,247588.0,189332.0,5200.0,56.0,15.02,1759.0,46344.0,15.34,11604448.0,8.29,13631936.0,7.06
1,32,13,5760,32,32768,5760,231808.0,7.05,11.49,7.29,396517.0,523638.0,0.0,0.0,222836.0,170404.0,5776.0,56.0,13.64,2582.0,41069.0,17.01,11598944.0,9.19,13631936.0,7.82
1,32,13,6336,32,32768,6336,209280.0,7.04,13.03,7.37,360459.0,477714.0,0.0,0.0,202572.0,154908.0,6352.0,56.0,18.93,1940.0,45913.0,18.82,11592032.0,10.17,13631936.0,8.65
1,32,13,6912,32,32768,6912,192448.0,7.04,11.39,7.42,330451.0,437925.0,0.0,0.0,185708.0,142012.0,6928.0,56.0,16.23,2132.0,41730.0,20.52,11588832.0,11.09,13631936.0,9.43
1,32,13,7488,32,32768,7488,181088.0,6.9,14.12,7.54,305041.0,404895.0,0.0,0.0,171428.0,131092.0,7504.0,56.0,16.41,2261.0,42845.0,21.79,11586400.0,11.78,13631936.0,10.01
1,32,13,8064,32,32768,8064,101472.0,11.52,23.22,8.9,283261.0,374557.0,0.0,0.0,159188.0,121732.0,8080.0,56.0,17.8,4635.0,54363.0,39.15,11569408.0,21.18,13631936.0,17.97
1,32,13,8640,32,32768,8640,161184.0,6.73,15.09,7.64,264385.0,351337.0,0.0,0.0,148580.0,113620.0,8656.0,56.0,14.16,2177.0,43540.0,24.52,11578464.0,13.26,13631936.0,11.26
1,32,13,9216,32,32768,9216,147776.0,6.89,10.86,7.54,247808.0,329218.0,0.0,0.0,139264.0,106496.0,9232.0,56.0,7.14,1049.0,38939.0,26.91,11576544.0,14.55,13631936.0,12.36
1,32,13,9792,32,32768,9792,146720.0,9.86,16.53,7.84,348908.0,462988.0,0.0,0.0,196622.0,150358.0,9808.0,56.0,24.63,994.0,106318.0,27.04,11578592.0,14.62,13631936.0,12.42
1,32,13,10368,32,32768,10368,137536.0,10.02,16.63,7.9,329541.0,437260.0,0.0,0.0,185708.0,142012.0,10384.0,56.0,24.22,945.0,104065.0,29.07,11573472.0,15.72,13631936.0,13.35
1,32,13,10944,32,32768,10944,134656.0,9.7,17.48,7.98,312225.0,414632.0,0.0,0.0,175950.0,134550.0,10960.0,56.0,24.88,364.0,99451.0,29.64,11573088.0,16.03,13631936.0,13.61
1,32,13,11520,32,32768,11520,127168.0,9.77,15.89,7.93,296659.0,393842.0,0.0,0.0,167178.0,127842.0,11536.0,56.0,22.21,960.0,97110.0,31.48,11572832.0,17.03,13631936.0,14.45
1,32,13,12096,32,32768,12096,125696.0,9.4,18.15,8.19,282541.0,376027.0,0.0,0.0,159222.0,121758.0,12112.0,56.0,23.99,377.0,94239.0,31.73,11572832.0,17.16,13631936.0,14.57
1,32,13,12672,32,32768,12672,118656.0,9.35,17.9,8.29,269690.0,360766.0,0.0,0.0,151980.0,116220.0,12688.0,56.0,25.83,844.0,93982.0,33.04,11570016.0,17.87,13631936.0,15.17
1,32,13,13248,32,32768,13248,115552.0,9.38,19.35,8.45,257925.0,345364.0,0.0,0.0,145350.0,111150.0,13264.0,56.0,26.24,835.0,89559.0,34.71,11570144.0,18.77,13631936.0,15.93
1,32,13,13824,32,32768,13824,110784.0,9.49,14.8,8.16,247246.0,330319.0,0.0,0.0,139332.0,106548.0,13840.0,56.0,20.2,835.0,87077.0,36.64,11568128.0,19.82,13631936.0,16.82
1,32,13,14400,32,32768,14400,113472.0,11.69,19.58,8.68,315891.0,421789.0,0.0,0.0,178262.0,136318.0,14416.0,56.0,30.79,879.0,86853.0,35.02,11569792.0,18.95,13644864.0,16.07
1,32,13,14976,32,32768,14976,107744.0,11.97,19.83,8.75,303841.0,405829.0,0.0,0.0,171462.0,131118.0,14992.0,56.0,29.87,1009.0,86911.0,37.27,11571072.0,20.16,13631936.0,17.11
1,32,13,15552,32,32768,15552,108448.0,11.36,20.0,8.87,292574.0,391663.0,0.0,0.0,165104.0,126256.0,15568.0,56.0,30.55,269.0,84262.0,36.51,11569280.0,19.75,13631936.0,16.76
1,32,13,16128,32,32768,16128,71296.0,16.73,26.98,11.45,282151.0,374701.0,0.0,0.0,159222.0,121758.0,16144.0,56.0,28.12,2921.0,85075.0,55.97,11577536.0,30.26,13631936.0,25.7
1,32,13,16704,32,32768,16704,103392.0,11.18,20.88,9.06,272330.0,366015.0,0.0,0.0,153680.0,117520.0,16720.0,56.0,29.27,714.0,79253.0,38.82,11569152.0,21.0,13631936.0,17.82
1,32,13,17280,32,32768,17280,98560.0,11.46,21.19,9.09,263413.0,353868.0,0.0,0.0,148648.0,113672.0,17296.0,56.0,27.83,661.0,78461.0,41.14,11568896.0,22.25,13631936.0,18.88
1,32,13,17856,32,32768,17856,100480.0,10.87,21.26,9.21,254918.0,343086.0,0.0,0.0,143854.0,110006.0,17872.0,56.0,27.97,297.0,75269.0,40.15,11570944.0,21.72,13631936.0,18.43
1,32,13,18432,32,32768,18432,89024.0,11.96,18.38,8.45,246784.0,332261.0,0.0,0.0,139264.0,106496.0,18448.0,56.0,13.33,316.0,41809.0,44.97,11280384.0,24.61,13631936.0,20.36
1,32,13,19008,32,32768,19008,94848.0,13.2,22.23,9.4,298893.0,398841.0,0.0,0.0,168810.0,129090.0,19024.0,56.0,32.01,759.0,104033.0,41.74,11564288.0,22.58,13631936.0,19.16
1,32,13,19584,32,32768,19584,92800.0,13.14,21.86,9.51,290104.0,387458.0,0.0,0.0,163846.0,125294.0,19600.0,56.0,31.67,717.0,104980.0,42.77,11562496.0,23.14,13631936.0,19.63
1,32,13,20160,32,32768,20160,91424.0,13.18,23.18,9.59,281977.0,376707.0,0.0,0.0,159256.0,121784.0,20176.0,56.0,33.16,414.0,102928.0,44.13,11566528.0,23.87,13631936.0,20.26
1,32,13,20736,32,32768,20736,89312.0,12.99,21.08,9.57,274151.0,365738.0,0.0,0.0,154836.0,118404.0,20752.0,56.0,30.82,802.0,103604.0,44.71,11559168.0,24.19,13631936.0,20.52
1,32,13,21312,32,32768,21312,91488.0,12.35,22.74,9.94,266686.0,355128.0,0.0,0.0,150620.0,115180.0,21328.0,56.0,33.56,445.0,101370.0,43.84,11567552.0,23.72,13631936.0,20.13
1,32,13,21888,32,32768,21888,86432.0,12.95,23.47,9.64,259703.0,346140.0,0.0,0.0,146676.0,112164.0,21904.0,56.0,32.77,827.0,100720.0,46.94,11564224.0,25.4,13631936.0,21.55
1,32,13,22464,32,32768,22464,89568.0,12.54,24.04,10.23,253081.0,337238.0,0.0,0.0,142936.0,109304.0,22480.0,56.0,33.62,516.0,99164.0,46.89,11568320.0,25.37,13631936.0,21.53
1,32,13,23040,32,32768,23040,82016.0,12.94,19.91,9.51,246760.0,328435.0,0.0,0.0,139366.0,106574.0,23056.0,56.0,25.5,864.0,103180.0,49.2,11536768.0,26.65,13631936.0,22.55
1,32,13,23616,32,32768,23616,85920.0,14.25,23.8,10.18,288740.0,386112.0,0.0,0.0,163166.0,124774.0,23632.0,56.0,36.01,899.0,98498.0,46.13,11567392.0,24.96,13631936.0,21.18
1,32,13,24192,32,32768,24192,83264.0,14.45,23.84,10.18,281881.0,377457.0,0.0,0.0,159290.0,121810.0,24208.0,56.0,34.92,954.0,96650.0,47.89,11560512.0,25.91,13631936.0,21.97
1,32,13,24768,32,32768,24768,84192.0,14.02,24.3,10.24,275323.0,367916.0,0.0,0.0,155584.0,118976.0,24784.0,56.0,34.09,1044.0,92130.0,47.54,11567616.0,25.72,13631936.0,21.82
1,32,13,25344,32,32768,25344,81024.0,14.22,22.88,10.19,268945.0,359566.0,0.0,0.0,151980.0,116220.0,25360.0,56.0,30.9,1009.0,96186.0,49.29,11556256.0,26.68,13631936.0,22.61
1,32,13,25920,32,32768,25920,83424.0,13.46,24.16,10.39,263109.0,351532.0,0.0,0.0,148682.0,113698.0,25936.0,56.0,34.03,1039.0,88949.0,47.7,11566784.0,25.81,13631936.0,21.9
1,32,13,26496,32,32768,26496,79520.0,13.95,24.8,10.44,257333.0,343878.0,0.0,0.0,145418.0,111202.0,26512.0,56.0,33.13,1250.0,90439.0,50.63,11561184.0,27.4,13631936.0,23.23
1,32,13,27072,32,32768,27072,78112.0,13.77,25.62,10.57,251918.0,336629.0,0.0,0.0,142358.0,108862.0,27088.0,56.0,33.78,1300.0,88313.0,51.01,11566752.0,27.6,13631936.0,23.42
1,32,13,27648,32,32768,27648,75584.0,14.21,21.68,10.02,246563.0,328917.0,0.0,0.0,139332.0,106548.0,27664.0,56.0,21.25,1145.0,100040.0,53.44,11472512.0,29.02,13631936.0,24.42
1,32,13,28224,32,32768,28224,81248.0,14.99,24.78,11.1,281589.0,377957.0,0.0,0.0,159188.0,121732.0,28240.0,56.0,36.39,1175.0,87120.0,49.07,11570144.0,26.54,13631936.0,22.53
1,32,13,28800,32,32768,28800,80608.0,14.86,24.3,11.07,276116.0,371081.0,0.0,0.0,156094.0,119366.0,28816.0,56.0,35.24,1206.0,87334.0,49.68,11565664.0,26.87,13631936.0,22.8
1,32,13,29376,32,32768,29376,77056.0,15.33,26.14,11.1,270643.0,363382.0,0.0,0.0,153000.0,117000.0,29392.0,56.0,36.05,1260.0,89153.0,52.15,11566880.0,28.21,13631936.0,23.94
1,32,13,29952,32,32768,29952,76480.0,15.58,24.8,10.9,265531.0,356820.0,0.0,0.0,150110.0,114790.0,29968.0,56.0,32.35,1335.0,88539.0,54.06,11557664.0,29.26,13631936.0,24.8
1,32,13,30528,32,32768,30528,77632.0,15.01,26.39,11.42,260539.0,349971.0,0.0,0.0,147288.0,112632.0,30544.0,56.0,35.3,1017.0,84741.0,53.02,11567136.0,28.68,13631936.0,24.34
1,32,13,31104,32,32768,31104,74656.0,14.75,25.61,11.12,255547.0,343250.0,0.0,0.0,144466.0,110474.0,31120.0,56.0,33.92,1275.0,84568.0,53.04,11571296.0,28.69,13631936.0,24.35
1,32,13,31680,32,32768,31680,76832.0,14.33,25.94,11.24,250916.0,336976.0,0.0,0.0,141848.0,108472.0,31696.0,56.0,34.77,1087.0,81327.0,52.5,11571488.0,28.4,13631936.0,24.1
1,32,13,32256,32,32768,32256,71680.0,15.28,23.08,10.92,246526.0,330829.0,0.0,0.0,139366.0,106574.0,32272.0,56.0,25.93,1137.0,91964.0,57.01,11531712.0,30.88,13631936.0,26.13
1,32,13,32832,32,32768,32832,78176.0,15.96,26.06,11.73,276515.0,373062.0,0.0,0.0,156366.0,119574.0,32848.0,56.0,36.06,0.0,80178.0,52.43,11573184.0,28.36,13631936.0,24.08
1,32,13,33408,32,32768,33408,77120.0,15.78,25.46,11.61,271765.0,366333.0,0.0,0.0,153680.0,117520.0,33424.0,56.0,34.7,0.0,81070.0,52.72,11564544.0,28.52,13631936.0,24.2
1,32,13,33984,32,32768,33984,73536.0,16.09,27.01,11.75,267376.0,360567.0,0.0,0.0,151198.0,115622.0,34000.0,56.0,35.36,0.0,78906.0,54.66,11568672.0,29.57,13631936.0,25.09
1,32,13,34560,32,32768,34560,69888.0,16.64,26.17,11.69,262927.0,354332.0,0.0,0.0,148682.0,113698.0,34576.0,56.0,31.86,0.0,80989.0,57.5,11558592.0,31.12,13631936.0,26.38
1,32,13,35136,32,32768,35136,72928.0,15.94,27.55,11.92,258718.0,348448.0,0.0,0.0,146302.0,111878.0,35152.0,56.0,34.68,0.0,76573.0,56.12,11578720.0,30.34,13631936.0,25.77
1,32,13,35712,32,32768,35712,70848.0,15.56,26.56,12.11,254389.0,343010.0,0.0,0.0,143854.0,110006.0,35728.0,56.0,33.19,0.0,75348.0,55.63,11578912.0,30.08,13631936.0,25.55
1,32,13,36288,32,32768,36288,72768.0,15.3,27.17,12.28,250541.0,337442.0,0.0,0.0,141678.0,108342.0,36304.0,56.0,33.85,0.0,72766.0,55.63,11568800.0,30.09,13631936.0,25.54
1,32,13,36864,32,32768,36864,67680.0,16.55,24.61,11.12,246272.0,331788.0,0.0,0.0,139264.0,106496.0,36880.0,56.0,13.33,0.0,55130.0,60.09,11247360.0,32.93,13631936.0,27.17
1,32,13,37440,32,32768,37440,74336.0,16.5,26.87,12.37,272905.0,367104.0,0.0,0.0,154360.0,118040.0,37456.0,56.0,34.26,0.0,72969.0,54.7,11587424.0,29.57,13631936.0,25.13
1,32,13,38016,32,32768,38016,73120.0,16.54,26.59,12.24,268757.0,361605.0,0.0,0.0,152014.0,116246.0,38032.0,56.0,33.65,0.0,74906.0,55.68,11575360.0,30.11,13631936.0,25.57
1,32,13,38592,32,32768,38592,72288.0,15.99,26.69,12.58,264790.0,356111.0,0.0,0.0,149770.0,114530.0,38608.0,56.0,34.83,0.0,70658.0,54.62,11577344.0,29.54,13631936.0,25.08
1,32,13,39168,32,32768,39168,71456.0,16.25,25.46,12.34,260762.0,350702.0,0.0,0.0,147492.0,112788.0,39184.0,56.0,31.6,0.0,76438.0,56.3,11559712.0,30.47,13631936.0,25.83
1,32,13,39744,32,32768,39744,70272.0,16.4,28.02,12.7,256975.0,345698.0,0.0,0.0,145350.0,111150.0,39760.0,56.0,34.78,0.0,76412.0,57.69,11602560.0,31.16,13631936.0,26.52
1,32,13,40320,32,32768,40320,67808.0,16.75,28.2,12.73,253429.0,341130.0,0.0,0.0,143344.0,109616.0,40336.0,56.0,33.68,0.0,71433.0,59.54,11575104.0,32.2,13631936.0,27.34
1,32,13,40896,32,32768,40896,69312.0,16.08,28.12,13.16,249882.0,336873.0,0.0,0.0,141338.0,108082.0,40912.0,56.0,34.44,0.0,74806.0,58.15,11598688.0,31.42,13631936.0,26.73
1,32,13,41472,32,32768,41472,65088.0,16.65,24.66,12.41,246396.0,331967.0,0.0,0.0,139366.0,106574.0,41488.0,56.0,25.48,0.0,82466.0,60.89,11537760.0,32.98,13631936.0,27.91
1,32,13,42048,32,32768,42048,70432.0,16.82,27.16,12.98,269789.0,365222.0,0.0,0.0,152626.0,116714.0,42064.0,56.0,36.05,0.0,69547.0,55.83,11584704.0,30.18,13632000.0,25.65
1,32,13,42624,32,32768,42624,68736.0,17.45,27.7,12.97,266183.0,359996.0,0.0,0.0,150586.0,115154.0,42640.0,56.0,34.64,0.0,72503.0,58.45,11584352.0,31.6,13631936.0,26.85
1,32,13,43200,32,32768,43200,69504.0,17.17,28.35,13.37,262637.0,355682.0,0.0,0.0,148580.0,113620.0,43216.0,56.0,35.43,0.0,71574.0,58.6,11607040.0,31.65,13631936.0,26.95
1,32,13,43776,32,32768,43776,68800.0,17.33,26.78,13.04,259332.0,351232.0,0.0,0.0,146710.0,112190.0,43792.0,56.0,31.91,0.0,71323.0,59.56,11565120.0,32.22,13631936.0,27.34
1,32,13,44352,32,32768,44352,69600.0,16.57,27.89,13.44,255966.0,347304.0,0.0,0.0,144806.0,110734.0,44368.0,56.0,34.88,0.0,74107.0,57.83,11580864.0,31.27,13631936.0,26.56
1,32,13,44928,32,32768,44928,69728.0,16.73,27.72,13.1,252721.0,342419.0,0.0,0.0,142970.0,109330.0,44944.0,56.0,33.91,0.0,71414.0,58.98,11595808.0,31.87,13631936.0,27.11
1,32,13,45504,32,32768,45504,68928.0,16.24,27.95,13.5,249415.0,338621.0,0.0,0.0,141100.0,107900.0,45520.0,56.0,34.63,0.0,73960.0,58.24,11604960.0,31.46,13631936.0,26.78
1,32,13,46080,32,32768,46080,66496.0,17.01,24.94,12.82,246290.0,334194.0,0.0,0.0,139332.0,106548.0,46096.0,56.0,21.79,0.0,85926.0,61.38,11453504.0,33.36,13631936.0,28.03
1,32,13,46656,32,32768,46656,68864.0,17.81,28.6,13.74,267525.0,362653.0,0.0,0.0,151368.0,115752.0,46672.0,56.0,35.42,0.0,67267.0,59.35,11612800.0,32.05,13631936.0,27.3
1,32,13,47232,32,32768,47232,65344.0,18.32,29.04,13.79,264340.0,358194.0,0.0,0.0,149566.0,114374.0,47248.0,56.0,34.31,0.0,69975.0,61.63,11593088.0,33.31,13631936.0,28.33
1,32,13,47808,32,32768,47808,65696.0,18.23,29.92,13.97,261035.0,354207.0,0.0,0.0,147696.0,112944.0,47824.0,56.0,35.04,0.0,66636.0,62.24,11607968.0,33.62,13631936.0,28.63
1,32,13,48384,32,32768,48384,64128.0,18.8,28.96,13.46,258091.0,349950.0,0.0,0.0,146030.0,111670.0,48400.0,56.0,31.84,0.0,72075.0,64.63,11558720.0,34.97,13631936.0,29.65
1,32,13,48960,32,32768,48960,65696.0,17.94,30.01,14.08,255026.0,346201.0,0.0,0.0,144296.0,110344.0,48976.0,56.0,34.97,0.0,68416.0,62.7,11619968.0,33.85,13631936.0,28.85
1,32,13,49536,32,32768,49536,64992.0,17.87,29.54,14.17,252082.0,342233.0,0.0,0.0,142630.0,109070.0,49552.0,56.0,33.27,0.0,67302.0,63.18,11617120.0,34.11,13631936.0,29.07
1,32,13,50112,32,32768,50112,65632.0,16.93,28.9,14.09,249137.0,338770.0,0.0,0.0,140964.0,107796.0,50128.0,56.0,34.16,0.0,65095.0,60.68,11631936.0,32.74,13631936.0,27.94
1,32,13,50688,32,32768,50688,62528.0,18.22,26.56,13.65,246313.0,334421.0,0.0,0.0,139366.0,106574.0,50704.0,56.0,25.0,0.0,75425.0,65.5,11531872.0,35.48,13631936.0,30.01
1,32,13,51264,32,32768,51264,67008.0,18.18,28.96,14.43,265689.0,359039.0,0.0,0.0,150348.0,114972.0,51280.0,56.0,35.77,0.0,65953.0,60.43,11616160.0,32.63,13631936.0,27.8
1,32,13,51840,32,32768,51840,66976.0,18.01,28.22,14.44,262745.0,354738.0,0.0,0.0,148682.0,113698.0,51856.0,56.0,34.42,0.0,66498.0,60.32,11607392.0,32.58,13631936.0,27.74
1,32,13,52416,32,32768,52416,67456.0,17.44,28.3,14.7,259861.0,350710.0,0.0,0.0,147050.0,112450.0,52432.0,56.0,35.92,0.0,62162.0,59.28,11619936.0,32.0,13631936.0,27.28
1,32,13,52992,32,32768,52992,65760.0,18.04,27.63,14.44,257097.0,347174.0,0.0,0.0,145486.0,111254.0,53008.0,56.0,31.81,0.0,66914.0,61.9,11572480.0,33.48,13631936.0,28.42
1,32,13,53568,32,32768,53568,67328.0,17.41,28.84,14.86,254213.0,343282.0,0.0,0.0,143854.0,110006.0,53584.0,56.0,35.11,0.0,64103.0,60.67,11656512.0,32.71,13631936.0,27.97
1,32,13,54144,32,32768,54144,67168.0,17.28,28.24,14.88,251569.0,339818.0,0.0,0.0,142358.0,108862.0,54160.0,56.0,33.65,0.0,61390.0,60.74,11626784.0,32.78,13631936.0,27.96
1,32,13,54720,32,32768,54720,67360.0,16.88,28.4,15.07,248745.0,335585.0,0.0,0.0,140760.0,107640.0,54736.0,56.0,34.93,0.0,59976.0,59.93,11642752.0,32.32,13631936.0,27.61
1,32,13,55296,32,32768,55296,62304.0,18.44,26.62,14.02,246102.0,332538.0,0.0,0.0,139264.0,106496.0,55312.0,56.0,13.33,0.0,50727.0,64.87,11217024.0,35.59,13631936.0,29.28
1,32,13,55872,32,32768,55872,69216.0,17.73,27.97,15.6,263918.0,364262.0,0.0,0.0,149362.0,114218.0,55888.0,56.0,35.06,0.0,58125.0,58.84,11684704.0,31.68,13631936.0,27.16
1,32,13,56448,32,32768,56448,68256.0,17.71,27.74,15.2,261335.0,360173.0,0.0,0.0,147900.0,113100.0,56464.0,56.0,33.77,0.0,60670.0,59.74,11689184.0,32.16,13632000.0,27.58
1,32,13,57024,32,32768,57024,68864.0,17.61,28.39,15.63,258511.0,357098.0,0.0,0.0,146302.0,111878.0,57040.0,56.0,34.97,0.0,59955.0,60.16,11786272.0,32.26,13632064.0,27.89
1,32,13,57600,32,32768,57600,67040.0,17.67,26.87,15.17,256108.0,353791.0,0.0,0.0,144942.0,110838.0,57616.0,56.0,31.43,0.0,62258.0,60.58,11666496.0,32.64,13631936.0,27.94
1,32,13,58176,32,32768,58176,67840.0,17.16,28.01,15.53,253525.0,350680.0,0.0,0.0,143480.0,109720.0,58192.0,56.0,35.0,0.0,58688.0,59.29,11681312.0,31.93,13631936.0,27.36
1,32,13,58752,32,32768,58752,66368.0,17.45,28.14,15.71,251062.0,347387.0,0.0,0.0,142086.0,108654.0,58768.0,56.0,33.35,0.0,60895.0,60.98,11724896.0,32.78,13631936.0,28.2
1,32,13,59328,32,32768,59328,62432.0,18.59,30.85,16.01,248659.0,344485.0,0.0,0.0,140726.0,107614.0,59344.0,56.0,34.86,0.0,59403.0,65.52,11713408.0,35.24,13631936.0,30.28
1,32,13,59904,32,32768,59904,58848.0,19.45,27.87,15.02,246256.0,341514.0,0.0,0.0,139366.0,106574.0,59920.0,56.0,25.01,0.0,69655.0,68.59,11486336.0,37.23,13631936.0,31.37
1,32,13,60480,32,32768,60480,62944.0,19.56,30.82,15.98,262693.0,364453.0,0.0,0.0,148682.0,113698.0,60496.0,56.0,35.58,0.0,59252.0,65.15,11719936.0,35.04,13632960.0,30.12
1,32,13,61056,32,32768,61056,62272.0,19.27,29.81,15.88,260230.0,360822.0,0.0,0.0,147288.0,112632.0,61072.0,56.0,33.78,0.0,57711.0,64.37,11659104.0,34.7,13631936.0,29.68
1,32,13,61632,32,32768,61632,63360.0,19.18,30.64,16.04,257707.0,357467.0,0.0,0.0,145860.0,111540.0,61648.0,56.0,35.45,0.0,56444.0,65.0,11715168.0,34.96,13631936.0,30.04
1,32,13,62208,32,32768,62208,61056.0,19.53,29.54,15.63,255364.0,354481.0,0.0,0.0,144534.0,110526.0,62224.0,56.0,31.38,0.0,61688.0,66.59,11618400.0,35.95,13631936.0,30.64
1,32,13,62784,32,32768,62784,62560.0,18.72,30.44,16.1,253021.0,351550.0,0.0,0.0,143208.0,109512.0,62800.0,56.0,35.17,0.0,56807.0,64.6,11673568.0,34.8,13631936.0,29.8
1,32,13,63360,32,32768,63360,62784.0,18.9,30.16,15.89,250618.0,348109.0,0.0,0.0,141848.0,108472.0,63376.0,56.0,33.39,0.0,58528.0,65.49,11680704.0,35.27,13631936.0,30.22
1,32,13,63936,32,32768,63936,63072.0,17.97,29.64,16.48,248516.0,345388.0,0.0,0.0,140658.0,107562.0,63952.0,56.0,34.81,0.0,57865.0,63.13,11687072.0,33.99,13631936.0,29.14
1,32,13,64512,32,32768,64512,60576.0,19.91,28.4,15.41,246173.0,342329.0,0.0,0.0,139332.0,106548.0,64528.0,56.0,21.69,0.0,66313.0,69.6,11375552.0,37.94,13631936.0,31.66
1,32,13,65088,32,32768,65088,63328.0,18.91,29.68,16.71,261290.0,359785.0,0.0,0.0,147900.0,113100.0,65104.0,56.0,31.39,0.0,57072.0,63.05,11719808.0,33.9,13631936.0,29.15
1,32,13,65664,32,32768,65664,62880.0,19.24,29.76,16.64,259188.0,356553.0,0.0,0.0,146710.0,112190.0,65680.0,56.0,29.57,2.0,55902.0,64.59,11703296.0,34.75,13631936.0,29.84
1,32,13,66240,32,32768,66240,64224.0,18.61,29.69,16.74,256785.0,353799.0,0.0,0.0,145350.0,111150.0,66256.0,56.0,31.23,8.0,54822.0,63.24,11730656.0,33.99,13631936.0,29.25
1,32,13,66816,32,32768,66816,62720.0,18.99,28.65,16.46,254683.0,350819.0,0.0,0.0,144160.0,110240.0,66832.0,56.0,27.21,30.0,59308.0,64.77,11625184.0,34.96,13632128.0,29.81
1,32,13,67392,32,32768,67392,64192.0,17.96,29.06,17.14,252581.0,348024.0,0.0,0.0,142970.0,109330.0,67408.0,56.0,31.0,12.0,55870.0,62.11,11746976.0,33.36,13631936.0,28.75
1,32,13,67968,32,32768,67968,63520.0,18.54,29.63,16.9,250358.0,345231.0,0.0,0.0,141712.0,108368.0,67984.0,56.0,29.28,126.0,57675.0,64.67,11743328.0,34.74,13631936.0,29.93
1,32,13,68544,32,32768,68544,64096.0,18.02,29.52,17.21,248316.0,342354.0,0.0,0.0,140556.0,107484.0,68560.0,56.0,30.24,235.0,58157.0,63.4,11818656.0,33.96,13631936.0,29.44
1,32,13,69120,32,32768,69120,59616.0,19.32,27.51,16.22,246214.0,339247.0,0.0,0.0,139366.0,106574.0,69136.0,56.0,21.73,205.0,64403.0,67.83,11527200.0,36.75,13632000.0,31.08
1,32,13,69696,32,32768,69696,65152.0,18.77,29.32,17.3,260371.0,353810.0,0.0,0.0,147390.0,112710.0,69712.0,56.0,31.7,325.0,54343.0,62.54,11749056.0,33.59,13631936.0,28.95
1,32,13,70272,32,32768,70272,64640.0,18.9,29.01,17.28,258329.0,351200.0,0.0,0.0,146234.0,111826.0,70288.0,56.0,29.82,368.0,56804.0,63.23,11747584.0,33.96,13631936.0,29.27
1,32,13,70848,32,32768,70848,66240.0,18.18,28.72,17.65,256287.0,348542.0,0.0,0.0,145078.0,110942.0,70864.0,56.0,31.47,348.0,54013.0,61.49,11785472.0,32.98,13631936.0,28.51
1,32,13,71424,32,32768,71424,63616.0,18.85,28.13,17.01,254125.0,345436.0,0.0,0.0,143854.0,110006.0,71440.0,56.0,27.42,361.0,58426.0,63.96,11707040.0,34.41,13631936.0,29.55
1,32,13,72000,32,32768,72000,64800.0,18.19,29.14,17.86,252203.0,342751.0,0.0,0.0,142766.0,109174.0,72016.0,56.0,30.37,416.0,56099.0,62.81,11899776.0,33.54,13631936.0,29.27
1,32,13,72576,32,32768,72576,65376.0,18.35,28.89,17.51,250281.0,340315.0,0.0,0.0,141678.0,108342.0,72592.0,56.0,29.46,480.0,56449.0,63.24,11754464.0,33.96,13631936.0,29.28
1,32,13,73152,32,32768,73152,66816.0,17.49,28.37,17.69,248239.0,337543.0,0.0,0.0,140522.0,107458.0,73168.0,56.0,31.18,555.0,52211.0,61.15,11830048.0,32.74,13631936.0,28.41
1,32,13,73728,32,32768,73728,60224.0,19.38,27.44,16.78,246016.0,334432.0,0.0,0.0,139264.0,106496.0,73744.0,56.0,13.33,574.0,49695.0,66.73,11178752.0,36.67,13631936.0,30.07
1,32,13,74304,32,32768,74304,66944.0,18.29,28.34,17.98,259575.0,367106.0,0.0,0.0,146948.0,112372.0,74320.0,56.0,29.94,889.0,52909.0,61.32,12030560.0,32.57,13632000.0,28.75
1,32,13,74880,32,32768,74880,66624.0,18.99,28.96,18.03,257533.0,363689.0,0.0,0.0,145792.0,111488.0,74896.0,56.0,29.07,900.0,53820.0,63.84,11982688.0,33.98,13631936.0,29.87
1,32,13,75456,32,32768,75456,66464.0,18.31,28.73,18.35,255491.0,361169.0,0.0,0.0,144636.0,110604.0,75472.0,56.0,29.9,623.0,52782.0,62.33,12040672.0,33.1,13631936.0,29.23
1,32,13,76032,32,32768,76032,64384.0,18.68,27.74,17.91,253629.0,358434.0,0.0,0.0,143582.0,109798.0,76048.0,56.0,26.87,626.0,54317.0,63.34,11781632.0,33.97,13631936.0,29.36
1,32,13,76608,32,32768,76608,65984.0,17.77,28.19,18.38,251707.0,356313.0,0.0,0.0,142494.0,108966.0,76624.0,56.0,29.87,914.0,51753.0,61.35,12069696.0,32.54,13631936.0,28.81
1,32,13,77184,32,32768,77184,63840.0,18.34,28.75,18.38,249845.0,353532.0,0.0,0.0,141440.0,108160.0,77200.0,56.0,28.77,848.0,53520.0,63.54,11957184.0,33.85,13631936.0,29.69
1,32,13,77760,32,32768,77760,64672.0,18.33,29.45,18.74,248043.0,351538.0,0.0,0.0,140420.0,107380.0,77776.0,56.0,30.02,905.0,52742.0,64.21,12069824.0,34.06,13631936.0,30.15
1,32,13,78336,32,32768,78336,59904.0,19.36,27.12,17.51,246061.0,348556.0,0.0,0.0,139298.0,106522.0,78352.0,56.0,21.15,853.0,62403.0,67.0,11571872.0,36.24,13631936.0,30.76
1,32,13,78912,32,32768,78912,59936.0,20.79,32.04,18.65,258780.0,365289.0,0.0,0.0,146506.0,112034.0,78928.0,56.0,29.91,1356.0,53733.0,69.69,12103360.0,36.91,13632000.0,32.77
1,32,13,79488,32,32768,79488,58848.0,20.83,31.67,18.57,256858.0,362234.0,0.0,0.0,145418.0,111202.0,79504.0,56.0,28.94,1157.0,54379.0,70.13,12048672.0,37.23,13631936.0,32.9
1,32,13,80064,32,32768,80064,58816.0,20.33,31.65,18.82,254996.0,360387.0,0.0,0.0,144364.0,110396.0,80080.0,56.0,29.73,1308.0,52859.0,69.14,12160960.0,36.54,13631936.0,32.6
1,32,13,80640,32,32768,80640,58432.0,20.78,30.7,18.18,253195.0,357295.0,0.0,0.0,143344.0,109616.0,80656.0,56.0,26.8,1208.0,55707.0,70.4,11848608.0,37.66,13632128.0,32.73
1,32,13,81216,32,32768,81216,59808.0,20.12,31.79,18.95,251393.0,355277.0,0.0,0.0,142324.0,108836.0,81232.0,56.0,29.62,1290.0,51597.0,69.53,12135040.0,36.78,13631936.0,32.74
1,32,13,81792,32,32768,81792,61024.0,20.41,31.79,18.81,249651.0,352379.0,0.0,0.0,141338.0,108082.0,81808.0,56.0,28.57,1314.0,54376.0,70.51,11989824.0,37.51,13632000.0,32.99
1,32,13,82368,32,32768,82368,59584.0,19.59,31.32,19.04,247970.0,350347.0,0.0,0.0,140386.0,107354.0,82384.0,56.0,29.6,1455.0,52546.0,68.78,12194720.0,36.3,13631936.0,32.47
1,32,13,82944,32,32768,82944,54944.0,21.18,29.53,17.76,246108.0,347812.0,0.0,0.0,139332.0,106548.0,82960.0,56.0,19.19,1373.0,61923.0,72.36,11383360.0,39.43,13631936.0,32.93
1,32,13,83520,32,32768,83520,59776.0,20.36,31.24,19.33,257866.0,360077.0,0.0,0.0,145996.0,111644.0,83536.0,56.0,29.91,1924.0,52627.0,68.26,12170336.0,36.07,13631936.0,32.2
1,32,13,84096,32,32768,84096,60640.0,20.54,31.03,19.13,256245.0,357539.0,0.0,0.0,145078.0,110942.0,84112.0,56.0,28.74,1670.0,50790.0,68.75,12004864.0,36.56,13631936.0,32.19
1,32,13,84672,32,32768,84672,60160.0,20.06,31.15,19.47,254383.0,354802.0,0.0,0.0,144024.0,110136.0,84688.0,56.0,29.48,1918.0,50546.0,68.15,12153568.0,36.03,13632000.0,32.12
1,32,13,85248,32,32768,85248,59072.0,20.72,30.42,18.76,252822.0,352939.0,0.0,0.0,143140.0,109460.0,85264.0,56.0,26.46,1711.0,53091.0,69.94,11896800.0,37.34,13632000.0,32.59
1,32,13,85824,32,32768,85824,60672.0,19.89,31.24,19.85,251020.0,350696.0,0.0,0.0,142120.0,108680.0,85840.0,56.0,29.15,1740.0,51428.0,68.56,12180832.0,36.21,13632000.0,32.35
1,32,13,86400,32,32768,86400,59904.0,19.46,30.12,19.6,249459.0,348048.0,0.0,0.0,141236.0,108004.0,86416.0,56.0,28.38,1863.0,54472.0,67.04,12038784.0,35.6,13631936.0,31.44
1,32,13,86976,32,32768,86976,60128.0,19.47,30.94,19.86,247838.0,345933.0,0.0,0.0,140318.0,107302.0,86992.0,56.0,29.36,1773.0,51215.0,68.0,12172192.0,35.93,13632000.0,32.08
1,32,13,87552,32,32768,87552,57344.0,20.92,29.02,18.47,246156.0,343790.0,0.0,0.0,139366.0,106574.0,87568.0,56.0,20.86,1696.0,60475.0,71.49,11527904.0,38.73,13631936.0,32.76
1,32,13,88128,32,32768,88128,62688.0,20.07,30.54,19.91,257435.0,353217.0,0.0,0.0,145758.0,111462.0,88144.0,56.0,29.96,1886.0,50577.0,66.84,12170208.0,35.31,13632064.0,31.53
1,32,13,88704,32,32768,88704,61536.0,20.31,30.53,19.76,255753.0,350894.0,0.0,0.0,144806.0,110734.0,88720.0,56.0,28.83,1861.0,51963.0,67.94,12066848.0,36.05,13636544.0,31.9
1,32,13,89280,32,32768,89280,61472.0,19.72,30.35,20.07,254072.0,348572.0,0.0,0.0,143854.0,110006.0,89296.0,56.0,29.71,2148.0,48764.0,66.55,12154304.0,35.18,13631936.0,31.37
1,32,13,89856,32,32768,89856,59936.0,20.37,29.69,19.45,252511.0,346468.0,0.0,0.0,142970.0,109330.0,89872.0,56.0,26.78,2103.0,52574.0,68.18,11824640.0,36.51,13631936.0,31.67
1,32,13,90432,32,32768,90432,62432.0,19.19,29.91,20.22,250949.0,344336.0,0.0,0.0,142086.0,108654.0,90448.0,56.0,29.77,2217.0,49895.0,65.62,12128064.0,34.73,13632064.0,30.89
1,32,13,91008,32,32768,91008,61120.0,19.51,30.03,20.07,249268.0,342074.0,0.0,0.0,141134.0,107926.0,91024.0,56.0,28.49,2516.0,53052.0,66.86,12022496.0,35.53,13631936.0,31.33
1,32,13,91584,32,32768,91584,61888.0,19.13,30.1,20.16,247827.0,339987.0,0.0,0.0,140318.0,107302.0,91600.0,56.0,30.28,2971.0,47973.0,65.82,12011200.0,34.99,13631936.0,30.83
1,32,13,92160,32,32768,92160,56864.0,21.25,29.25,18.63,245965.0,337325.0,0.0,0.0,139264.0,106496.0,92176.0,56.0,13.33,2612.0,41434.0,70.35,10940672.0,39.03,13631936.0,31.32
1,32,13,92736,32,32768,92736,62944.0,19.24,29.19,20.51,256704.0,368401.0,0.0,0.0,145350.0,111150.0,92752.0,56.0,29.19,4217.0,49200.0,64.08,12174976.0,33.85,13632064.0,30.23
1,32,13,93312,32,32768,93312,62720.0,19.38,28.98,20.42,255203.0,365902.0,0.0,0.0,144500.0,110500.0,93328.0,56.0,28.21,4866.0,50817.0,64.46,12022304.0,34.25,13632000.0,30.21
1,32,13,93888,32,32768,93888,63200.0,19.45,29.79,20.87,253702.0,364234.0,0.0,0.0,143650.0,109850.0,93904.0,56.0,29.26,5036.0,48844.0,65.46,12173952.0,34.58,13631936.0,30.88
1,32,13,94464,32,32768,94464,61152.0,20.04,29.14,20.29,252140.0,361701.0,0.0,0.0,142766.0,109174.0,94480.0,56.0,26.12,5584.0,53530.0,66.95,11839168.0,35.83,13632128.0,31.12
1,32,13,95040,32,32768,95040,63200.0,19.03,29.45,20.89,250639.0,360761.0,0.0,0.0,141916.0,108524.0,95056.0,56.0,29.2,5688.0,49577.0,64.68,12115552.0,34.24,13632128.0,30.43
1,32,13,95616,32,32768,95616,62528.0,19.09,29.2,20.47,249138.0,357498.0,0.0,0.0,141066.0,107874.0,95632.0,56.0,28.12,5707.0,51429.0,65.16,12044320.0,34.6,13631936.0,30.57
1,32,13,96192,32,32768,96192,63840.0,18.72,29.27,21.1,247637.0,356014.0,0.0,0.0,140216.0,107224.0,96208.0,56.0,28.98,6340.0,50412.0,64.58,12185280.0,34.1,13632192.0,30.48
1,32,13,96768,32,32768,96768,59200.0,20.54,28.08,19.61,246136.0,354277.0,0.0,0.0,139366.0,106574.0,96784.0,56.0,20.74,6008.0,56191.0,69.1,11519456.0,37.45,13632000.0,31.65
1,32,13,97344,32,32768,97344,65056.0,19.15,28.9,21.0,256214.0,366438.0,0.0,0.0,145078.0,110942.0,97360.0,56.0,29.36,7401.0,49087.0,63.6,12209664.0,33.55,13632000.0,30.05
1,32,13,97920,32,32768,97920,64288.0,19.46,28.95,21.14,254773.0,364553.0,0.0,0.0,144262.0,110318.0,97936.0,56.0,28.45,7925.0,51084.0,64.62,12073760.0,34.27,13632128.0,30.35


==> figs/data/lines/18/gimmik_data_lines_p1_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,64,13,1152,32,32768,1152,460640.0,19.37,30.3,9.29,1998848.0,2392064.0,0.0,0.0,1114112.0,851968.0,1168.0,64.0,9.62,28367.0,74032.0,17.66,25201504.0,9.18,27263424.0,8.48
1,64,13,2304,32,32768,2304,436512.0,10.2,16.16,8.53,999424.0,1327104.0,0.0,0.0,557056.0,425984.0,2320.0,64.0,6.56,8521.0,69475.0,18.6,25201376.0,9.67,27263424.0,8.93
1,64,13,3456,32,32768,3456,437152.0,6.8,14.23,8.51,666303.0,884763.0,0.0,0.0,371382.0,283998.0,3472.0,64.0,6.21,5118.0,39631.0,18.6,25201120.0,9.67,27263424.0,8.94
1,64,13,4608,32,32768,4608,620608.0,3.57,5.52,8.12,499712.0,663552.0,0.0,0.0,278528.0,212992.0,4624.0,64.0,0.0,47.0,632.0,13.04,25201632.0,6.78,27263424.0,6.26
1,64,13,5760,32,32768,5760,516960.0,3.44,9.72,8.42,399794.0,530874.0,0.0,0.0,222836.0,170404.0,5776.0,64.0,0.0,59.0,4813.0,15.67,25202016.0,8.14,27275200.0,7.52
1,64,13,6912,32,32768,6912,437056.0,3.4,9.59,8.52,333182.0,442422.0,0.0,0.0,185708.0,142012.0,6928.0,64.0,0.0,81.0,5224.0,18.56,25225184.0,9.64,27263424.0,8.92
1,64,13,8064,32,32768,8064,219968.0,6.0,20.7,9.61,285602.0,379242.0,0.0,0.0,159188.0,121732.0,8080.0,64.0,1.34,5757.0,27516.0,37.49,25200608.0,19.48,27263424.0,18.01
1,64,13,9216,32,32768,9216,332928.0,3.34,9.46,8.65,249856.0,331776.0,0.0,0.0,139264.0,106496.0,9232.0,64.0,0.0,62.0,46659.0,24.4,25220320.0,12.68,27263424.0,11.73
1,64,13,10368,32,32768,10368,308608.0,6.42,14.05,8.52,440561.0,581934.0,0.0,0.0,247588.0,189332.0,10384.0,64.0,12.27,2645.0,136726.0,26.35,25200992.0,13.7,27263424.0,12.66
1,64,13,11520,32,32768,11520,282592.0,6.39,13.83,8.62,396517.0,523767.0,0.0,0.0,222836.0,170404.0,11536.0,64.0,10.43,3279.0,126312.0,29.11,25200352.0,15.13,27263424.0,13.98
1,64,13,12672,32,32768,12672,258560.0,6.29,15.99,8.89,360459.0,475814.0,0.0,0.0,202572.0,154908.0,12688.0,64.0,15.66,2210.0,125510.0,31.55,25214432.0,16.39,27263424.0,15.16
1,64,13,13824,32,32768,13824,235424.0,6.32,13.41,8.88,330451.0,436139.0,0.0,0.0,185708.0,142012.0,13840.0,64.0,12.11,2071.0,113163.0,34.58,25199072.0,17.97,27263424.0,16.61
1,64,13,14976,32,32768,14976,225248.0,6.12,17.73,9.24,305041.0,404078.0,0.0,0.0,171428.0,131092.0,14992.0,64.0,13.82,1825.0,122261.0,36.29,25215712.0,18.85,27263424.0,17.44
1,64,13,16128,32,32768,16128,139040.0,9.32,26.71,11.71,283261.0,373984.0,0.0,0.0,159188.0,121732.0,16144.0,64.0,12.8,5756.0,133033.0,59.42,25200512.0,30.88,27263424.0,28.54
1,64,13,17280,32,32768,17280,203936.0,5.88,19.09,9.47,264385.0,350783.0,0.0,0.0,148580.0,113620.0,17296.0,64.0,12.17,1873.0,111427.0,40.17,25199456.0,20.88,27263424.0,19.3
1,64,13,18432,32,32768,18432,187488.0,6.02,17.02,9.37,247808.0,329129.0,0.0,0.0,139264.0,106496.0,18448.0,64.0,7.14,1548.0,42623.0,43.63,24895200.0,22.8,27263424.0,20.82
1,64,13,19584,32,32768,19584,191968.0,8.36,20.44,9.87,348908.0,461721.0,0.0,0.0,196622.0,150358.0,19600.0,64.0,19.46,1796.0,165394.0,43.16,25192288.0,22.43,27263424.0,20.73
1,64,13,20736,32,32768,20736,177760.0,8.44,20.39,9.88,329541.0,436184.0,0.0,0.0,185708.0,142012.0,20752.0,64.0,19.04,1759.0,159802.0,46.12,25172576.0,23.98,27263424.0,22.14
1,64,13,21888,32,32768,21888,174176.0,8.27,22.16,10.21,312225.0,413374.0,0.0,0.0,175950.0,134550.0,21904.0,64.0,20.65,1635.0,149639.0,47.69,25173600.0,24.8,27263424.0,22.89
1,64,13,23040,32,32768,23040,164096.0,8.34,19.66,10.01,296659.0,392677.0,0.0,0.0,167178.0,127842.0,23056.0,64.0,16.44,1160.0,147020.0,50.61,25135328.0,26.33,27263424.0,24.28
1,64,13,24192,32,32768,24192,164352.0,7.9,23.03,10.58,282541.0,375747.0,0.0,0.0,159222.0,121758.0,24208.0,64.0,20.25,1408.0,140380.0,50.33,25161952.0,26.18,27263424.0,24.16
1,64,13,25344,32,32768,25344,156864.0,7.92,22.86,10.82,269690.0,359570.0,0.0,0.0,151980.0,116220.0,25360.0,64.0,19.06,631.0,140366.0,52.83,25121504.0,27.5,27263424.0,25.34
1,64,13,26496,32,32768,26496,152736.0,7.75,24.43,11.14,257925.0,344172.0,0.0,0.0,145350.0,111150.0,26512.0,64.0,20.15,719.0,134127.0,54.06,25132256.0,28.13,27263424.0,25.93
1,64,13,27648,32,32768,27648,148192.0,7.59,21.46,10.91,247246.0,328702.0,0.0,0.0,139332.0,106548.0,27664.0,64.0,15.23,871.0,105669.0,55.16,25065824.0,28.74,27263424.0,26.42
1,64,13,28800,32,32768,28800,151744.0,9.55,24.59,11.63,315891.0,419409.0,0.0,0.0,178262.0,136318.0,28816.0,64.0,23.72,761.0,123369.0,54.33,25155168.0,28.26,27263424.0,26.07
1,64,13,29952,32,32768,29952,147168.0,9.66,24.54,11.45,303841.0,403478.0,0.0,0.0,171462.0,131118.0,29968.0,64.0,22.41,865.0,122389.0,57.13,25141952.0,29.72,27263424.0,27.41
1,64,13,31104,32,32768,31104,144896.0,9.23,25.4,11.73,292574.0,389019.0,0.0,0.0,165104.0,126256.0,31120.0,64.0,23.58,1053.0,118218.0,56.72,25159072.0,29.5,27263424.0,27.22
1,64,13,32256,32,32768,32256,137952.0,9.47,23.42,11.74,282151.0,375007.0,0.0,0.0,159222.0,121758.0,32272.0,64.0,18.85,927.0,118623.0,60.22,25101024.0,31.36,27263424.0,28.87
1,64,13,33408,32,32768,33408,140032.0,8.91,26.09,12.21,272330.0,364084.0,0.0,0.0,153680.0,117520.0,33424.0,64.0,22.36,0.0,112925.0,58.72,25103680.0,30.57,27263424.0,28.15
1,64,13,34560,32,32768,34560,135744.0,9.13,26.41,12.19,263413.0,351948.0,0.0,0.0,148648.0,113672.0,34576.0,64.0,20.45,0.0,113361.0,62.23,25106176.0,32.4,27269056.0,29.83
1,64,13,35712,32,32768,35712,136000.0,8.7,26.98,12.5,254918.0,340858.0,0.0,0.0,143854.0,110006.0,35728.0,64.0,20.92,0.0,109840.0,61.2,25076192.0,31.88,27263424.0,29.32
1,64,13,36864,32,32768,36864,125056.0,9.28,26.25,11.86,246784.0,331026.0,0.0,0.0,139264.0,106496.0,36880.0,64.0,13.33,0.0,51387.0,67.14,24813408.0,35.15,27263424.0,31.99
1,64,13,38016,32,32768,38016,135680.0,10.15,26.92,12.84,298893.0,396977.0,0.0,0.0,168810.0,129090.0,38032.0,64.0,23.27,0.0,109529.0,60.89,25089568.0,31.71,27263424.0,29.18
1,64,13,39168,32,32768,39168,136224.0,10.14,26.52,13.13,290104.0,385142.0,0.0,0.0,163846.0,125294.0,39184.0,64.0,22.6,0.0,109734.0,62.63,25088960.0,32.62,27263424.0,30.01
1,64,13,40320,32,32768,40320,129472.0,10.01,27.94,13.31,281977.0,374509.0,0.0,0.0,159256.0,121784.0,40336.0,64.0,24.28,0.0,104756.0,63.64,25106816.0,33.13,27263424.0,30.51
1,64,13,41472,32,32768,41472,127488.0,9.92,25.25,13.38,274151.0,363744.0,0.0,0.0,154836.0,118404.0,41488.0,64.0,19.67,0.0,111317.0,64.87,25089504.0,33.78,27263424.0,31.09
1,64,13,42624,32,32768,42624,130336.0,9.55,28.0,13.65,266686.0,353817.0,0.0,0.0,150620.0,115180.0,42640.0,64.0,24.48,0.0,105869.0,64.16,25110432.0,33.4,27263424.0,30.76
1,64,13,43776,32,32768,43776,126528.0,9.57,27.72,13.81,259703.0,344325.0,0.0,0.0,146676.0,112164.0,43792.0,64.0,22.63,0.0,107400.0,66.0,25093408.0,34.37,27263424.0,31.63
1,64,13,44928,32,32768,44928,127904.0,9.31,28.61,13.87,253081.0,335403.0,0.0,0.0,142936.0,109304.0,44944.0,64.0,23.85,0.0,106313.0,65.94,25115552.0,34.32,27263488.0,31.62
1,64,13,46080,32,32768,46080,123360.0,9.28,26.24,13.95,246760.0,326872.0,0.0,0.0,139366.0,106574.0,46096.0,64.0,17.4,0.0,98716.0,67.34,25034592.0,35.11,27263424.0,32.24
1,64,13,47232,32,32768,47232,124704.0,10.72,28.96,14.45,288740.0,384041.0,0.0,0.0,163166.0,124774.0,47248.0,64.0,25.31,0.0,110374.0,66.5,25112448.0,34.62,27263424.0,31.89
1,64,13,48384,32,32768,48384,124096.0,10.64,28.34,14.4,281881.0,375016.0,0.0,0.0,159290.0,121810.0,48400.0,64.0,23.35,0.0,109722.0,67.58,25109376.0,35.18,27263424.0,32.4
1,64,13,49536,32,32768,49536,125696.0,10.37,29.22,14.7,275323.0,366244.0,0.0,0.0,155584.0,118976.0,49552.0,64.0,24.0,0.0,107426.0,67.49,25151328.0,35.11,27263424.0,32.39
1,64,13,50688,32,32768,50688,122336.0,10.33,26.78,14.51,268945.0,357519.0,0.0,0.0,151980.0,116220.0,50704.0,64.0,19.15,0.0,114804.0,68.79,25099264.0,35.82,27263424.0,32.97
1,64,13,51840,32,32768,51840,124800.0,9.91,29.1,14.72,263109.0,349947.0,0.0,0.0,148682.0,113698.0,51856.0,64.0,24.15,0.0,103897.0,67.55,25159424.0,35.13,27263424.0,32.42
1,64,13,52992,32,32768,52992,119520.0,9.96,28.87,14.98,257333.0,342356.0,0.0,0.0,145418.0,111202.0,53008.0,64.0,22.27,0.0,104263.0,69.26,25094496.0,36.06,27263424.0,33.2
1,64,13,54144,32,32768,54144,120064.0,9.78,29.88,15.3,251918.0,335142.0,0.0,0.0,142358.0,108862.0,54160.0,64.0,23.5,0.0,100402.0,69.64,25155712.0,36.22,27264448.0,33.42
1,64,13,55296,32,32768,55296,115680.0,9.98,28.19,14.98,246563.0,327963.0,0.0,0.0,139332.0,106548.0,55312.0,64.0,13.33,0.0,66732.0,72.09,24852064.0,37.71,27263424.0,34.38
1,64,13,56448,32,32768,56448,123200.0,10.65,29.19,15.84,281589.0,376506.0,0.0,0.0,159188.0,121732.0,56464.0,64.0,24.83,0.0,99047.0,67.89,25238176.0,35.25,27263424.0,32.64
1,64,13,57600,32,32768,57600,121472.0,10.56,28.52,15.99,276116.0,369169.0,0.0,0.0,156094.0,119366.0,57616.0,64.0,22.92,0.0,101015.0,68.51,25152128.0,35.63,27263424.0,32.87
1,64,13,58752,32,32768,58752,120672.0,10.64,30.21,16.25,270643.0,361919.0,0.0,0.0,153000.0,117000.0,58768.0,64.0,24.18,0.0,99335.0,70.46,25178720.0,36.63,27263424.0,33.83
1,64,13,59904,32,32768,59904,114048.0,10.8,28.34,16.17,265531.0,355007.0,0.0,0.0,150110.0,114790.0,59920.0,64.0,19.1,0.0,106486.0,72.77,25078112.0,37.9,27263424.0,34.87
1,64,13,61056,32,32768,61056,116544.0,10.37,30.48,16.36,260539.0,348543.0,0.0,0.0,147288.0,112632.0,61072.0,64.0,23.83,0.0,99249.0,71.35,25190016.0,37.09,27263488.0,34.27
1,64,13,62208,32,32768,62208,116128.0,10.16,29.48,16.6,255547.0,341533.0,0.0,0.0,144466.0,110474.0,62224.0,64.0,21.96,0.0,101649.0,71.15,25140928.0,37.02,27263552.0,34.14
1,64,13,63360,32,32768,63360,117888.0,9.94,30.25,16.82,250916.0,335463.0,0.0,0.0,141848.0,108472.0,63376.0,64.0,23.7,0.0,97861.0,71.1,25248416.0,36.91,27265280.0,34.18
1,64,13,64512,32,32768,64512,115840.0,10.03,28.34,16.63,246526.0,329272.0,0.0,0.0,139366.0,106574.0,64528.0,64.0,17.43,0.0,93010.0,72.69,25041504.0,37.89,27263424.0,34.8
1,64,13,65664,32,32768,65664,118784.0,10.77,29.81,17.21,276515.0,369932.0,0.0,0.0,156366.0,119574.0,65680.0,64.0,22.82,3.0,88647.0,69.87,25270272.0,36.26,27263488.0,33.61
1,64,13,66816,32,32768,66816,117792.0,10.77,29.39,17.5,271765.0,363681.0,0.0,0.0,153680.0,117520.0,66832.0,64.0,20.89,17.0,91155.0,71.01,25162240.0,36.93,27263616.0,34.08
1,64,13,67968,32,32768,67968,113824.0,10.97,31.29,17.66,267376.0,357724.0,0.0,0.0,151198.0,115622.0,67984.0,64.0,22.35,89.0,88489.0,73.56,25232640.0,38.2,27263808.0,35.36
1,64,13,69120,32,32768,69120,111488.0,11.17,29.57,17.56,262927.0,351535.0,0.0,0.0,148682.0,113698.0,69136.0,64.0,17.59,217.0,88756.0,75.78,24984128.0,39.54,27263488.0,36.24
1,64,13,70272,32,32768,70272,115456.0,10.64,31.27,18.24,258718.0,345848.0,0.0,0.0,146302.0,111878.0,70288.0,64.0,21.77,267.0,86321.0,73.7,25206208.0,38.3,27266176.0,35.41
1,64,13,71424,32,32768,71424,114528.0,10.49,30.44,18.03,254389.0,340318.0,0.0,0.0,143854.0,110006.0,71440.0,64.0,20.4,298.0,88583.0,73.79,25133792.0,38.4,27264320.0,35.4
1,64,13,72576,32,32768,72576,113632.0,10.36,31.36,18.35,250541.0,334905.0,0.0,0.0,141678.0,108342.0,72592.0,64.0,21.03,384.0,83925.0,74.07,25190592.0,38.5,27263616.0,35.57
1,64,13,73728,32,32768,73728,108608.0,10.65,30.12,17.78,246272.0,329494.0,0.0,0.0,139264.0,106496.0,73744.0,64.0,13.33,589.0,58051.0,77.04,24877056.0,40.28,27263424.0,36.76
1,64,13,74880,32,32768,74880,116416.0,10.87,30.3,18.36,272905.0,365670.0,0.0,0.0,154360.0,118040.0,74896.0,64.0,21.33,959.0,82890.0,71.59,25352704.0,37.09,27263488.0,34.49
1,64,13,76032,32,32768,76032,115328.0,10.85,29.81,18.42,268757.0,359787.0,0.0,0.0,152014.0,116246.0,76048.0,64.0,20.24,1030.0,82961.0,72.4,25246752.0,37.59,27263488.0,34.81
1,64,13,77184,32,32768,77184,115968.0,10.62,30.42,19.04,264790.0,354969.0,0.0,0.0,149770.0,114530.0,77200.0,64.0,21.66,1184.0,83721.0,72.04,25348448.0,37.33,27265856.0,34.7
1,64,13,78336,32,32768,78336,112768.0,10.77,28.73,18.64,260762.0,349661.0,0.0,0.0,147492.0,112788.0,78352.0,64.0,17.2,1293.0,88944.0,73.72,25035104.0,38.43,27264448.0,35.29
1,64,13,79488,32,32768,79488,110784.0,10.77,31.7,19.13,256975.0,344961.0,0.0,0.0,145350.0,111150.0,79504.0,64.0,21.38,1399.0,84123.0,75.37,25437024.0,38.99,27263744.0,36.38
1,64,13,80640,32,32768,80640,110720.0,10.69,31.04,19.05,253429.0,339760.0,0.0,0.0,143344.0,109616.0,80656.0,64.0,20.21,1537.0,88224.0,75.67,25287584.0,39.26,27263488.0,36.41
1,64,13,81792,32,32768,81792,112736.0,10.42,31.47,19.27,249882.0,335822.0,0.0,0.0,141338.0,108082.0,81808.0,64.0,21.15,1548.0,83836.0,75.04,25455424.0,38.81,27263680.0,36.23
1,64,13,82944,32,32768,82944,108928.0,10.7,30.24,19.06,246396.0,330936.0,0.0,0.0,139366.0,106574.0,82960.0,64.0,16.15,1666.0,81338.0,77.35,24872192.0,40.45,27263424.0,36.9
1,64,13,84096,32,32768,84096,113792.0,11.07,31.06,19.78,269789.0,363270.0,0.0,0.0,152626.0,116714.0,84112.0,64.0,21.72,2277.0,84241.0,73.83,25438880.0,38.19,27263488.0,35.64
1,64,13,85248,32,32768,85248,112416.0,11.09,30.65,19.86,266183.0,358426.0,0.0,0.0,150586.0,115154.0,85264.0,64.0,20.5,2153.0,83275.0,74.7,25283008.0,38.76,27267456.0,35.94
1,64,13,86400,32,32768,86400,113728.0,10.69,30.75,20.4,262637.0,354244.0,0.0,0.0,148580.0,113620.0,86416.0,64.0,21.68,2540.0,82816.0,73.23,25428672.0,37.89,27264704.0,35.34
1,64,13,87552,32,32768,87552,111456.0,10.97,29.43,19.77,259332.0,349320.0,0.0,0.0,146710.0,112190.0,87568.0,64.0,17.29,1851.0,85615.0,75.54,25079552.0,39.35,27263808.0,36.2
1,64,13,88704,32,32768,88704,114144.0,10.32,30.39,20.37,255966.0,345410.0,0.0,0.0,144806.0,110734.0,88720.0,64.0,21.32,2601.0,81061.0,72.72,25563040.0,37.53,27266880.0,35.19
1,64,13,89856,32,32768,89856,114144.0,10.46,30.37,20.53,252721.0,340661.0,0.0,0.0,142970.0,109330.0,89872.0,64.0,20.21,2315.0,81186.0,74.34,25362016.0,38.51,27265728.0,35.82
1,64,13,91008,32,32768,91008,113984.0,10.08,30.39,21.0,249415.0,336800.0,0.0,0.0,141100.0,107900.0,91024.0,64.0,21.18,3009.0,82182.0,72.78,25509600.0,37.6,27264064.0,35.18
1,64,13,92160,32,32768,92160,108640.0,10.79,30.49,20.13,246290.0,332270.0,0.0,0.0,139332.0,106548.0,92176.0,64.0,13.33,1985.0,61838.0,77.73,24711168.0,40.77,27263424.0,36.96
1,64,13,93312,32,32768,93312,111392.0,10.88,30.67,21.45,267525.0,360588.0,0.0,0.0,151368.0,115752.0,93328.0,64.0,21.21,3199.0,81604.0,73.34,25571552.0,37.85,27263808.0,35.5
1,64,13,94464,32,32768,94464,108608.0,11.37,31.57,21.32,264340.0,356458.0,0.0,0.0,149566.0,114374.0,94480.0,64.0,20.24,2859.0,82277.0,77.21,25374976.0,39.99,27263680.0,37.22
1,64,13,95616,32,32768,95616,109472.0,11.05,31.86,21.62,261035.0,352114.0,0.0,0.0,147696.0,112944.0,95632.0,64.0,21.24,3182.0,80362.0,76.36,25595072.0,39.38,27264000.0,36.97
1,64,13,96768,32,32768,96768,106144.0,11.24,30.3,21.25,258091.0,348030.0,0.0,0.0,146030.0,111670.0,96784.0,64.0,16.92,3052.0,85835.0,77.69,25035872.0,40.5,27265536.0,37.19
1,64,13,97920,32,32768,97920,110240.0,10.69,31.48,22.01,255026.0,344141.0,0.0,0.0,144296.0,110344.0,97936.0,64.0,21.4,3510.0,79378.0,75.56,25600288.0,38.97,27264128.0,36.59


==> figs/data/lines/18/gimmik_data_lines_p2_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
2,32,13,1944,32,32768,1944,1077408.0,12.53,37.92,8.75,2981888.0,5111808.0,0.0,0.0,2064384.0,1277952.0,1960.0,66.0,10.75,67915.0,657534.0,12.91,44035168.0,6.59,46006720.0,6.31
2,32,13,3888,32,32768,3888,932224.0,7.29,22.53,7.4,1490944.0,2555904.0,0.0,0.0,1032192.0,638976.0,3904.0,66.0,4.78,19552.0,1136124.0,14.99,44038112.0,7.66,46006720.0,7.33
2,32,13,5832,32,32768,5832,1197568.0,3.76,14.73,7.16,993993.0,1703988.0,0.0,0.0,688149.0,425997.0,5848.0,66.0,0.0,1321.0,820253.0,11.59,44045152.0,5.92,46023616.0,5.67
2,32,13,7776,32,32768,7776,897696.0,7.54,13.77,6.71,1482752.0,2542997.0,0.0,0.0,1032192.0,638976.0,7792.0,66.0,4.86,8234.0,705611.0,15.48,44037984.0,7.91,46006720.0,7.57
2,32,13,9720,32,32768,9720,732544.0,7.31,17.88,7.0,1186274.0,2031168.0,0.0,0.0,825804.0,511212.0,9736.0,66.0,12.74,11630.0,437518.0,18.92,44103392.0,9.66,46006720.0,9.26
2,32,13,11664,32,32768,11664,602304.0,7.4,18.14,7.21,988622.0,1695799.0,0.0,0.0,688212.0,426036.0,11680.0,66.0,13.37,3436.0,501573.0,23.13,44030400.0,11.82,46006720.0,11.31
2,32,13,13608,32,32768,13608,537248.0,7.15,20.47,7.43,847442.0,1454535.0,0.0,0.0,589932.0,365196.0,13624.0,66.0,13.58,3455.0,352102.0,26.08,44028576.0,13.33,46006720.0,12.75
2,32,13,15552,32,32768,15552,445920.0,11.32,17.56,6.97,1110016.0,1896442.0,0.0,0.0,774144.0,479232.0,15568.0,66.0,13.31,3404.0,355849.0,31.36,44020320.0,16.03,46006720.0,15.34
2,32,13,17496,32,32768,17496,443616.0,10.06,22.35,7.81,986711.0,1695230.0,0.0,0.0,688149.0,425997.0,17512.0,66.0,21.54,3691.0,412425.0,31.43,44068128.0,16.06,46006720.0,15.38
2,32,13,19440,32,32768,19440,404864.0,9.9,21.84,7.94,888067.0,1531544.0,0.0,0.0,619353.0,383409.0,19456.0,66.0,21.48,2991.0,394635.0,34.34,44016352.0,17.55,46006720.0,16.79
2,32,13,21384,32,32768,21384,388928.0,12.66,23.96,8.32,1075419.0,1848788.0,0.0,0.0,750708.0,464724.0,21400.0,66.0,26.43,1923.0,717666.0,36.03,44021760.0,18.41,46006720.0,17.62
2,32,13,23328,32,32768,23328,352064.0,12.78,20.72,8.11,985891.0,1694979.0,0.0,0.0,688212.0,426036.0,23344.0,66.0,23.55,2016.0,671948.0,39.6,44001504.0,20.24,46006720.0,19.36
2,32,13,25272,32,32768,25272,344960.0,12.05,25.21,8.64,910081.0,1574902.0,0.0,0.0,635292.0,393276.0,25288.0,66.0,28.46,2107.0,649431.0,40.54,44003456.0,20.72,46006720.0,19.82
2,32,13,27216,32,32768,27216,323904.0,11.89,24.7,8.82,845101.0,1466902.0,0.0,0.0,589932.0,365196.0,27232.0,66.0,27.92,1760.0,613819.0,43.11,43996352.0,22.04,46006720.0,21.07
2,32,13,29160,32,32768,29160,319072.0,14.06,26.09,9.08,985345.0,1692263.0,0.0,0.0,688212.0,426036.0,29176.0,66.0,30.29,2369.0,594944.0,43.5,44004384.0,22.23,46006912.0,21.26
2,32,13,31104,32,32768,31104,279136.0,15.42,21.38,8.35,923648.0,1584351.0,0.0,0.0,645120.0,399360.0,31120.0,66.0,18.74,2772.0,651509.0,50.72,43974240.0,25.93,46007488.0,24.79
2,32,13,33048,32,32768,33048,292064.0,13.7,27.54,9.39,869528.0,1492380.0,0.0,0.0,607320.0,375960.0,33064.0,66.0,30.88,0.0,405754.0,47.96,43991904.0,24.52,46006720.0,23.44
2,32,13,34992,32,32768,34992,290368.0,15.95,26.55,9.58,985071.0,1695289.0,0.0,0.0,688275.0,426075.0,35008.0,66.0,32.95,0.0,469373.0,48.76,43998080.0,24.92,46006720.0,23.84
2,32,13,36936,32,32768,36936,282496.0,15.37,27.86,9.68,933225.0,1604082.0,0.0,0.0,652050.0,403650.0,36952.0,66.0,32.69,0.0,460329.0,49.62,44027008.0,25.35,46006720.0,24.26
2,32,13,38880,32,32768,38880,258816.0,16.01,25.84,9.38,886699.0,1524449.0,0.0,0.0,619542.0,383526.0,38896.0,66.0,28.58,0.0,454545.0,54.38,44009984.0,27.79,46006720.0,26.59
2,32,13,40824,32,32768,40824,263424.0,14.93,28.98,9.93,844501.0,1452014.0,0.0,0.0,590058.0,365274.0,40840.0,66.0,31.45,0.0,434816.0,53.27,44081856.0,27.2,46006720.0,26.07
2,32,13,42768,32,32768,42768,258944.0,16.84,27.91,10.27,940100.0,1621160.0,0.0,0.0,657027.0,406731.0,42784.0,66.0,32.96,0.0,476067.0,53.62,44052896.0,27.39,46006720.0,26.23
2,32,13,44712,32,32768,44712,258240.0,16.63,29.72,10.61,899175.0,1550303.0,0.0,0.0,628425.0,389025.0,44728.0,66.0,33.91,0.0,470542.0,55.42,44101056.0,28.3,46007104.0,27.12
2,32,13,46656,32,32768,46656,234592.0,17.36,24.28,9.85,861946.0,1485861.0,0.0,0.0,602406.0,372918.0,46672.0,66.0,27.19,0.0,496431.0,60.08,43968896.0,30.72,46006912.0,29.36
2,32,13,48600,32,32768,48600,247168.0,17.85,29.77,11.11,945141.0,1634370.0,0.0,0.0,660681.0,408993.0,48616.0,66.0,36.34,0.0,442182.0,56.17,44083456.0,28.68,46006720.0,27.48
2,32,13,50544,32,32768,50544,239648.0,17.96,29.6,11.0,909091.0,1572333.0,0.0,0.0,635481.0,393393.0,50560.0,66.0,35.43,0.0,443421.0,58.74,44091328.0,29.99,46006848.0,28.75
2,32,13,52488,32,32768,52488,236992.0,17.47,30.76,11.31,875294.0,1512744.0,0.0,0.0,611856.0,378768.0,52504.0,66.0,35.93,0.0,422647.0,59.28,44120352.0,30.26,46007040.0,29.02
2,32,13,54432,32,32768,54432,227584.0,17.6,28.17,11.23,844291.0,1459366.0,0.0,0.0,590184.0,365352.0,54448.0,66.0,32.8,0.0,395854.0,62.02,44138240.0,31.65,46006720.0,30.37
2,32,13,56376,32,32768,56376,237152.0,18.72,31.12,11.67,916430.0,1582958.0,0.0,0.0,640710.0,396630.0,56392.0,66.0,36.56,0.0,397388.0,60.63,44323168.0,30.88,46006912.0,29.75
2,32,13,58320,32,32768,58320,233216.0,18.4,30.17,11.69,886333.0,1531959.0,0.0,0.0,619668.0,383604.0,58336.0,66.0,35.94,0.0,392071.0,61.39,44200384.0,31.31,46007296.0,30.08
2,32,13,60264,32,32768,60264,230976.0,18.2,31.71,11.94,857948.0,1484267.0,0.0,0.0,599823.0,371319.0,60280.0,66.0,35.74,0.0,374219.0,62.77,44260288.0,31.99,46007296.0,30.78
2,32,13,62208,32,32768,62208,205696.0,19.56,26.42,11.16,830464.0,1437539.0,0.0,0.0,580608.0,359424.0,62224.0,66.0,23.53,0.0,244564.0,68.64,43371104.0,35.33,46006720.0,33.31
2,32,13,64152,32,32768,64152,226592.0,18.98,31.22,12.31,894693.0,1554696.0,0.0,0.0,625590.0,387270.0,64168.0,66.0,37.57,0.0,556570.0,62.24,44345664.0,31.69,46006912.0,30.55
2,32,13,66096,32,32768,66096,224096.0,18.8,30.54,12.48,868564.0,1508655.0,0.0,0.0,607320.0,375960.0,66112.0,66.0,35.03,38.0,539110.0,63.74,44726752.0,32.32,46006976.0,31.42
2,32,13,68040,32,32768,68040,221472.0,18.36,31.56,12.75,844147.0,1467640.0,0.0,0.0,590247.0,365391.0,68056.0,66.0,35.42,509.0,536723.0,64.13,44824800.0,32.48,46009024.0,31.65
2,32,13,69984,32,32768,69984,217280.0,20.06,28.85,12.83,902711.0,1567951.0,0.0,0.0,631260.0,390780.0,70000.0,66.0,33.53,790.0,502561.0,64.95,44298976.0,33.09,46008192.0,31.86
2,32,13,71928,32,32768,71928,220864.0,19.16,31.41,13.36,877936.0,1525659.0,0.0,0.0,613935.0,380055.0,71944.0,66.0,35.85,1238.0,525443.0,64.19,44915040.0,32.48,46010112.0,31.71
2,32,13,73872,32,32768,73872,211744.0,19.28,31.21,13.51,855143.0,1486028.0,0.0,0.0,597996.0,370188.0,73888.0,66.0,35.39,1784.0,521140.0,66.16,44793152.0,33.53,46015680.0,32.64
2,32,13,75816,32,32768,75816,215776.0,18.52,31.62,13.63,833341.0,1448839.0,0.0,0.0,582750.0,360750.0,75832.0,66.0,35.88,1896.0,507969.0,65.55,45171168.0,33.08,46015424.0,32.47
2,32,13,77760,32,32768,77760,204960.0,20.96,27.61,13.4,886150.0,1531791.0,0.0,0.0,619731.0,383643.0,77776.0,66.0,29.86,1413.0,487743.0,68.06,43977312.0,34.8,46007232.0,33.26
2,32,13,79704,32,32768,79704,206304.0,20.28,33.06,14.15,864710.0,1494739.0,0.0,0.0,604737.0,374361.0,79720.0,66.0,37.12,2235.0,479948.0,68.56,44927648.0,34.69,46008576.0,33.87
2,32,13,81648,32,32768,81648,206944.0,19.86,31.99,14.25,844171.0,1459194.0,0.0,0.0,590373.0,365469.0,81664.0,66.0,36.3,2503.0,488888.0,68.91,45113280.0,34.8,46009152.0,34.12
2,32,13,83592,32,32768,83592,214112.0,20.74,32.31,14.44,893113.0,1575984.0,0.0,0.0,624645.0,386685.0,83608.0,66.0,36.59,3884.0,469581.0,67.57,45429024.0,34.01,46026176.0,33.56
2,32,13,85536,32,32768,85536,206464.0,20.82,29.92,14.36,872305.0,1539660.0,0.0,0.0,610092.0,377676.0,85552.0,66.0,33.43,3366.0,492747.0,68.74,44603520.0,34.9,46007488.0,33.84
2,32,13,87480,32,32768,87480,213344.0,19.44,31.43,14.88,853479.0,1508142.0,0.0,0.0,596925.0,369525.0,87496.0,66.0,35.99,4753.0,449838.0,66.52,45642816.0,33.41,46040064.0,33.12
2,32,13,89424,32,32768,89424,202816.0,20.31,32.37,15.22,834833.0,1475402.0,0.0,0.0,583884.0,361452.0,89440.0,66.0,35.44,5061.0,465742.0,70.6,45304704.0,35.59,46055424.0,35.01
2,32,13,91368,32,32768,91368,207360.0,20.84,32.56,15.32,880088.0,1554145.0,0.0,0.0,615573.0,381069.0,91384.0,66.0,36.78,6656.0,430704.0,69.26,45872672.0,34.7,46058816.0,34.56
2,32,13,93312,32,32768,93312,190496.0,22.23,28.13,14.4,861173.0,1521732.0,0.0,0.0,602343.0,372879.0,93328.0,66.0,28.17,4245.0,416273.0,73.46,43867296.0,37.61,46006720.0,35.86
2,32,13,95256,32,32768,95256,208576.0,19.73,31.86,15.92,843609.0,1491250.0,0.0,0.0,590058.0,365274.0,95272.0,66.0,36.44,7434.0,435519.0,68.32,45908160.0,34.2,46007744.0,34.13
2,32,13,97200,32,32768,97200,210240.0,20.82,31.03,15.86,886166.0,1555658.0,0.0,0.0,619857.0,383721.0,97216.0,66.0,35.9,7329.0,414372.0,68.08,45580480.0,34.2,46012800.0,33.88


==> figs/data/lines/18/gimmik_data_lines_p2_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
2,64,13,3888,32,32768,3888,2402880.0,7.34,17.1,9.86,2981888.0,5111808.0,0.0,0.0,2064384.0,1277952.0,3904.0,84.0,6.99,27937.0,540746.0,11.64,90050528.0,5.88,92012992.0,5.76
2,64,13,7776,32,32768,7776,2420224.0,3.66,9.12,9.7,1490944.0,2555904.0,0.0,0.0,1032192.0,638976.0,7792.0,84.0,0.0,545.0,31595.0,11.6,90050912.0,5.86,92012992.0,5.74
2,64,13,11664,32,32768,11664,1681024.0,3.51,12.58,10.15,993993.0,1703988.0,0.0,0.0,688149.0,425997.0,11680.0,84.0,0.0,1921.0,365541.0,16.68,90036704.0,8.43,92032448.0,8.25
2,64,13,15552,32,32768,15552,1231936.0,7.19,11.64,9.28,1482752.0,2545468.0,0.0,0.0,1032192.0,638976.0,15568.0,84.0,4.88,8590.0,40568.0,22.78,90024160.0,11.51,92012992.0,11.27
2,64,13,19440,32,32768,19440,1028288.0,6.9,16.84,10.26,1186274.0,2029567.0,0.0,0.0,825804.0,511212.0,19456.0,84.0,11.55,7240.0,528364.0,27.32,90017280.0,13.81,92012992.0,13.51
2,64,13,23328,32,32768,23328,887360.0,6.62,16.05,10.77,988622.0,1694010.0,0.0,0.0,688212.0,426036.0,23344.0,84.0,11.5,4029.0,1057805.0,31.45,90004256.0,15.9,92012992.0,15.55
2,64,13,27216,32,32768,27216,812096.0,6.26,19.01,11.3,847442.0,1452711.0,0.0,0.0,589932.0,365196.0,27232.0,84.0,12.58,4727.0,969207.0,34.69,90001504.0,17.53,92013056.0,17.15
2,64,13,31104,32,32768,31104,710368.0,9.52,15.17,10.82,1110016.0,1896405.0,0.0,0.0,774144.0,479232.0,31120.0,84.0,13.33,5904.0,634741.0,40.19,89978080.0,20.32,92012992.0,19.87
2,64,13,34992,32,32768,34992,676128.0,8.69,21.36,11.9,986711.0,1691593.0,0.0,0.0,688149.0,425997.0,35008.0,84.0,19.51,0.0,726573.0,41.28,90005056.0,20.87,92014656.0,20.41
2,64,13,38880,32,32768,38880,626624.0,8.57,20.88,12.43,888067.0,1527612.0,0.0,0.0,619353.0,383409.0,38896.0,84.0,18.39,0.0,696041.0,45.23,89974240.0,22.87,92012992.0,22.36
2,64,13,42768,32,32768,42768,614144.0,10.76,23.32,12.78,1075419.0,1846351.0,0.0,0.0,750708.0,464724.0,42784.0,84.0,22.6,0.0,747799.0,46.87,90015488.0,23.69,92012992.0,23.18
2,64,13,46656,32,32768,46656,547328.0,10.83,19.43,12.26,985891.0,1691628.0,0.0,0.0,688212.0,426036.0,46672.0,84.0,19.91,0.0,702211.0,51.45,89957344.0,26.01,92013760.0,25.43
2,64,13,50544,32,32768,50544,535424.0,9.81,24.2,13.51,910081.0,1570404.0,0.0,0.0,635292.0,393276.0,50560.0,84.0,24.71,0.0,690837.0,50.51,90026368.0,25.53,92013056.0,24.98
2,64,13,54432,32,32768,54432,505344.0,10.0,24.4,13.77,845101.0,1460498.0,0.0,0.0,589932.0,365196.0,54448.0,84.0,24.2,0.0,682271.0,55.4,90056320.0,28.0,92048704.0,27.4
2,64,13,58320,32,32768,58320,502144.0,11.89,26.54,13.96,985345.0,1691539.0,0.0,0.0,688212.0,426036.0,58336.0,84.0,26.18,0.0,615932.0,56.51,90154624.0,28.54,92014720.0,27.96
2,64,13,62208,32,32768,62208,463808.0,12.05,23.04,13.69,923648.0,1584563.0,0.0,0.0,645120.0,399360.0,62224.0,84.0,18.75,0.0,193578.0,60.8,89430624.0,30.83,92025024.0,29.96
2,64,13,66096,32,32768,66096,475840.0,11.07,27.35,14.88,869528.0,1488163.0,0.0,0.0,607320.0,375960.0,66112.0,84.0,25.35,692.0,1020839.0,59.72,90447168.0,30.12,92051200.0,29.6
2,64,13,69984,32,32768,69984,456128.0,13.15,26.93,14.94,985071.0,1689941.0,0.0,0.0,688275.0,426075.0,70000.0,84.0,25.89,5946.0,928042.0,62.55,90410528.0,31.55,92018176.0,31.0
2,64,13,73872,32,32768,73872,451840.0,12.52,28.46,15.44,933225.0,1600100.0,0.0,0.0,652050.0,403650.0,73888.0,84.0,26.52,11738.0,975700.0,62.98,90821088.0,31.7,92020160.0,31.28
2,64,13,77760,32,32768,77760,429536.0,12.4,24.69,15.47,886699.0,1520419.0,0.0,0.0,619542.0,383526.0,77776.0,84.0,22.59,14643.0,855851.0,65.34,89922656.0,33.05,92035520.0,32.29
2,64,13,81648,32,32768,81648,434464.0,11.7,28.92,16.14,844501.0,1448049.0,0.0,0.0,590058.0,365274.0,81664.0,84.0,25.86,21326.0,909275.0,65.03,90800064.0,32.74,92054784.0,32.29
2,64,13,85536,32,32768,85536,425568.0,13.19,27.77,16.42,940100.0,1617610.0,0.0,0.0,657027.0,406731.0,85552.0,84.0,25.52,27300.0,815549.0,65.86,90813920.0,33.17,92125824.0,32.7
2,64,13,89424,32,32768,89424,422656.0,12.92,29.77,17.19,899175.0,1546521.0,0.0,0.0,628425.0,389025.0,89440.0,84.0,27.05,32586.0,842912.0,67.57,91210880.0,33.94,92025216.0,33.64
2,64,13,93312,32,32768,93312,410528.0,12.7,26.01,16.98,861946.0,1482739.0,0.0,0.0,602406.0,372918.0,93328.0,84.0,23.66,33677.0,498106.0,68.8,89923168.0,34.8,92012992.0,34.01
2,64,13,97200,32,32768,97200,420544.0,13.57,29.57,18.08,945141.0,1631750.0,0.0,0.0,660681.0,408993.0,97216.0,84.0,28.52,41553.0,762163.0,67.59,91373696.0,33.92,92036544.0,33.67


==> figs/data/lines/18/gimmik_data_lines_p3_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
3,32,13,4608,32,32768,4608,6876256.0,2.86,15.64,9.0,3964928.0,6782976.0,0.0,0.0,3276800.0,1703936.0,4624.0,72.0,0.0,4389.0,416272.0,5.2,107217920.0,2.62,109066176.0,2.58
3,32,13,9216,32,32768,9216,3427872.0,2.99,15.0,9.36,1982464.0,4177920.0,0.0,0.0,1638400.0,851968.0,9232.0,72.0,0.0,1618.0,2920189.0,9.97,107187936.0,5.03,109052352.0,4.94
3,32,13,13824,32,32768,13824,2134304.0,6.14,19.96,8.69,2632443.0,5541413.0,0.0,0.0,2184600.0,1135992.0,13840.0,72.0,11.5,19557.0,2528633.0,15.56,107168608.0,7.85,109053120.0,7.71
3,32,13,18432,32,32768,18432,1654720.0,5.95,15.12,9.03,1974272.0,4161550.0,0.0,0.0,1638400.0,851968.0,18448.0,72.0,7.14,2036.0,2131647.0,20.08,107137696.0,10.13,109052352.0,9.95
3,32,13,23040,32,32768,23040,1402368.0,8.39,22.17,9.54,2365994.0,5002362.0,0.0,0.0,1966200.0,1022424.0,23056.0,72.0,20.25,8195.0,1471857.0,23.67,107147232.0,11.94,109052416.0,11.73
3,32,13,27648,32,32768,27648,1222496.0,8.07,21.15,9.99,1971782.0,4172186.0,0.0,0.0,1638600.0,852072.0,27664.0,72.0,20.34,2914.0,1243530.0,27.23,107120896.0,13.73,109052352.0,13.49
3,32,13,32256,32,32768,32256,1106464.0,10.28,23.82,10.31,2252042.0,4768695.0,0.0,0.0,1872800.0,973856.0,32272.0,72.0,26.1,5971.0,1684231.0,30.19,107152352.0,15.23,109052352.0,14.96
3,32,13,36864,32,32768,36864,898688.0,11.15,19.79,9.65,1970176.0,4189444.0,0.0,0.0,1638400.0,851968.0,36880.0,72.0,18.75,0.0,1092399.0,37.38,107047392.0,18.87,109052352.0,18.52
3,32,13,41472,32,32768,41472,940768.0,11.79,25.04,11.0,2188241.0,4624062.0,0.0,0.0,1820500.0,946660.0,41488.0,72.0,30.03,0.0,2309563.0,35.44,107161088.0,17.87,109052352.0,17.56
3,32,13,46080,32,32768,46080,855968.0,11.62,24.47,11.07,1969477.0,4156138.0,0.0,0.0,1638500.0,852020.0,46096.0,72.0,29.45,0.0,2148701.0,38.79,107216480.0,19.56,109052672.0,19.23
3,32,13,50688,32,32768,50688,823776.0,13.35,26.5,11.57,2147859.0,4539382.0,0.0,0.0,1787400.0,929448.0,50704.0,72.0,32.3,0.0,1461871.0,40.55,107440832.0,20.43,109052928.0,20.13
3,32,13,55296,32,32768,55296,742816.0,13.65,23.43,11.11,1969051.0,4158160.0,0.0,0.0,1638600.0,852072.0,55312.0,72.0,28.37,0.0,1267147.0,45.24,107285952.0,22.81,109063616.0,22.43
3,32,13,59904,32,32768,59904,747872.0,14.64,27.66,12.14,2120161.0,4487830.0,0.0,0.0,1764700.0,917644.0,59920.0,72.0,33.22,0.0,1379399.0,44.9,107813120.0,22.58,109053120.0,22.32
3,32,13,64512,32,32768,64512,711264.0,14.3,26.81,12.22,1968781.0,4167310.0,0.0,0.0,1638700.0,852124.0,64528.0,72.0,33.25,0.0,1471274.0,47.38,108247936.0,23.78,109057536.0,23.6
3,32,13,69120,32,32768,69120,692064.0,15.62,28.3,12.96,2099785.0,4443522.0,0.0,0.0,1748000.0,908960.0,69136.0,72.0,33.79,5208.0,1540579.0,48.1,108376096.0,24.13,109056320.0,23.98
3,32,13,73728,32,32768,73728,601088.0,17.08,24.13,11.79,1968128.0,4167208.0,0.0,0.0,1638400.0,851968.0,73744.0,72.0,23.53,2885.0,1629614.0,55.18,107026400.0,27.85,109052352.0,27.33
3,32,13,78336,32,32768,78336,647744.0,16.84,29.51,13.08,2084168.0,4407361.0,0.0,0.0,1735200.0,902304.0,78352.0,72.0,34.19,16693.0,1523548.0,52.09,109042880.0,26.05,109056384.0,26.04
3,32,13,82944,32,32768,82944,620704.0,16.66,28.85,13.41,1968501.0,4164812.0,0.0,0.0,1638900.0,852228.0,82960.0,72.0,33.86,21134.0,1430302.0,54.82,110392032.0,27.25,109134656.0,27.57
3,32,13,87552,32,32768,87552,615200.0,17.78,30.23,13.64,2071725.0,4389188.0,0.0,0.0,1725000.0,897000.0,87568.0,72.0,34.71,24936.0,1440644.0,56.31,114299296.0,27.53,109338176.0,28.78
3,32,13,92160,32,32768,92160,584768.0,17.61,26.72,13.81,1968439.0,4170190.0,0.0,0.0,1639000.0,852280.0,92176.0,72.0,32.78,23921.0,1158799.0,57.62,110637152.0,28.63,109239168.0,29.0
3,32,13,96768,32,32768,96768,593280.0,18.16,30.21,14.83,2062081.0,4381025.0,0.0,0.0,1717100.0,892892.0,96784.0,72.0,35.57,32562.0,1309484.0,57.59,114485344.0,28.11,109153408.0,29.48


==> figs/data/lines/18/gimmik_data_lines_p3_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
3,64,13,9216,32,32768,9216,6964928.0,4.21,14.31,9.75,3964928.0,7307264.0,0.0,0.0,3276800.0,1703936.0,9232.0,96.0,0.0,3036.0,713984.0,9.54,216102880.0,4.79,218104256.0,4.75
3,64,13,18432,32,32768,18432,3434560.0,4.21,14.33,9.36,1982464.0,4177920.0,0.0,0.0,1638400.0,851968.0,18448.0,96.0,0.0,3287.0,2051079.0,19.12,216057952.0,9.6,218104256.0,9.51
3,64,13,27648,32,32768,27648,2293344.0,8.52,22.1,9.15,2632443.0,5539771.0,0.0,0.0,2184600.0,1135992.0,27664.0,96.0,10.86,16726.0,1447884.0,29.01,216075616.0,14.57,218116288.0,14.44
3,64,13,36864,32,32768,36864,1712736.0,8.58,18.85,9.25,1974272.0,4158332.0,0.0,0.0,1638400.0,851968.0,36880.0,96.0,7.14,0.0,922018.0,38.93,216049088.0,19.56,218104256.0,19.37
3,64,13,46080,32,32768,46080,1590176.0,11.16,25.9,10.62,2365994.0,4993772.0,0.0,0.0,1966200.0,1022424.0,46096.0,96.0,18.85,0.0,3527113.0,42.16,216153440.0,21.17,218104704.0,20.99
3,64,13,55296,32,32768,55296,1366336.0,10.78,24.83,11.05,1971782.0,4161952.0,0.0,0.0,1638600.0,852072.0,55312.0,96.0,18.98,0.0,1667533.0,48.87,216154720.0,24.55,218124672.0,24.33
3,64,13,64512,32,32768,64512,1256704.0,13.29,29.06,11.58,2252042.0,4755789.0,0.0,0.0,1872800.0,973856.0,64528.0,96.0,24.51,0.0,2257614.0,52.78,216575616.0,26.48,218107072.0,26.3
3,64,13,73728,32,32768,73728,1127072.0,13.43,22.83,11.78,1970176.0,4158908.0,0.0,0.0,1638400.0,851968.0,73744.0,96.0,18.75,3939.0,1532940.0,60.81,216044064.0,30.55,218104256.0,30.26
3,64,13,82944,32,32768,82944,1156128.0,14.28,30.06,12.83,2188241.0,4601576.0,0.0,0.0,1820500.0,946660.0,82960.0,96.0,27.39,24870.0,2393341.0,59.18,222456896.0,29.35,218941120.0,29.83
3,64,13,92160,32,32768,92160,1087104.0,13.57,28.26,13.36,1969477.0,4142338.0,0.0,0.0,1638500.0,852020.0,92176.0,96.0,26.37,34922.0,1834900.0,62.66,223254016.0,31.07,219657280.0,31.58


==> figs/data/lines/18/gimmik_data_lines_p4_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
4,32,13,9000,32,32768,9000,11819648.0,3.2,16.27,11.9,4947968.0,9764864.0,0.0,0.0,4751360.0,2129920.0,9016.0,56.0,0.0,7538.0,571580.0,5.43,211196256.0,2.73,213007296.0,2.7
4,32,13,18000,32,32768,18000,4321088.0,6.01,21.56,8.22,4931584.0,9694117.0,0.0,0.0,4751360.0,2129920.0,18016.0,56.0,8.29,56202.0,2208340.0,14.36,211125024.0,7.21,212992448.0,7.15
4,32,13,27000,32,32768,27000,3345888.0,7.71,24.92,9.38,4926273.0,9689334.0,0.0,0.0,4751505.0,2129985.0,27016.0,56.0,17.15,43245.0,2130900.0,19.44,212293984.0,9.74,213010688.0,9.71
4,32,13,36000,32,32768,36000,2185824.0,11.63,25.33,8.35,4923392.0,9713701.0,0.0,0.0,4751360.0,2129920.0,36016.0,56.0,17.71,0.0,2574473.0,29.74,211275936.0,14.93,212992448.0,14.81
4,32,13,45000,32,32768,45000,1996032.0,10.11,30.25,9.64,3938954.0,7824542.0,0.0,0.0,3801320.0,1704040.0,45016.0,56.0,24.84,0.0,1317314.0,32.65,213778432.0,16.3,213005248.0,16.36
4,32,13,54000,32,32768,54000,1643872.0,13.11,30.84,9.09,4101962.0,8075957.0,0.0,0.0,3959950.0,1775150.0,54016.0,56.0,27.4,0.0,3382264.0,40.21,214601600.0,20.03,213022080.0,20.18
4,32,13,63000,32,32768,63000,1491136.0,14.72,34.01,9.63,4218482.0,8324589.0,0.0,0.0,4073340.0,1825980.0,63016.0,56.0,32.13,0.0,4961467.0,43.63,216108288.0,21.66,213014400.0,21.97
4,32,13,72000,32,32768,72000,1207328.0,19.12,32.17,8.75,4304896.0,8492574.0,0.0,0.0,4157440.0,1863680.0,72016.0,56.0,27.78,2146.0,2695992.0,54.03,210941184.0,27.14,212992512.0,26.88
4,32,13,81000,32,32768,81000,1312864.0,18.02,35.47,10.65,4372691.0,8643661.0,0.0,0.0,4223415.0,1893255.0,81016.0,56.0,33.77,3985.0,2355678.0,50.92,219655392.0,25.07,213075904.0,25.85
4,32,13,90000,32,32768,90000,1196160.0,17.88,34.55,10.76,3935677.0,7780556.0,0.0,0.0,3801320.0,1704040.0,90016.0,56.0,32.92,4325.0,2186268.0,56.13,220284992.0,27.6,213189056.0,28.52


==> figs/data/lines/18/gimmik_data_lines_p4_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
4,64,13,18000,32,32768,18000,13074112.0,3.96,14.76,13.26,4947968.0,9764864.0,0.0,0.0,4751360.0,2129920.0,18016.0,96.0,0.0,28200.0,1372235.0,9.87,424352672.0,4.94,425993664.0,4.93
4,64,13,36000,32,32768,36000,4866624.0,8.61,21.08,9.26,4931584.0,9684731.0,0.0,0.0,4751360.0,2129920.0,36016.0,96.0,8.43,0.0,4497007.0,26.57,424181760.0,13.31,426025920.0,13.25
4,64,13,54000,32,32768,54000,3711968.0,11.35,26.73,10.69,4926273.0,9686187.0,0.0,0.0,4751505.0,2129985.0,54016.0,96.0,16.58,0.0,5842535.0,35.18,428055232.0,17.55,426003456.0,17.63
4,64,13,72000,32,32768,72000,2558560.0,16.7,29.25,9.64,4923392.0,9703786.0,0.0,0.0,4751360.0,2129920.0,72016.0,96.0,17.72,14456.0,5009379.0,51.5,423925280.0,25.81,425985280.0,25.69
4,64,13,90000,32,32768,90000,2422368.0,13.93,32.93,11.46,3938954.0,7776255.0,0.0,0.0,3801320.0,1704040.0,90016.0,96.0,23.17,64378.0,4288142.0,54.3,432736800.0,26.95,426446848.0,27.35


==> figs/data/lines/18/gimmik_data_lines_p5_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
5,32,13,15552,32,32768,15552,20393344.0,4.14,16.53,11.58,11829248.0,21926968.0,0.0,0.0,12976128.0,5111808.0,15568.0,64.0,5.61,171279.0,708228.0,5.5,366693792.0,2.76,368086976.0,2.75
5,32,13,31104,32,32768,31104,9516064.0,5.77,17.73,12.73,8863744.0,19774588.0,0.0,0.0,9732096.0,3833856.0,31120.0,64.0,13.25,50136.0,796877.0,11.89,369413024.0,5.93,368053312.0,5.96
5,32,13,46656,32,32768,46656,6392064.0,7.27,22.37,13.4,7875483.0,17585696.0,0.0,0.0,8651016.0,3407976.0,46672.0,64.0,21.08,0.0,650620.0,18.27,395360224.0,8.82,368671168.0,9.45
5,32,13,62208,32,32768,62208,3903168.0,11.01,24.31,10.8,7380992.0,16485887.0,0.0,0.0,8110080.0,3194880.0,62224.0,64.0,24.24,0.0,1434428.0,29.3,380021024.0,14.42,368147520.0,14.88
5,32,13,77760,32,32768,77760,3426400.0,12.48,30.84,11.23,7084874.0,15816048.0,0.0,0.0,7786152.0,3067272.0,77776.0,64.0,30.07,85536.0,5394917.0,37.04,450109120.0,16.84,375479488.0,20.19
5,32,13,93312,32,32768,93312,2926464.0,14.1,31.47,11.86,6887582.0,15396527.0,0.0,0.0,7570332.0,2982252.0,93328.0,64.0,33.07,115360.0,9601107.0,43.77,457811232.0,19.89,381128704.0,23.89


==> figs/data/lines/18/gimmik_data_lines_p5_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
5,64,13,31104,32,32768,31104,21906624.0,5.34,15.29,12.88,11829248.0,21942590.0,0.0,0.0,12976128.0,5111808.0,31120.0,118.0,5.94,207804.0,822962.0,10.24,736156672.0,5.12,736101568.0,5.12
5,64,13,62208,32,32768,62208,10014080.0,8.82,18.09,13.2,8863744.0,19765619.0,0.0,0.0,9732096.0,3833856.0,62224.0,120.0,13.32,0.0,1369451.0,23.18,776688128.0,11.28,736393280.0,11.9
5,64,13,93312,32,32768,93312,6876864.0,11.4,25.92,14.13,7875483.0,17584712.0,0.0,0.0,8651016.0,3407976.0,93328.0,120.0,20.32,351905.0,17584979.0,36.05,865307712.0,16.79,754102208.0,19.26


==> figs/data/lines/18/gimmik_data_lines_p6_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
6,32,13,24696,32,32768,24696,34064384.0,3.79,15.82,16.47,13795328.0,34367718.0,0.0,0.0,16973824.0,5963776.0,24712.0,64.0,7.38,99314.0,929272.0,5.34,601994496.0,2.63,584539776.0,2.71
6,32,13,49392,32,32768,49392,16390816.0,5.97,16.29,16.43,13778944.0,34621010.0,0.0,0.0,16973824.0,5963776.0,49408.0,64.0,16.37,0.0,901335.0,11.28,625155936.0,5.45,584972864.0,5.83
6,32,13,74088,32,32768,74088,9992096.0,7.74,23.08,15.22,11480073.0,28636040.0,0.0,0.0,14145285.0,4969965.0,74104.0,64.0,25.4,98688.0,1291648.0,22.95,871441632.0,9.6,626354304.0,13.35


==> figs/data/lines/18/gimmik_data_lines_p6_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
6,64,13,49392,32,32768,49392,37427392.0,4.31,14.27,17.91,13795328.0,34350184.0,0.0,0.0,16973824.0,5963776.0,49408.0,124.0,8.06,0.0,970139.0,9.72,1207505376.0,4.78,1169179776.0,4.94


==> figs/data/lines/24/gimmik_data_lines_opt_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,32,13,73728,32,32768,73728,58912,20.81,28.18,13.34,295254,381492,0,0,106496,106496,73744,88,0,12,56524,68.14,11033856,37.66,13631936,30.48
2,32,13,82944,32,32768,82944,183488,22.79,29.49,10.28,996352,1622867,0,0,359424,359424,82960,90,0,1462,204992,76.75,43546464,39.43,46006720,37.32
3,32,13,86016,32,32768,86016,503328,20.52,38.31,9.18,2362069,4561029,0,0,852124,852124,86032,98,9.35,24946,1315673,67.51,108381024,33.86,109085696,33.65
4,32,13,96000,32,32768,96000,1022080,23.87,38.26,7.31,5165056,11674160,0,0,1863680,1863680,96016,62,0,59331,3561890,64.4,210931616,32.36,212995264,32.04
5,32,13,82944,32,32768,82944,4158112,10.45,20.95,11.86,8855552,22930773,0,0,3194880,3194880,82960,64,0,171596,1394536,27.29,378710816,13.46,368330432,13.84
6,32,13,65856,32,32768,65856,16143904,5.71,16.6,17.45,16531456,48214248,0,0,5963776,5963776,65872,64,0,0,815602,11.57,629765312,5.57,585292608,5.99


==> figs/data/lines/24/gimmik_data_lines_opt_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,64,13,86016,32,32768,86016,104448,10.94,30.37,15.55,295714,379114,0,0,106574,106574,86032,98,3.47,685,89469,77.87,24980352,40.64,27263424,37.23
2,64,13,82944,32,32768,82944,360576,14.41,30,10.62,1107968,1772376,0,0,399360,399360,82960,98,0,12473,211890,79.21,89569568,40.14,92013568,39.07
3,64,13,86016,32,32768,86016,986112,15.28,37.1,9.57,2701514,5189131,0,0,973856,973856,86032,98,5.69,21232,2634889,67.45,217539776,33.78,218236352,33.67
4,64,13,96000,32,32768,96000,2205216,18.76,37.53,7.58,5906432,17245152,0,0,2129920,2129920,96016,78,0,18702,8831785,58.81,423936928,29.48,425987200,29.33
5,64,13,82944,32,32768,82944,9267168,9.34,20.05,11.77,10633216,36311998,0,0,3833856,3833856,82960,70,0,483923,8094556,25.07,781933632,12.17,737040128,12.91
6,64,13,65856,32,32768,65856,37579904,4.44,14.21,18.56,16547840,64757365,0,0,5963776,5963776,65872,72,0,0,3710708,9.68,1207029216,4.77,1170242176,4.92


==> figs/data/lines/24/gimmik_data_lines_p1_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,32,13,768,32,32768,768,293056.0,28.53,50.32,7.81,2392064.0,2654208.0,0.0,0.0,851968.0,851968.0,784.0,82.0,6.6,37886.0,53805.0,13.4,11612512.0,7.24,13633728.0,6.16
1,32,13,1536,32,32768,1536,239680.0,18.62,32.49,6.08,1196032.0,1523712.0,0.0,0.0,425984.0,425984.0,1552.0,82.0,2.83,20798.0,70841.0,16.65,11610336.0,8.99,13631936.0,7.66
1,32,13,2304,32,32768,2304,213664.0,13.74,24.55,6.13,797379.0,1015839.0,0.0,0.0,283998.0,283998.0,2320.0,88.0,3.07,11098.0,96543.0,18.39,11568992.0,9.95,13631936.0,8.44
1,32,13,3072,32,32768,3072,229600.0,9.66,16.71,5.83,598016.0,761856.0,0.0,0.0,212992.0,212992.0,3088.0,82.0,1.69,7535.0,51084.0,17.28,11612128.0,9.33,13631936.0,7.95
1,32,13,3840,32,32768,3840,191296.0,9.2,19.83,6.07,478442.0,609522.0,0.0,0.0,170404.0,170404.0,3856.0,88.0,2.81,6861.0,75091.0,20.55,11587680.0,11.11,13631936.0,9.44
1,32,13,4608,32,32768,4608,304064.0,4.86,10.52,5.83,398726.0,507966.0,0.0,0.0,142012.0,142012.0,4624.0,88.0,0.0,3726.0,57813.0,13.05,11620320.0,7.04,13631936.0,6.0
1,32,13,5376,32,32768,5376,261952.0,4.77,12.05,5.84,341786.0,435426.0,0.0,0.0,121732.0,121732.0,5392.0,88.0,0.0,2631.0,52071.0,14.94,11615072.0,8.07,13631936.0,6.88
1,32,13,6144,32,32768,6144,223424.0,4.89,8.31,5.73,299008.0,380928.0,0.0,0.0,106496.0,106496.0,6160.0,82.0,0.0,2636.0,25984.0,17.51,11619040.0,9.45,13631936.0,8.06
1,32,13,6912,32,32768,6912,212288.0,9.14,13.99,5.78,527945.0,669964.0,0.0,0.0,189332.0,189332.0,6928.0,88.0,12.25,3961.0,35021.0,18.5,11597920.0,9.99,13631936.0,8.5
1,32,13,7680,32,32768,7680,191168.0,9.17,13.92,5.82,475165.0,602589.0,0.0,0.0,170404.0,170404.0,7696.0,88.0,9.46,4357.0,34449.0,20.59,11582432.0,11.13,13632192.0,9.46
1,32,13,8448,32,32768,8448,177344.0,9.05,15.52,5.87,431955.0,547145.0,0.0,0.0,154908.0,154908.0,8464.0,88.0,13.18,3625.0,49187.0,22.41,11577440.0,12.12,13631936.0,10.29
1,32,13,9216,32,32768,9216,161632.0,8.98,13.47,5.89,395995.0,501813.0,0.0,0.0,142012.0,142012.0,9232.0,88.0,10.13,3858.0,45583.0,24.26,11579616.0,13.12,13631936.0,11.14
1,32,13,9984,32,32768,9984,153440.0,8.85,16.8,6.0,365545.0,463113.0,0.0,0.0,131092.0,131092.0,10000.0,88.0,10.46,3943.0,55970.0,25.91,11578848.0,14.01,13631936.0,11.9
1,32,13,10752,32,32768,10752,143744.0,8.81,16.63,6.0,339445.0,430019.0,0.0,0.0,121732.0,121732.0,10768.0,88.0,8.6,4375.0,56097.0,27.78,11573600.0,15.02,13631936.0,12.76
1,32,13,11520,32,32768,11520,135936.0,8.65,17.98,6.09,316825.0,401396.0,0.0,0.0,113620.0,113620.0,11536.0,88.0,8.03,4386.0,52696.0,29.21,11571296.0,15.8,13631936.0,13.41
1,32,13,12288,32,32768,12288,124320.0,9.06,13.19,5.91,296960.0,376252.0,0.0,0.0,106496.0,106496.0,12304.0,82.0,0.0,3572.0,53372.0,32.68,11570016.0,17.68,13631936.0,15.0
1,32,13,13056,32,32768,13056,123008.0,12.44,19.37,6.35,418304.0,530778.0,0.0,0.0,150358.0,150358.0,13072.0,88.0,17.27,3980.0,146262.0,31.66,11575904.0,17.12,13631936.0,14.54
1,32,13,13824,32,32768,13824,117984.0,12.54,19.33,6.31,395085.0,501279.0,0.0,0.0,142012.0,142012.0,13840.0,88.0,16.0,4082.0,146701.0,33.79,11570656.0,18.27,13631936.0,15.51
1,32,13,14592,32,32768,14592,113920.0,12.35,20.72,6.39,374325.0,475686.0,0.0,0.0,134550.0,134550.0,14608.0,88.0,16.28,3398.0,139177.0,35.15,11572864.0,19.01,13631936.0,16.14
1,32,13,15360,32,32768,15360,110528.0,12.4,18.72,6.59,355663.0,451411.0,0.0,0.0,127842.0,127842.0,15376.0,88.0,12.88,3555.0,135992.0,37.08,11569408.0,20.05,13631936.0,17.02
1,32,13,16128,32,32768,16128,70080.0,18.43,33.01,8.06,338737.0,430913.0,0.0,0.0,121758.0,121758.0,16144.0,88.0,15.71,4929.0,135996.0,57.88,11572064.0,31.3,13631936.0,26.57
1,32,13,16896,32,32768,16896,103424.0,11.96,21.36,6.74,323330.0,411122.0,0.0,0.0,116220.0,116220.0,16912.0,88.0,14.47,2463.0,129080.0,39.44,11568896.0,21.33,13631936.0,18.11
1,32,13,17664,32,32768,17664,100384.0,11.76,22.63,6.86,309225.0,393349.0,0.0,0.0,111150.0,111150.0,17680.0,88.0,15.27,2327.0,122967.0,40.58,11568896.0,21.95,13631936.0,18.63
1,32,13,18432,32,32768,18432,94176.0,11.82,17.15,6.58,296422.0,376801.0,0.0,0.0,106548.0,106548.0,18448.0,88.0,9.27,2083.0,120488.0,42.46,11568000.0,22.97,13631936.0,19.49
1,32,13,19200,32,32768,19200,99744.0,14.75,22.97,7.17,378807.0,482026.0,0.0,0.0,136318.0,136318.0,19216.0,88.0,21.77,2321.0,111489.0,41.05,11568896.0,22.21,13631936.0,18.84
1,32,13,19968,32,32768,19968,94720.0,14.87,22.9,7.17,364357.0,463910.0,0.0,0.0,131118.0,131118.0,19984.0,88.0,20.63,2528.0,110689.0,43.04,11568896.0,23.28,13631936.0,19.76
1,32,13,20736,32,32768,20736,94464.0,14.32,23.59,7.33,350846.0,446962.0,0.0,0.0,126256.0,126256.0,20752.0,88.0,21.14,2190.0,107278.0,43.05,11568768.0,23.29,13631936.0,19.76
1,32,13,21504,32,32768,21504,89440.0,14.54,21.9,7.16,338347.0,430893.0,0.0,0.0,121758.0,121758.0,21520.0,88.0,17.62,2489.0,107732.0,45.31,11568512.0,24.51,13631936.0,20.8
1,32,13,22272,32,32768,22272,89152.0,13.92,24.19,7.62,326570.0,416211.0,0.0,0.0,117520.0,117520.0,22288.0,88.0,19.79,2601.0,99483.0,44.96,11568768.0,24.32,13631936.0,20.64
1,32,13,23040,32,32768,23040,86016.0,14.04,24.14,7.63,315877.0,402505.0,0.0,0.0,113672.0,113672.0,23056.0,88.0,17.81,2757.0,99767.0,46.84,11568768.0,25.34,13631936.0,21.5
1,32,13,23808,32,32768,23808,87328.0,13.59,24.81,7.61,305690.0,389978.0,0.0,0.0,110006.0,110006.0,23824.0,88.0,17.81,2442.0,95679.0,46.87,11569440.0,25.35,13631936.0,21.52
1,32,13,24576,32,32768,24576,77056.0,15.08,21.67,6.83,295936.0,377551.0,0.0,0.0,106496.0,106496.0,24592.0,82.0,0.0,2984.0,41217.0,52.98,11264128.0,29.01,13631936.0,23.97
1,32,13,25344,32,32768,25344,85664.0,16.16,25.32,8.07,358473.0,457644.0,0.0,0.0,129090.0,129090.0,25360.0,88.0,21.23,2917.0,138989.0,47.55,11564288.0,25.73,13631936.0,21.83
1,32,13,26112,32,32768,26112,81920.0,16.57,25.67,8.08,347932.0,444304.0,0.0,0.0,125294.0,125294.0,26128.0,88.0,20.8,2652.0,138029.0,50.21,11563264.0,27.16,13631936.0,23.04
1,32,13,26880,32,32768,26880,81088.0,16.0,26.31,8.22,338185.0,432025.0,0.0,0.0,121784.0,121784.0,26896.0,88.0,22.74,2152.0,136464.0,50.08,11566496.0,27.1,13638336.0,22.98
1,32,13,27648,32,32768,27648,80224.0,15.73,23.76,7.94,328799.0,419776.0,0.0,0.0,118404.0,118404.0,27664.0,88.0,19.49,2575.0,139759.0,50.36,11559168.0,27.25,13631936.0,23.11
1,32,13,28416,32,32768,28416,78848.0,15.39,26.43,8.24,319846.0,408591.0,0.0,0.0,115180.0,115180.0,28432.0,88.0,22.88,2364.0,135108.0,50.95,11567808.0,27.56,13631936.0,23.39
1,32,13,29184,32,32768,29184,77504.0,15.57,26.36,8.12,311471.0,397954.0,0.0,0.0,112164.0,112164.0,29200.0,88.0,21.97,2587.0,134433.0,52.71,11565728.0,28.51,13631936.0,24.19
1,32,13,29952,32,32768,29952,77408.0,15.17,27.12,8.5,303529.0,387956.0,0.0,0.0,109304.0,109304.0,29968.0,88.0,22.68,2385.0,130443.0,52.89,11567584.0,28.61,13631936.0,24.28
1,32,13,30720,32,32768,30720,73696.0,15.77,22.63,8.07,295948.0,377808.0,0.0,0.0,106574.0,106574.0,30736.0,88.0,13.61,2431.0,138510.0,55.93,11538432.0,30.29,13631936.0,25.64
1,32,13,31488,32,32768,31488,76000.0,17.87,27.82,8.77,346328.0,443188.0,0.0,0.0,124774.0,124774.0,31504.0,88.0,25.8,2760.0,123524.0,53.89,11569280.0,29.15,13631936.0,24.74
1,32,13,32256,32,32768,32256,74112.0,17.65,27.16,8.79,338101.0,432814.0,0.0,0.0,121810.0,121810.0,32272.0,88.0,24.56,3013.0,123412.0,54.51,11560512.0,29.49,13631936.0,25.01
1,32,13,33024,32,32768,33024,75296.0,17.14,27.67,8.83,330235.0,422524.0,0.0,0.0,118976.0,118976.0,33040.0,88.0,22.91,0.0,120824.0,54.13,11565952.0,29.29,13631936.0,24.85
1,32,13,33792,32,32768,33792,72544.0,17.6,26.39,8.71,322585.0,412598.0,0.0,0.0,116220.0,116220.0,33808.0,88.0,19.46,0.0,125927.0,56.9,11557280.0,30.8,13631936.0,26.11
1,32,13,34560,32,32768,34560,74368.0,16.36,27.39,8.97,315585.0,403676.0,0.0,0.0,113698.0,113698.0,34576.0,88.0,22.72,0.0,117826.0,54.08,11566496.0,29.26,13631936.0,24.82
1,32,13,35328,32,32768,35328,70336.0,17.04,28.22,9.16,308657.0,394810.0,0.0,0.0,111202.0,111202.0,35344.0,88.0,21.75,0.0,118064.0,57.59,11562368.0,31.16,13631936.0,26.43
1,32,13,36096,32,32768,36096,72224.0,16.6,28.83,8.95,302162.0,386722.0,0.0,0.0,108862.0,108862.0,36112.0,88.0,22.48,0.0,114006.0,57.43,11567328.0,31.07,13631936.0,26.36
1,32,13,36864,32,32768,36864,67616.0,17.37,24.7,8.52,295739.0,378818.0,0.0,0.0,106548.0,106548.0,36880.0,88.0,8.27,0.0,122892.0,60.82,11471104.0,33.03,13631936.0,27.79
1,32,13,37632,32,32768,37632,73600.0,17.87,27.79,9.76,337773.0,433102.0,0.0,0.0,121732.0,121732.0,37648.0,88.0,25.41,0.0,110396.0,54.99,11569248.0,29.75,13631936.0,25.25
1,32,13,38400,32,32768,38400,72992.0,18.1,27.78,9.72,331208.0,424789.0,0.0,0.0,119366.0,119366.0,38416.0,88.0,24.18,0.0,110921.0,56.76,11562592.0,30.71,13631936.0,26.05
1,32,13,39168,32,32768,39168,70496.0,18.04,28.95,9.9,324643.0,416637.0,0.0,0.0,117000.0,117000.0,39184.0,88.0,25.18,0.0,107469.0,57.73,11567136.0,31.23,13631936.0,26.5
1,32,13,39936,32,32768,39936,68288.0,18.4,27.52,9.69,318511.0,408408.0,0.0,0.0,114790.0,114790.0,39952.0,88.0,20.98,0.0,111751.0,59.94,11559104.0,32.44,13631936.0,27.51
1,32,13,40704,32,32768,40704,70336.0,17.37,28.48,9.91,312523.0,400878.0,0.0,0.0,112632.0,112632.0,40720.0,88.0,23.92,0.0,104010.0,57.18,11568288.0,30.93,13631936.0,26.25
1,32,13,41472,32,32768,41472,69408.0,17.49,28.48,10.1,306535.0,393299.0,0.0,0.0,110474.0,110474.0,41488.0,88.0,22.51,0.0,106025.0,58.95,11564640.0,31.89,13631936.0,27.05
1,32,13,42240,32,32768,42240,71392.0,16.8,28.44,10.28,300980.0,386170.0,0.0,0.0,108472.0,108472.0,42256.0,88.0,23.41,0.0,104046.0,57.5,11568064.0,31.11,13631936.0,26.4
1,32,13,43008,32,32768,43008,67776.0,17.79,25.1,9.81,295714.0,379141.0,0.0,0.0,106574.0,106574.0,43024.0,88.0,13.49,0.0,115608.0,61.97,11528160.0,33.58,13631936.0,28.39
1,32,13,43776,32,32768,43776,72320.0,18.71,28.61,10.75,331703.0,426833.0,0.0,0.0,119574.0,119574.0,43792.0,88.0,26.09,0.0,98670.0,57.48,11569888.0,31.09,13631936.0,26.39
1,32,13,44544,32,32768,44544,67872.0,18.49,28.0,10.56,326005.0,419635.0,0.0,0.0,117520.0,117520.0,44560.0,88.0,24.6,0.0,99941.0,57.98,11562208.0,31.37,13631936.0,26.61
1,32,13,45312,32,32768,45312,71264.0,19.03,30.01,10.89,320740.0,412804.0,0.0,0.0,115622.0,115622.0,45328.0,88.0,25.53,0.0,96775.0,60.71,11573088.0,32.83,13631936.0,27.88
1,32,13,46080,32,32768,46080,66848.0,18.99,28.03,10.82,315403.0,406184.0,0.0,0.0,113698.0,113698.0,46096.0,88.0,21.39,0.0,99516.0,61.57,11557248.0,33.32,13631936.0,28.25
1,32,13,46848,32,32768,46848,68640.0,18.14,29.39,10.98,310354.0,399273.0,0.0,0.0,111878.0,111878.0,46864.0,88.0,24.66,0.0,94755.0,59.81,11571200.0,32.35,13631936.0,27.46
1,32,13,47616,32,32768,47616,68832.0,17.83,28.6,11.03,305161.0,392815.0,0.0,0.0,110006.0,110006.0,47632.0,88.0,23.09,0.0,94568.0,59.82,11565312.0,32.36,13631936.0,27.46
1,32,13,48384,32,32768,48384,68576.0,17.48,28.9,11.01,300545.0,386623.0,0.0,0.0,108342.0,108342.0,48400.0,88.0,23.89,0.0,92207.0,59.13,11568192.0,31.99,13631936.0,27.15
1,32,13,49152,32,32768,49152,64288.0,19.03,26.5,10.25,295424.0,380094.0,0.0,0.0,106496.0,106496.0,49168.0,82.0,0.0,0.0,48817.0,64.57,11217536.0,35.42,13631936.0,29.15
1,32,13,49920,32,32768,49920,70656.0,18.67,28.28,11.44,327385.0,423778.0,0.0,0.0,118040.0,118040.0,49936.0,88.0,24.53,0.0,88980.0,57.52,11576928.0,31.1,13631936.0,26.41
1,32,13,50688,32,32768,50688,69760.0,18.33,27.4,11.29,322409.0,417197.0,0.0,0.0,116246.0,116246.0,50704.0,88.0,23.76,0.0,89262.0,57.31,11571360.0,31.0,13631936.0,26.31
1,32,13,51456,32,32768,51456,69440.0,18.48,28.73,11.59,317650.0,413056.0,0.0,0.0,114530.0,114530.0,51472.0,88.0,25.23,0.0,89504.0,58.73,11567200.0,31.77,13631936.0,26.96
1,32,13,52224,32,32768,52224,67264.0,19.41,28.29,11.48,312818.0,404942.0,0.0,0.0,112788.0,112788.0,52240.0,88.0,21.33,0.0,92272.0,62.5,11559104.0,33.82,13631936.0,28.68
1,32,13,52992,32,32768,52992,66368.0,18.89,30.08,11.84,308275.0,400237.0,0.0,0.0,111150.0,111150.0,53008.0,88.0,25.27,0.0,87660.0,61.82,11579200.0,33.43,13631936.0,28.39
1,32,13,53760,32,32768,53760,65056.0,18.8,29.61,11.81,304021.0,394424.0,0.0,0.0,109616.0,109616.0,53776.0,88.0,23.91,0.0,88135.0,62.47,11564992.0,33.79,13631936.0,28.67
1,32,13,54528,32,32768,54528,66368.0,18.31,29.85,11.98,299766.0,390175.0,0.0,0.0,108082.0,108082.0,54544.0,88.0,25.01,0.0,86807.0,61.64,11576864.0,33.34,13632512.0,28.31
1,32,13,55296,32,32768,55296,62144.0,19.6,26.99,11.27,295584.0,384403.0,0.0,0.0,106574.0,106574.0,55312.0,88.0,14.05,0.0,99115.0,66.55,11523936.0,36.07,13631936.0,30.49
1,32,13,56064,32,32768,56064,67264.0,19.41,29.25,12.15,323657.0,421535.0,0.0,0.0,116714.0,116714.0,56080.0,88.0,26.6,0.0,86098.0,60.09,11579776.0,32.49,13631936.0,27.6
1,32,13,56832,32,32768,56832,66048.0,19.41,29.06,12.25,319331.0,415121.0,0.0,0.0,115154.0,115154.0,56848.0,88.0,25.06,0.0,86188.0,61.26,11562560.0,33.15,13631936.0,28.12
1,32,13,57600,32,32768,57600,67392.0,18.86,29.14,12.35,315077.0,410782.0,0.0,0.0,113620.0,113620.0,57616.0,88.0,26.02,0.0,84053.0,60.12,11575424.0,32.51,13631936.0,27.61
1,32,13,58368,32,32768,58368,66400.0,19.17,27.89,12.19,311112.0,405485.0,0.0,0.0,112190.0,112190.0,58384.0,88.0,22.01,0.0,88751.0,61.97,11559584.0,33.54,13631936.0,28.44
1,32,13,59136,32,32768,59136,66432.0,18.48,29.22,12.23,307074.0,401212.0,0.0,0.0,110734.0,110734.0,59152.0,88.0,25.64,0.0,82268.0,60.5,11573344.0,32.72,13631936.0,27.78
1,32,13,59904,32,32768,59904,66464.0,18.93,29.63,12.21,303181.0,395620.0,0.0,0.0,109330.0,109330.0,59920.0,88.0,24.02,0.0,87132.0,62.92,11563616.0,34.04,13631936.0,28.88
1,32,13,60672,32,32768,60672,66432.0,18.27,29.52,12.54,299215.0,391427.0,0.0,0.0,107900.0,107900.0,60688.0,88.0,25.22,0.0,82872.0,61.44,11587680.0,33.21,13631936.0,28.23
1,32,13,61440,32,32768,61440,62048.0,19.09,26.2,11.78,295466.0,386698.0,0.0,0.0,106548.0,106548.0,61456.0,88.0,9.65,0.0,97776.0,64.37,11422592.0,35.02,13631936.0,29.35
1,32,13,62208,32,32768,62208,65280.0,20.07,30.28,13.01,320949.0,417909.0,0.0,0.0,115752.0,115752.0,62224.0,88.0,25.84,0.0,80893.0,62.66,11581792.0,33.88,13631936.0,28.78
1,32,13,62976,32,32768,62976,62144.0,20.5,30.49,12.95,317128.0,412842.0,0.0,0.0,114374.0,114374.0,62992.0,88.0,24.79,0.0,79622.0,64.72,11575648.0,35.0,13631936.0,29.72
1,32,13,63744,32,32768,63744,62720.0,20.08,30.9,13.08,313163.0,407952.0,0.0,0.0,112944.0,112944.0,63760.0,88.0,25.78,0.0,80119.0,64.2,11582720.0,34.71,13631936.0,29.49
1,32,13,64512,32,32768,64512,63168.0,20.7,29.95,13.0,309631.0,403605.0,0.0,0.0,111670.0,111670.0,64528.0,88.0,22.01,0.0,82281.0,66.78,11554496.0,36.14,13631936.0,30.64
1,32,13,65280,32,32768,65280,64032.0,19.5,30.52,13.3,305954.0,399311.0,0.0,0.0,110344.0,110344.0,65296.0,88.0,21.17,0.0,78003.0,63.65,11585280.0,34.41,13631936.0,29.24
1,32,13,66048,32,32768,66048,63040.0,19.81,30.53,13.27,302422.0,394387.0,0.0,0.0,109070.0,109070.0,66064.0,88.0,19.28,0.0,78669.0,65.24,11576160.0,35.28,13632128.0,29.96
1,32,13,66816,32,32768,66816,64832.0,18.74,29.89,13.47,298889.0,390004.0,0.0,0.0,107796.0,107796.0,66832.0,88.0,20.43,0.0,75960.0,62.56,11582848.0,33.82,13631936.0,28.74
1,32,13,67584,32,32768,67584,61440.0,20.21,27.49,12.84,295501.0,385515.0,0.0,0.0,106574.0,106574.0,67600.0,88.0,10.54,23.0,88012.0,67.8,11528704.0,36.73,13632000.0,31.07
1,32,13,68352,32,32768,68352,65504.0,19.8,29.53,13.97,318753.0,412015.0,0.0,0.0,114972.0,114972.0,68368.0,88.0,22.76,54.0,76276.0,61.5,11578848.0,33.25,13631936.0,28.25
1,32,13,69120,32,32768,69120,66208.0,19.8,29.12,14.03,315221.0,407481.0,0.0,0.0,113698.0,113698.0,69136.0,88.0,21.75,57.0,76469.0,62.14,11576576.0,33.6,13632448.0,28.54
1,32,13,69888,32,32768,69888,66112.0,19.24,29.22,14.34,311761.0,403102.0,0.0,0.0,112450.0,112450.0,69904.0,88.0,22.98,59.0,75540.0,61.06,11579648.0,33.02,13631936.0,28.05
1,32,13,70656,32,32768,70656,64576.0,19.96,28.55,13.97,308445.0,398468.0,0.0,0.0,111254.0,111254.0,70672.0,88.0,18.53,67.0,78440.0,63.91,11551840.0,34.6,13632000.0,29.32
1,32,13,71424,32,32768,71424,66496.0,19.06,29.47,14.49,304985.0,394335.0,0.0,0.0,110006.0,110006.0,71440.0,88.0,22.34,154.0,72626.0,61.86,11586336.0,33.44,13631936.0,28.42
1,32,13,72192,32,32768,72192,64672.0,19.13,29.19,14.36,301813.0,390308.0,0.0,0.0,108862.0,108862.0,72208.0,88.0,20.92,162.0,72961.0,62.65,11579264.0,33.88,13632256.0,28.78
1,32,13,72960,32,32768,72960,65184.0,18.7,29.47,14.79,298425.0,385740.0,0.0,0.0,107640.0,107640.0,72976.0,88.0,22.1,117.0,72523.0,62.06,11594144.0,33.54,13632000.0,28.52
1,32,13,73728,32,32768,73728,58912.0,20.81,28.18,13.34,295254.0,381492.0,0.0,0.0,106496.0,106496.0,73744.0,88.0,0.0,12.0,56524.0,68.14,11033856.0,37.66,13631936.0,30.48
1,32,13,74496,32,32768,74496,67040.0,19.51,28.81,14.86,316634.0,423655.0,0.0,0.0,114218.0,114218.0,74512.0,88.0,22.63,307.0,68757.0,60.27,11588736.0,32.58,13632512.0,27.69
1,32,13,75264,32,32768,75264,64960.0,19.57,28.59,14.98,313535.0,418615.0,0.0,0.0,113100.0,113100.0,75280.0,88.0,21.05,421.0,68052.0,61.24,11590400.0,33.1,13633024.0,28.14
1,32,13,76032,32,32768,76032,65248.0,19.05,28.73,15.0,310147.0,415533.0,0.0,0.0,111878.0,111878.0,76048.0,88.0,22.2,428.0,68785.0,60.37,11617280.0,32.6,13635456.0,27.77
1,32,13,76800,32,32768,76800,63776.0,19.87,28.16,14.65,307264.0,411085.0,0.0,0.0,110838.0,110838.0,76816.0,88.0,18.38,425.0,72714.0,63.26,11564704.0,34.23,13632704.0,29.04
1,32,13,77568,32,32768,77568,62976.0,19.86,30.31,15.34,304165.0,408012.0,0.0,0.0,109720.0,109720.0,77584.0,88.0,22.25,475.0,69247.0,63.75,11590240.0,34.46,13634304.0,29.29
1,32,13,78336,32,32768,78336,62336.0,20.39,30.82,14.92,301210.0,403518.0,0.0,0.0,108654.0,108654.0,78352.0,88.0,20.53,574.0,69917.0,66.33,11601440.0,35.83,13632384.0,30.5
1,32,13,79104,32,32768,79104,62176.0,19.81,30.82,15.22,298327.0,400505.0,0.0,0.0,107614.0,107614.0,79120.0,88.0,22.08,555.0,69533.0,65.05,11627648.0,35.11,13633024.0,29.94
1,32,13,79872,32,32768,79872,60320.0,21.29,28.42,14.5,295444.0,396423.0,0.0,0.0,106574.0,106574.0,79888.0,88.0,11.42,447.0,79219.0,70.08,11521088.0,37.98,13633984.0,32.09
1,32,13,80640,32,32768,80640,63136.0,20.82,30.5,15.49,315169.0,421017.0,0.0,0.0,113698.0,113698.0,80656.0,88.0,22.39,565.0,68255.0,64.07,11603936.0,34.61,13632512.0,29.46
1,32,13,81408,32,32768,81408,61760.0,20.9,30.39,15.41,312214.0,416779.0,0.0,0.0,112632.0,112632.0,81424.0,88.0,21.18,684.0,69267.0,65.32,11581312.0,35.32,13633216.0,30.0
1,32,13,82176,32,32768,82176,63616.0,20.34,30.37,15.88,309187.0,413875.0,0.0,0.0,111540.0,111540.0,82192.0,88.0,22.61,769.0,67576.0,63.96,11598048.0,34.56,13635328.0,29.4
1,32,13,82944,32,32768,82944,61280.0,20.58,29.01,15.36,306376.0,409384.0,0.0,0.0,110526.0,110526.0,82960.0,88.0,18.45,771.0,72460.0,65.22,11562464.0,35.29,13634560.0,29.93
1,32,13,83712,32,32768,83712,62560.0,19.95,30.31,15.7,303565.0,406601.0,0.0,0.0,109512.0,109512.0,83728.0,88.0,22.26,975.0,67994.0,64.05,11616032.0,34.59,13633792.0,29.47
1,32,13,84480,32,32768,84480,63392.0,20.45,30.69,15.49,300682.0,402439.0,0.0,0.0,108472.0,108472.0,84496.0,88.0,20.6,946.0,69797.0,66.22,11592864.0,35.79,13632960.0,30.43
1,32,13,85248,32,32768,85248,64000.0,19.36,29.91,16.16,298160.0,399659.0,0.0,0.0,107562.0,107562.0,85264.0,88.0,21.58,951.0,66646.0,63.28,11600896.0,34.19,13635776.0,29.09
1,32,13,86016,32,32768,86016,59904.0,21.22,27.98,15.04,295349.0,395958.0,0.0,0.0,106548.0,106548.0,86032.0,88.0,8.05,456.0,78543.0,68.85,11457344.0,37.41,13631936.0,31.44
1,32,13,86784,32,32768,86784,65280.0,20.24,29.77,16.57,313490.0,415331.0,0.0,0.0,113100.0,113100.0,86800.0,88.0,22.23,908.0,66112.0,62.66,11602400.0,33.85,13633792.0,28.81
1,32,13,87552,32,32768,87552,64640.0,20.24,29.26,16.14,310968.0,412083.0,0.0,0.0,112190.0,112190.0,87568.0,88.0,20.48,1110.0,66565.0,62.93,11606752.0,34.0,13634816.0,28.94
1,32,13,88320,32,32768,88320,65600.0,19.71,29.32,16.79,308085.0,408031.0,0.0,0.0,111150.0,111150.0,88336.0,88.0,21.86,887.0,64299.0,61.88,11612064.0,33.42,13632640.0,28.46
1,32,13,89088,32,32768,89088,62816.0,20.22,28.41,16.26,305563.0,405652.0,0.0,0.0,110240.0,110240.0,89104.0,88.0,17.78,913.0,69106.0,64.03,11591392.0,34.61,13637824.0,29.42
1,32,13,89856,32,32768,89856,64608.0,19.44,29.39,16.73,303041.0,402455.0,0.0,0.0,109330.0,109330.0,89872.0,88.0,21.26,1201.0,65627.0,62.12,11617952.0,33.54,13633280.0,28.58
1,32,13,90624,32,32768,90624,64512.0,19.47,29.01,16.65,300374.0,398498.0,0.0,0.0,108368.0,108368.0,90640.0,88.0,20.11,1214.0,66714.0,62.66,11592288.0,33.87,13633472.0,28.8
1,32,13,91392,32,32768,91392,64192.0,19.19,29.47,17.04,297924.0,395517.0,0.0,0.0,107484.0,107484.0,91408.0,88.0,20.89,1264.0,63766.0,62.48,11628896.0,33.72,13633472.0,28.76
1,32,13,92160,32,32768,92160,59712.0,20.48,26.94,15.69,295402.0,392361.0,0.0,0.0,106574.0,106574.0,92176.0,88.0,11.18,763.0,76070.0,66.47,11523616.0,36.02,13632832.0,30.45
1,32,13,92928,32,32768,92928,65728.0,19.44,28.37,17.8,312391.0,406704.0,0.0,0.0,112710.0,112710.0,92944.0,88.0,22.99,349.0,62148.0,59.85,11599680.0,32.34,13632448.0,27.52
1,32,13,93696,32,32768,93696,64928.0,19.53,28.01,17.19,309941.0,403478.0,0.0,0.0,111826.0,111826.0,93712.0,88.0,21.36,399.0,63775.0,60.47,11594592.0,32.68,13637696.0,27.78
1,32,13,94464,32,32768,94464,66464.0,19.48,28.75,17.76,307491.0,400313.0,0.0,0.0,110942.0,110942.0,94480.0,88.0,22.77,340.0,61083.0,60.93,11636224.0,32.88,13638720.0,28.05
1,32,13,95232,32,32768,95232,62432.0,19.91,27.71,17.17,304897.0,396884.0,0.0,0.0,110006.0,110006.0,95248.0,88.0,18.35,370.0,64411.0,62.48,11576416.0,33.79,13634816.0,28.69
1,32,13,96000,32,32768,96000,66720.0,19.12,28.49,18.18,302591.0,393950.0,0.0,0.0,109174.0,109174.0,96016.0,88.0,22.15,407.0,60444.0,60.41,11595968.0,32.64,13633216.0,27.77
1,32,13,96768,32,32768,96768,64832.0,19.4,28.56,17.56,300285.0,390978.0,0.0,0.0,108342.0,108342.0,96784.0,88.0,20.81,302.0,60903.0,61.85,11577312.0,33.45,13633600.0,28.4
1,32,13,97536,32,32768,97536,66656.0,19.04,28.83,18.19,297835.0,387772.0,0.0,0.0,107458.0,107458.0,97552.0,88.0,21.89,279.0,59441.0,61.21,11597696.0,33.07,13632768.0,28.13


==> figs/data/lines/24/gimmik_data_lines_p1_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,64,13,1536,32,32768,1536,501824.0,17.49,29.22,6.76,2392064.0,2654208.0,0.0,0.0,851968.0,851968.0,1552.0,96.0,2.91,33397.0,94181.0,16.13,25200992.0,8.38,27281856.0,7.75
1,64,13,3072,32,32768,3072,500672.0,8.81,14.88,6.54,1196032.0,1523712.0,0.0,0.0,425984.0,425984.0,3088.0,96.0,2.3,8510.0,60659.0,16.25,25232992.0,8.44,27263424.0,7.81
1,64,13,4608,32,32768,4608,659136.0,4.43,9.51,6.47,797379.0,1015839.0,0.0,0.0,283998.0,283998.0,4624.0,98.0,0.0,0.0,0.0,12.26,25202528.0,6.37,27263424.0,5.89
1,64,13,6144,32,32768,6144,494080.0,4.44,7.36,6.45,598016.0,761856.0,0.0,0.0,212992.0,212992.0,6160.0,96.0,0.0,0.0,0.0,16.38,25200480.0,8.51,27263424.0,7.87
1,64,13,7680,32,32768,7680,412896.0,4.54,12.17,6.73,478442.0,609522.0,0.0,0.0,170404.0,170404.0,7696.0,98.0,0.0,0.0,0.0,19.62,25229280.0,10.19,27276480.0,9.43
1,64,13,9216,32,32768,9216,350368.0,4.66,12.02,6.77,398726.0,507966.0,0.0,0.0,142012.0,142012.0,9232.0,98.0,0.0,0.0,0.0,23.25,25200480.0,12.08,27263424.0,11.17
1,64,13,10752,32,32768,10752,308576.0,4.57,14.57,6.93,341786.0,435426.0,0.0,0.0,121732.0,121732.0,10768.0,98.0,0.0,0.0,0.0,26.31,25220576.0,13.67,27263424.0,12.64
1,64,13,12288,32,32768,12288,267456.0,4.35,11.93,6.85,299008.0,380928.0,0.0,0.0,106496.0,106496.0,12304.0,96.0,0.0,0.0,0.0,30.74,25197536.0,15.98,27263424.0,14.77
1,64,13,13824,32,32768,13824,254080.0,7.67,17.09,6.89,527945.0,670045.0,0.0,0.0,189332.0,189332.0,13840.0,98.0,9.18,2782.0,204380.0,32.04,25200352.0,16.65,27263424.0,15.39
1,64,13,15360,32,32768,15360,231456.0,7.65,16.86,7.02,475165.0,603045.0,0.0,0.0,170404.0,170404.0,15376.0,98.0,5.4,3387.0,192599.0,35.48,25199328.0,18.44,27263424.0,17.04
1,64,13,16896,32,32768,16896,210240.0,7.63,19.86,7.09,431955.0,547974.0,0.0,0.0,154908.0,154908.0,16912.0,98.0,8.67,1847.0,180724.0,39.19,25200352.0,20.36,27263424.0,18.82
1,64,13,18432,32,32768,18432,191936.0,7.64,16.58,7.08,395995.0,502251.0,0.0,0.0,142012.0,142012.0,18448.0,98.0,4.85,1639.0,168718.0,42.75,25209824.0,22.21,27263424.0,20.54
1,64,13,19968,32,32768,19968,187072.0,7.56,21.39,7.46,365545.0,463645.0,0.0,0.0,131092.0,131092.0,19984.0,98.0,7.36,2474.0,175407.0,43.79,25200224.0,22.75,27263936.0,21.03
1,64,13,21504,32,32768,21504,176096.0,7.46,20.93,7.52,339445.0,429894.0,0.0,0.0,121732.0,121732.0,21520.0,98.0,5.17,3385.0,168618.0,46.5,25199584.0,24.16,27263424.0,22.33
1,64,13,23040,32,32768,23040,169728.0,7.29,22.87,7.81,316825.0,401647.0,0.0,0.0,113620.0,113620.0,23056.0,98.0,5.85,2677.0,154147.0,48.14,25198432.0,25.02,27263424.0,23.12
1,64,13,24576,32,32768,24576,156448.0,7.24,21.05,7.55,296960.0,376247.0,0.0,0.0,106496.0,106496.0,24592.0,96.0,0.0,1913.0,61455.0,53.94,24891616.0,28.2,27263424.0,25.74
1,64,13,26112,32,32768,26112,161472.0,9.66,24.02,8.3,418304.0,530901.0,0.0,0.0,150358.0,150358.0,26128.0,98.0,10.84,2848.0,231316.0,50.69,25184352.0,26.35,27263424.0,24.34
1,64,13,27648,32,32768,27648,154240.0,9.66,23.74,8.22,395085.0,501438.0,0.0,0.0,142012.0,142012.0,27664.0,98.0,9.42,2683.0,223888.0,53.68,25170016.0,27.91,27263424.0,25.77
1,64,13,29184,32,32768,29184,151712.0,9.34,25.5,8.46,374325.0,475408.0,0.0,0.0,134550.0,134550.0,29200.0,98.0,10.54,2174.0,210216.0,54.87,25174112.0,28.53,27263424.0,26.34
1,64,13,30720,32,32768,30720,141664.0,9.59,22.98,8.44,355663.0,451286.0,0.0,0.0,127842.0,127842.0,30736.0,98.0,5.15,2161.0,211031.0,59.15,25140960.0,30.78,27263424.0,28.38
1,64,13,32256,32,32768,32256,143648.0,9.33,26.82,8.95,338737.0,430563.0,0.0,0.0,121758.0,121758.0,32272.0,98.0,9.21,2217.0,197852.0,58.6,25157216.0,30.48,27263424.0,28.12
1,64,13,33792,32,32768,33792,138496.0,9.16,26.3,9.09,323330.0,410549.0,0.0,0.0,116220.0,116220.0,33808.0,98.0,8.92,0.0,188387.0,60.77,25127648.0,31.62,27263424.0,29.15
1,64,13,35328,32,32768,35328,136128.0,8.84,27.32,9.63,309225.0,392630.0,0.0,0.0,111150.0,111150.0,35344.0,98.0,9.94,0.0,181435.0,60.48,25155552.0,31.46,27263424.0,29.02
1,64,13,36864,32,32768,36864,126976.0,8.67,24.97,9.26,296422.0,376188.0,0.0,0.0,106548.0,106548.0,36880.0,98.0,3.94,0.0,133545.0,64.15,25057760.0,33.43,27263424.0,30.72
1,64,13,38400,32,32768,38400,134432.0,10.68,27.86,9.94,378807.0,481864.0,0.0,0.0,136318.0,136318.0,38416.0,98.0,13.39,0.0,164079.0,61.54,25149664.0,32.01,27263488.0,29.53
1,64,13,39936,32,32768,39936,129792.0,10.77,27.72,9.98,364357.0,463219.0,0.0,0.0,131118.0,131118.0,39952.0,98.0,11.32,0.0,160122.0,64.49,25151200.0,33.54,27263424.0,30.94
1,64,13,41472,32,32768,41472,130240.0,10.29,28.68,10.27,350846.0,446402.0,0.0,0.0,126256.0,126256.0,41488.0,98.0,12.98,0.0,153625.0,64.0,25140128.0,33.3,27263936.0,30.7
1,64,13,43008,32,32768,43008,123488.0,10.39,26.02,10.15,338347.0,430261.0,0.0,0.0,121758.0,121758.0,43024.0,98.0,6.94,0.0,153401.0,66.88,25114208.0,34.81,27263744.0,32.07
1,64,13,44544,32,32768,44544,128288.0,10.0,29.0,10.99,326570.0,416083.0,0.0,0.0,117520.0,117520.0,44560.0,98.0,11.28,0.0,145356.0,65.26,25110720.0,33.97,27263424.0,31.29
1,64,13,46080,32,32768,46080,123168.0,9.9,28.48,10.94,315877.0,402090.0,0.0,0.0,113672.0,113672.0,46096.0,98.0,9.06,0.0,142932.0,67.04,25097152.0,34.91,27263424.0,32.13
1,64,13,47616,32,32768,47616,124576.0,9.7,29.62,11.11,305690.0,389309.0,0.0,0.0,110006.0,110006.0,47632.0,98.0,9.57,0.0,136269.0,67.17,25075264.0,34.99,27264448.0,32.18
1,64,13,49152,32,32768,49152,115776.0,9.75,28.1,10.87,295936.0,377027.0,0.0,0.0,106496.0,106496.0,49168.0,96.0,0.0,0.0,40271.0,71.9,24866400.0,37.61,27263424.0,34.3
1,64,13,50688,32,32768,50688,125408.0,10.86,29.18,11.93,358473.0,457453.0,0.0,0.0,129090.0,129090.0,50704.0,98.0,11.73,0.0,118575.0,65.97,25084480.0,34.36,27263424.0,31.61
1,64,13,52224,32,32768,52224,122688.0,10.78,28.56,12.07,347932.0,443913.0,0.0,0.0,125294.0,125294.0,52240.0,98.0,10.85,0.0,118588.0,67.42,25093664.0,35.11,27263424.0,32.31
1,64,13,53760,32,32768,53760,121120.0,10.72,30.18,12.21,338185.0,431527.0,0.0,0.0,121784.0,121784.0,53776.0,98.0,12.79,0.0,117500.0,68.7,25101952.0,35.77,27263424.0,32.93
1,64,13,55296,32,32768,55296,118016.0,10.77,27.66,12.19,328799.0,419338.0,0.0,0.0,118404.0,118404.0,55312.0,98.0,7.41,0.0,120083.0,71.03,25084352.0,36.99,27263488.0,34.04
1,64,13,56832,32,32768,56832,116480.0,10.64,30.76,12.52,319846.0,408287.0,0.0,0.0,115180.0,115180.0,56848.0,98.0,12.57,0.0,117355.0,70.48,25119904.0,36.69,27271744.0,33.79
1,64,13,58368,32,32768,58368,117024.0,10.5,30.16,12.6,311471.0,397516.0,0.0,0.0,112164.0,112164.0,58384.0,98.0,10.97,0.0,118836.0,71.82,25111712.0,37.39,27263424.0,34.43
1,64,13,59904,32,32768,59904,117664.0,10.26,30.98,12.86,303529.0,387636.0,0.0,0.0,109304.0,109304.0,59920.0,98.0,12.18,0.0,117658.0,71.38,25121024.0,37.15,27263936.0,34.23
1,64,13,61440,32,32768,61440,114432.0,10.09,28.65,12.66,295948.0,377799.0,0.0,0.0,106574.0,106574.0,61456.0,98.0,4.68,0.0,92797.0,73.4,24964672.0,38.32,27264000.0,35.08
1,64,13,62976,32,32768,62976,113984.0,11.73,31.8,13.13,346328.0,443133.0,0.0,0.0,124774.0,124774.0,62992.0,98.0,13.57,0.0,120239.0,73.04,25126592.0,38.01,27263552.0,35.03
1,64,13,64512,32,32768,64512,113952.0,11.6,31.03,13.14,338101.0,432536.0,0.0,0.0,121810.0,121810.0,64528.0,98.0,11.53,0.0,117599.0,73.97,25094336.0,38.52,27263488.0,35.45
1,64,13,66048,32,32768,66048,114368.0,11.16,31.37,13.31,330235.0,422410.0,0.0,0.0,118976.0,118976.0,66064.0,98.0,10.48,0.0,117678.0,72.46,25137472.0,37.7,27263552.0,34.76
1,64,13,67584,32,32768,67584,112288.0,11.27,29.1,13.32,322585.0,412362.0,0.0,0.0,116220.0,116220.0,67600.0,98.0,5.31,103.0,120831.0,74.72,25073152.0,38.92,27263616.0,35.8
1,64,13,69120,32,32768,69120,110528.0,11.26,32.5,13.55,315585.0,403852.0,0.0,0.0,113698.0,113698.0,69136.0,98.0,10.12,458.0,118101.0,75.42,25152576.0,39.23,27263424.0,36.19
1,64,13,70656,32,32768,70656,111296.0,11.05,31.45,13.57,308657.0,394920.0,0.0,0.0,111202.0,111202.0,70672.0,98.0,8.38,561.0,114852.0,75.52,25138528.0,39.29,27263552.0,36.23
1,64,13,72192,32,32768,72192,112128.0,10.86,32.31,13.71,302162.0,387215.0,0.0,0.0,108862.0,108862.0,72208.0,98.0,9.6,709.0,113468.0,75.31,25152192.0,39.17,27264384.0,36.14
1,64,13,73728,32,32768,73728,108128.0,10.84,30.42,13.65,295739.0,378477.0,0.0,0.0,106548.0,106548.0,73744.0,98.0,0.0,407.0,53088.0,77.59,24718720.0,40.7,27263424.0,36.9
1,64,13,75264,32,32768,75264,113312.0,11.69,31.6,14.55,337773.0,433389.0,0.0,0.0,121732.0,121732.0,75280.0,98.0,10.98,947.0,109182.0,73.42,25168480.0,38.17,27263488.0,35.24
1,64,13,76800,32,32768,76800,112480.0,11.6,30.82,14.62,331208.0,424700.0,0.0,0.0,119366.0,119366.0,76816.0,98.0,9.01,891.0,110280.0,74.05,25137760.0,38.53,27263488.0,35.52
1,64,13,78336,32,32768,78336,109920.0,11.77,32.89,14.67,324643.0,416406.0,0.0,0.0,117000.0,117000.0,78352.0,98.0,10.44,1308.0,109810.0,76.75,25175680.0,39.91,27263936.0,36.85
1,64,13,79872,32,32768,79872,106784.0,11.86,30.46,14.91,318511.0,408232.0,0.0,0.0,114790.0,114790.0,79888.0,98.0,4.95,856.0,114648.0,78.23,25080896.0,40.75,27264576.0,37.48
1,64,13,81408,32,32768,81408,110208.0,11.31,32.22,15.12,312523.0,400585.0,0.0,0.0,112632.0,112632.0,81424.0,98.0,9.95,1494.0,108478.0,75.42,25180096.0,39.21,27264896.0,36.21
1,64,13,82944,32,32768,82944,110176.0,11.19,31.55,15.17,306535.0,392985.0,0.0,0.0,110474.0,110474.0,82960.0,98.0,8.2,1630.0,110340.0,76.23,25152000.0,39.66,27277312.0,36.57
1,64,13,84480,32,32768,84480,111008.0,10.97,32.14,15.29,300980.0,386140.0,0.0,0.0,108472.0,108472.0,84496.0,98.0,9.55,1885.0,105951.0,75.48,25191360.0,39.23,27264704.0,36.25
1,64,13,86016,32,32768,86016,104448.0,10.94,30.37,15.55,295714.0,379114.0,0.0,0.0,106574.0,106574.0,86032.0,98.0,3.47,685.0,89469.0,77.87,24980352.0,40.64,27263424.0,37.23
1,64,13,87552,32,32768,87552,111552.0,11.91,32.0,16.1,331703.0,426575.0,0.0,0.0,119574.0,119574.0,87568.0,98.0,11.17,1479.0,92810.0,74.95,25214368.0,38.94,27266880.0,36.01
1,64,13,89088,32,32768,89088,108192.0,12.3,32.41,16.03,326005.0,419104.0,0.0,0.0,117520.0,117520.0,89104.0,98.0,9.6,1436.0,92590.0,78.27,25161376.0,40.71,27268608.0,37.56
1,64,13,90624,32,32768,90624,109120.0,11.98,32.9,16.04,320740.0,412163.0,0.0,0.0,115622.0,115622.0,90640.0,98.0,11.11,1909.0,90190.0,77.23,25205344.0,40.14,27270976.0,37.1
1,64,13,92160,32,32768,92160,107616.0,11.83,30.18,16.44,315403.0,405451.0,0.0,0.0,113698.0,113698.0,92176.0,98.0,5.27,1208.0,90156.0,77.51,25090016.0,40.37,27270656.0,37.14
1,64,13,93696,32,32768,93696,110368.0,11.55,32.5,16.74,310354.0,399237.0,0.0,0.0,111878.0,111878.0,93712.0,98.0,10.39,1756.0,89568.0,76.47,25168960.0,39.77,27265856.0,36.71
1,64,13,95232,32,32768,95232,108352.0,11.52,31.85,16.57,305161.0,392480.0,0.0,0.0,110006.0,110006.0,95248.0,98.0,8.54,1505.0,88157.0,77.16,25122944.0,40.16,27265920.0,37.0
1,64,13,96768,32,32768,96768,112448.0,10.91,31.42,17.16,300545.0,386227.0,0.0,0.0,108342.0,108342.0,96784.0,98.0,9.62,1856.0,87674.0,74.1,25173472.0,38.53,27264960.0,35.57


==> figs/data/lines/24/gimmik_data_lines_p2_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
2,32,13,2592,32,32768,2592,1507072.0,9.29,27.8,6.42,3571712.0,5701632.0,0.0,0.0,1277952.0,1277952.0,2608.0,82.0,3.72,76195.0,659230.0,9.23,44010080.0,4.72,46012352.0,4.51
2,32,13,5184,32,32768,5184,1526528.0,4.55,13.81,6.45,1785856.0,2850816.0,0.0,0.0,638976.0,638976.0,5200.0,90.0,0.0,13455.0,87360.0,9.05,44010208.0,4.62,46006720.0,4.42
2,32,13,7776,32,32768,7776,952832.0,4.87,18.47,5.97,1190607.0,1900602.0,0.0,0.0,425997.0,425997.0,7792.0,90.0,0.0,12666.0,643563.0,14.53,43995488.0,7.43,46006720.0,7.1
2,32,13,10368,32,32768,10368,736704.0,9.53,16.73,5.75,1777664.0,2842553.0,0.0,0.0,638976.0,638976.0,10384.0,90.0,0.0,9112.0,307580.0,18.97,43983072.0,9.7,46006720.0,9.27
2,32,13,12960,32,32768,12960,589856.0,9.45,22.32,5.85,1422218.0,2264839.0,0.0,0.0,511212.0,511212.0,12976.0,90.0,6.18,22332.0,402134.0,23.59,43972832.0,12.06,46006720.0,11.53
2,32,13,15552,32,32768,15552,487584.0,9.56,22.63,5.94,1185254.0,1886176.0,0.0,0.0,426036.0,426036.0,15568.0,90.0,5.59,12915.0,426255.0,28.83,43958048.0,14.74,46006720.0,14.09
2,32,13,18144,32,32768,18144,435488.0,9.15,25.26,6.2,1015994.0,1616365.0,0.0,0.0,365196.0,365196.0,18160.0,90.0,5.59,8364.0,315387.0,32.18,43958656.0,16.45,46006720.0,15.72
2,32,13,20736,32,32768,20736,362464.0,14.57,21.91,5.79,1331200.0,2122336.0,0.0,0.0,479232.0,479232.0,20752.0,90.0,0.0,7278.0,360559.0,38.78,43963616.0,19.83,46006720.0,18.95
2,32,13,23328,32,32768,23328,363008.0,12.85,27.45,6.53,1183325.0,1883406.0,0.0,0.0,425997.0,425997.0,23344.0,90.0,8.91,9749.0,418952.0,38.52,43952384.0,19.7,46006720.0,18.82
2,32,13,25920,32,32768,25920,331712.0,12.75,27.06,6.64,1065025.0,1696381.0,0.0,0.0,383409.0,383409.0,25936.0,90.0,9.25,8352.0,390535.0,42.5,43948992.0,21.73,46006720.0,20.76
2,32,13,28512,32,32768,28512,320192.0,16.09,29.27,7.0,1289907.0,2055978.0,0.0,0.0,464724.0,464724.0,28528.0,90.0,13.71,7642.0,869425.0,43.96,43949792.0,22.48,46006720.0,21.48
2,32,13,31104,32,32768,31104,286848.0,16.48,25.87,6.8,1182523.0,1884851.0,0.0,0.0,426036.0,426036.0,31120.0,90.0,7.7,6794.0,801567.0,49.09,43946016.0,25.11,46006720.0,23.98
2,32,13,33696,32,32768,33696,286432.0,15.29,30.66,7.25,1091593.0,1740909.0,0.0,0.0,393276.0,393276.0,33712.0,90.0,12.64,0.0,767695.0,49.31,43956768.0,25.22,46006720.0,24.09
2,32,13,36288,32,32768,36288,270560.0,14.96,29.76,7.41,1013653.0,1618634.0,0.0,0.0,365196.0,365196.0,36304.0,90.0,11.72,0.0,727084.0,51.94,43956480.0,26.56,46006720.0,25.38
2,32,13,38880,32,32768,38880,268448.0,17.55,31.36,7.75,1181977.0,1888689.0,0.0,0.0,426036.0,426036.0,38896.0,90.0,14.62,0.0,663362.0,52.22,43951392.0,26.71,46007872.0,25.51
2,32,13,41472,32,32768,41472,237632.0,18.99,25.45,7.17,1107968.0,1771160.0,0.0,0.0,399360.0,399360.0,41488.0,90.0,0.0,0.0,627259.0,60.06,43942368.0,30.72,46006720.0,29.34
2,32,13,44064,32,32768,44064,249088.0,16.99,32.85,8.11,1043048.0,1668839.0,0.0,0.0,375960.0,375960.0,44080.0,90.0,15.4,0.0,402251.0,57.2,44004064.0,29.24,46006720.0,27.96
2,32,13,46656,32,32768,46656,240192.0,19.97,32.22,8.2,1181721.0,1890999.0,0.0,0.0,426075.0,426075.0,46672.0,90.0,16.7,0.0,480639.0,59.13,43971680.0,30.23,46006720.0,28.9
2,32,13,49248,32,32768,49248,239168.0,18.84,33.07,8.33,1119525.0,1791826.0,0.0,0.0,403650.0,403650.0,49264.0,90.0,16.34,0.0,463453.0,58.86,44004448.0,30.08,46006720.0,28.77
2,32,13,51840,32,32768,51840,221696.0,19.3,30.09,8.23,1063711.0,1703336.0,0.0,0.0,383526.0,383526.0,51856.0,90.0,10.99,0.0,456972.0,63.29,44007264.0,32.35,46007232.0,30.94
2,32,13,54432,32,32768,54432,225600.0,17.93,33.69,8.85,1013089.0,1622722.0,0.0,0.0,365274.0,365274.0,54448.0,90.0,15.55,0.0,445978.0,61.91,44107040.0,31.61,46007424.0,30.3
2,32,13,57024,32,32768,57024,223712.0,20.84,33.29,9.02,1127822.0,1808664.0,0.0,0.0,406731.0,406731.0,57040.0,90.0,16.41,0.0,510419.0,63.92,44076992.0,32.65,46008512.0,31.28
2,32,13,59616,32,32768,59616,217408.0,20.06,34.52,9.28,1078725.0,1729422.0,0.0,0.0,389025.0,389025.0,59632.0,90.0,16.74,0.0,497355.0,64.3,44059168.0,32.85,46006976.0,31.46
2,32,13,62208,32,32768,62208,205376.0,21.27,28.76,8.93,1034062.0,1658082.0,0.0,0.0,372918.0,372918.0,62224.0,90.0,6.58,0.0,515250.0,70.76,43958208.0,36.19,46007936.0,34.57
2,32,13,64800,32,32768,64800,217536.0,21.39,34.41,9.98,1133907.0,1822158.0,0.0,0.0,408993.0,408993.0,64816.0,90.0,19.06,0.0,449464.0,64.89,44142624.0,33.11,46007040.0,31.77
2,32,13,67392,32,32768,67392,216288.0,20.79,32.81,10.09,1090657.0,1750360.0,0.0,0.0,393393.0,393393.0,67408.0,90.0,14.88,354.0,450526.0,65.13,44185184.0,33.23,46009856.0,31.91
2,32,13,69984,32,32768,69984,213632.0,20.23,34.14,10.37,1050110.0,1685744.0,0.0,0.0,378768.0,378768.0,70000.0,90.0,16.16,829.0,437896.0,65.81,44208064.0,33.56,46011968.0,32.25
2,32,13,72576,32,32768,72576,204160.0,20.52,31.37,10.37,1012915.0,1626450.0,0.0,0.0,365352.0,365352.0,72592.0,90.0,11.93,985.0,432344.0,69.04,44094240.0,35.26,46014912.0,33.78
2,32,13,75168,32,32768,75168,210336.0,21.82,34.73,10.76,1099490.0,1782801.0,0.0,0.0,396630.0,396630.0,75184.0,90.0,16.72,3644.0,407272.0,67.49,44303200.0,34.38,46010496.0,33.11
2,32,13,77760,32,32768,77760,210080.0,21.08,33.07,10.88,1063381.0,1725569.0,0.0,0.0,383604.0,383604.0,77776.0,90.0,15.33,4305.0,409979.0,67.13,44182080.0,34.25,46010752.0,32.89
2,32,13,80352,32,32768,80352,204352.0,20.86,34.65,10.9,1029326.0,1674580.0,0.0,0.0,371319.0,371319.0,80368.0,90.0,15.26,7308.0,384333.0,68.44,44273760.0,34.88,46021568.0,33.56
2,32,13,82944,32,32768,82944,183488.0,22.79,29.49,10.28,996352.0,1622867.0,0.0,0.0,359424.0,359424.0,82960.0,90.0,0.0,1462.0,204992.0,76.75,43546464.0,39.43,46006720.0,37.32
2,32,13,85536,32,32768,85536,214528.0,21.84,34.36,11.76,1073433.0,1751750.0,0.0,0.0,387270.0,387270.0,85552.0,90.0,16.33,8811.0,686786.0,68.39,44359648.0,34.82,46012224.0,33.57
2,32,13,88128,32,32768,88128,208448.0,21.29,33.07,11.63,1042084.0,1702596.0,0.0,0.0,375960.0,375960.0,88144.0,90.0,15.66,9744.0,677236.0,68.61,44327808.0,34.95,46015424.0,33.66
2,32,13,90720,32,32768,90720,208128.0,20.83,34.24,12.12,1012789.0,1657969.0,0.0,0.0,365391.0,365391.0,90736.0,90.0,16.47,10527.0,668251.0,69.08,44360768.0,35.17,46013696.0,33.91
2,32,13,93312,32,32768,93312,207072.0,23.04,31.56,12.21,1083071.0,1763941.0,0.0,0.0,390780.0,390780.0,93328.0,90.0,12.63,6017.0,606253.0,70.79,44110016.0,36.14,46020416.0,34.64
2,32,13,95904,32,32768,95904,205696.0,21.85,34.31,12.63,1053346.0,1716802.0,0.0,0.0,380055.0,380055.0,95920.0,90.0,15.7,7496.0,646463.0,69.63,44802912.0,35.29,46032128.0,34.35


==> figs/data/lines/24/gimmik_data_lines_p2_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
2,64,13,5184,32,32768,5184,3364960.0,4.87,12.67,7.15,3571712.0,5701632.0,0.0,0.0,1277952.0,1277952.0,5200.0,98.0,0.0,0.0,0.0,8.4,90091616.0,4.24,92012992.0,4.16
2,64,13,10368,32,32768,10368,1682144.0,4.82,13.5,7.03,1785856.0,2850816.0,0.0,0.0,638976.0,638976.0,10384.0,98.0,0.0,0.0,92607.0,16.63,90042336.0,8.4,92012992.0,8.22
2,64,13,15552,32,32768,15552,1110496.0,5.3,19.05,6.95,1190607.0,1900602.0,0.0,0.0,425997.0,425997.0,15568.0,98.0,0.0,0.0,233699.0,25.25,90023008.0,12.76,92012992.0,12.49
2,64,13,20736,32,32768,20736,820000.0,9.92,17.64,6.49,1777664.0,2843661.0,0.0,0.0,638976.0,638976.0,20752.0,98.0,0.0,6616.0,152310.0,34.21,90016480.0,17.29,92012992.0,16.92
2,64,13,25920,32,32768,25920,716320.0,8.94,23.77,7.09,1422218.0,2264940.0,0.0,0.0,511212.0,511212.0,25936.0,98.0,4.7,18922.0,571466.0,38.55,90004416.0,19.49,92012992.0,19.06
2,64,13,31104,32,32768,31104,613184.0,8.99,23.72,7.39,1185254.0,1885800.0,0.0,0.0,426036.0,426036.0,31120.0,98.0,3.8,9035.0,1386321.0,46.48,89993536.0,23.5,92013504.0,22.98
2,64,13,36288,32,32768,36288,565088.0,8.3,27.46,8.0,1015994.0,1615254.0,0.0,0.0,365196.0,365196.0,36304.0,98.0,4.31,0.0,1265534.0,50.1,89993568.0,25.33,92012992.0,24.77
2,64,13,41472,32,32768,41472,489920.0,12.57,21.98,7.71,1331200.0,2123249.0,0.0,0.0,479232.0,479232.0,41488.0,98.0,0.0,0.0,820933.0,57.73,89981536.0,29.19,92012992.0,28.54
2,64,13,46656,32,32768,46656,483872.0,11.3,30.24,8.71,1183325.0,1883972.0,0.0,0.0,425997.0,425997.0,46672.0,98.0,7.11,0.0,817971.0,58.46,90039968.0,29.55,92015360.0,28.91
2,64,13,51840,32,32768,51840,444800.0,11.02,29.2,8.93,1065025.0,1695689.0,0.0,0.0,383409.0,383409.0,51856.0,98.0,6.35,0.0,761556.0,63.27,89999904.0,31.99,92024256.0,31.28
2,64,13,57024,32,32768,57024,430112.0,14.19,33.48,9.35,1289907.0,2057449.0,0.0,0.0,464724.0,464724.0,57040.0,98.0,9.46,0.0,865623.0,67.3,90038432.0,34.01,92017472.0,33.28
2,64,13,62208,32,32768,62208,398592.0,13.73,26.79,9.35,1182523.0,1886975.0,0.0,0.0,426036.0,426036.0,62224.0,98.0,3.35,0.0,824471.0,70.88,89958912.0,35.84,92020992.0,35.04
2,64,13,67392,32,32768,67392,406368.0,12.53,33.63,9.97,1091593.0,1740313.0,0.0,0.0,393276.0,393276.0,67408.0,98.0,7.43,1700.0,780137.0,70.24,90108832.0,35.49,92017408.0,34.75
2,64,13,72576,32,32768,72576,390784.0,12.04,31.98,10.38,1013653.0,1616663.0,0.0,0.0,365196.0,365196.0,72592.0,98.0,6.79,4998.0,730227.0,72.64,90079616.0,36.71,92034752.0,35.93
2,64,13,77760,32,32768,77760,391584.0,13.85,33.66,10.68,1181977.0,1889792.0,0.0,0.0,426036.0,426036.0,77776.0,98.0,8.66,21563.0,704188.0,71.7,90223968.0,36.2,92019712.0,35.5
2,64,13,82944,32,32768,82944,360576.0,14.41,30.0,10.62,1107968.0,1772376.0,0.0,0.0,399360.0,399360.0,82960.0,98.0,0.0,12473.0,211890.0,79.21,89569568.0,40.14,92013568.0,39.07
2,64,13,88128,32,32768,88128,378400.0,12.73,34.23,11.55,1043048.0,1670060.0,0.0,0.0,375960.0,375960.0,88144.0,98.0,8.35,37156.0,1287672.0,74.66,90253280.0,37.69,92021760.0,36.97
2,64,13,93312,32,32768,93312,374912.0,14.41,32.12,11.85,1181721.0,1894002.0,0.0,0.0,426075.0,426075.0,93328.0,98.0,7.49,37077.0,1126367.0,74.46,90076768.0,37.63,92027776.0,36.83


==> figs/data/lines/24/gimmik_data_lines_p3_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
3,32,13,6144,32,32768,6144,4221504.0,4.61,23.71,6.44,4751360.0,6782976.0,0.0,0.0,1703936.0,1703936.0,6160.0,90.0,0.0,92840.0,2329802.0,7.87,107100224.0,3.97,109052352.0,3.9
3,32,13,12288,32,32768,12288,2225824.0,4.48,22.43,6.44,2375680.0,4571136.0,0.0,0.0,851968.0,851968.0,12304.0,96.0,0.0,30791.0,2619338.0,14.89,107082464.0,7.51,109052352.0,7.38
3,32,13,18432,32,32768,18432,1436928.0,9.29,29.77,5.94,3156747.0,6062317.0,0.0,0.0,1135992.0,1135992.0,18448.0,98.0,3.9,83001.0,1969246.0,23.19,107065856.0,11.7,109052352.0,11.49
3,32,13,24576,32,32768,24576,1109408.0,9.0,22.75,6.23,2367488.0,4543246.0,0.0,0.0,851968.0,851968.0,24592.0,96.0,0.0,20345.0,1715707.0,30.2,107048320.0,15.24,109065152.0,14.96
3,32,13,30720,32,32768,30720,929472.0,12.86,33.74,6.55,2837882.0,5447784.0,0.0,0.0,1022424.0,1022424.0,30736.0,98.0,6.64,31629.0,1306616.0,35.94,107069696.0,18.13,109052352.0,17.8
3,32,13,36864,32,32768,36864,798720.0,12.44,32.36,6.78,2365046.0,4539530.0,0.0,0.0,852072.0,852072.0,36880.0,98.0,6.17,0.0,1208675.0,41.63,107091488.0,21.0,109052864.0,20.63
3,32,13,43008,32,32768,43008,741056.0,15.53,35.83,7.17,2701514.0,5193285.0,0.0,0.0,973856.0,973856.0,43024.0,98.0,8.91,0.0,1628986.0,45.41,107174528.0,22.9,109052416.0,22.51
3,32,13,49152,32,32768,49152,598848.0,16.95,28.32,6.62,2363392.0,4546585.0,0.0,0.0,851968.0,851968.0,49168.0,96.0,0.0,0.0,997085.0,56.39,107000576.0,28.47,109052352.0,27.93
3,32,13,55296,32,32768,55296,638464.0,17.49,36.93,7.78,2625161.0,5056861.0,0.0,0.0,946660.0,946660.0,55312.0,98.0,10.37,0.0,2550215.0,52.28,107299392.0,26.35,109096768.0,25.92
3,32,13,61440,32,32768,61440,579680.0,17.33,36.2,7.64,2362717.0,4558511.0,0.0,0.0,852020.0,852020.0,61456.0,98.0,8.84,0.0,2329030.0,57.4,107325664.0,28.93,109053248.0,28.47
3,32,13,67584,32,32768,67584,569792.0,19.54,38.66,8.26,2576835.0,4968305.0,0.0,0.0,929448.0,929448.0,67600.0,98.0,9.85,3532.0,1304489.0,59.17,107898496.0,29.75,109063168.0,29.43
3,32,13,73728,32,32768,73728,504512.0,20.02,34.16,7.95,2362315.0,4557305.0,0.0,0.0,852072.0,852072.0,73744.0,98.0,5.48,10188.0,975257.0,65.94,107404192.0,33.23,109094656.0,32.71
3,32,13,79872,32,32768,79872,530112.0,20.92,39.45,8.91,2543689.0,4911125.0,0.0,0.0,917644.0,917644.0,79888.0,98.0,9.99,17172.0,1166404.0,63.96,108370816.0,32.08,109078464.0,31.87
3,32,13,86016,32,32768,86016,503328.0,20.52,38.31,9.18,2362069.0,4561029.0,0.0,0.0,852124.0,852124.0,86032.0,98.0,9.35,24946.0,1315673.0,67.51,108381024.0,33.86,109085696.0,33.65
3,32,13,92160,32,32768,92160,510144.0,21.66,39.32,9.85,2519305.0,4869807.0,0.0,0.0,908960.0,908960.0,92176.0,98.0,11.5,14534.0,1457932.0,66.48,108387328.0,33.35,109100032.0,33.13


==> figs/data/lines/24/gimmik_data_lines_p3_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
3,64,13,12288,32,32768,12288,5223680.0,5.21,19.64,8.01,4751360.0,7569408.0,0.0,0.0,1703936.0,1703936.0,12304.0,104.0,0.0,0.0,4089605.0,13.1,216074848.0,6.58,218104256.0,6.52
3,64,13,24576,32,32768,24576,2749376.0,5.31,18.17,8.02,2375680.0,4571136.0,0.0,0.0,851968.0,851968.0,24592.0,98.0,0.0,0.0,2023403.0,24.23,216054624.0,12.17,218109888.0,12.06
3,64,13,36864,32,32768,36864,1758752.0,10.11,29.05,7.34,3156747.0,6063997.0,0.0,0.0,1135992.0,1135992.0,36880.0,98.0,3.27,0.0,1896053.0,38.15,216099424.0,19.16,218105088.0,18.98
3,64,13,49152,32,32768,49152,1254944.0,10.49,24.7,7.22,2367488.0,4542599.0,0.0,0.0,851968.0,851968.0,49168.0,98.0,0.0,0.0,1434395.0,52.73,216048288.0,26.49,218104256.0,26.24
3,64,13,61440,32,32768,61440,1209312.0,13.19,33.94,8.43,2837882.0,5446347.0,0.0,0.0,1022424.0,1022424.0,61456.0,98.0,5.38,0.0,4630061.0,55.3,216389376.0,27.76,218108992.0,27.54
3,64,13,73728,32,32768,73728,1046048.0,12.63,32.28,8.77,2365046.0,4536460.0,0.0,0.0,852072.0,852072.0,73744.0,98.0,3.57,14358.0,1880911.0,63.55,216306656.0,31.91,218144768.0,31.64
3,64,13,86016,32,32768,86016,986112.0,15.28,37.1,9.57,2701514.0,5189131.0,0.0,0.0,973856.0,973856.0,86032.0,98.0,5.69,21232.0,2634889.0,67.45,217539776.0,33.78,218236352.0,33.67


==> figs/data/lines/24/gimmik_data_lines_p4_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
4,32,13,12000,32,32768,12000,13011680.0,3.02,14.97,13.41,5931008.0,13369344.0,0.0,0.0,2129920.0,2129920.0,12016.0,60.0,0.0,37228.0,295227.0,4.99,211117024.0,2.51,212992448.0,2.49
4,32,13,24000,32,32768,24000,4773216.0,5.97,20.43,8.83,5914624.0,13316313.0,0.0,0.0,2129920.0,2129920.0,24016.0,62.0,0.0,151229.0,1838475.0,13.63,211239264.0,6.84,212992576.0,6.79
4,32,13,36000,32,32768,36000,3296160.0,8.16,25.13,9.38,5909343.0,13301304.0,0.0,0.0,2129985.0,2129985.0,36016.0,62.0,4.97,0.0,2985777.0,19.63,212997152.0,9.82,213000192.0,9.82
4,32,13,48000,32,32768,48000,2213568.0,11.98,23.72,8.57,5906432.0,13307542.0,0.0,0.0,2129920.0,2129920.0,48016.0,62.0,0.0,0.0,2119875.0,29.04,213228800.0,14.51,213006336.0,14.53
4,32,13,60000,32,32768,60000,2035968.0,10.54,29.77,9.96,4725434.0,10649066.0,0.0,0.0,1704040.0,1704040.0,60016.0,62.0,6.58,0.0,1169366.0,32.37,216967456.0,16.04,213141440.0,16.33
4,32,13,72000,32,32768,72000,1480288.0,15.46,34.22,8.04,4921262.0,11119857.0,0.0,0.0,1775150.0,1775150.0,72016.0,62.0,3.97,27543.0,4245307.0,44.4,214057920.0,22.15,213042432.0,22.25
4,32,13,84000,32,32768,84000,1350496.0,17.53,38.4,8.45,5061242.0,11434644.0,0.0,0.0,1825980.0,1825980.0,84016.0,62.0,6.7,62903.0,6970548.0,49.06,215641888.0,24.39,213106240.0,24.68
4,32,13,96000,32,32768,96000,1022080.0,23.87,38.26,7.31,5165056.0,11674160.0,0.0,0.0,1863680.0,1863680.0,96016.0,62.0,0.0,59331.0,3561890.0,64.4,210931616.0,32.36,212995264.0,32.04


==> figs/data/lines/24/gimmik_data_lines_p4_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
4,64,13,24000,32,32768,24000,14548320.0,3.69,13.35,14.08,5931008.0,17301504.0,0.0,0.0,2129920.0,2129920.0,24016.0,80.0,0.0,0.0,1488510.0,8.93,424204896.0,4.47,425999424.0,4.46
4,64,13,48000,32,32768,48000,4183968.0,9.95,27.45,7.46,5914624.0,17240872.0,0.0,0.0,2129920.0,2129920.0,48016.0,78.0,0.0,0.0,10159037.0,31.2,424040320.0,15.64,425986304.0,15.57
4,64,13,72000,32,32768,72000,3192064.0,13.06,31.34,8.3,5909343.0,17229119.0,0.0,0.0,2129985.0,2129985.0,72016.0,78.0,3.56,50418.0,11779224.0,41.07,426539808.0,20.53,426076864.0,20.55
4,64,13,96000,32,32768,96000,2205216.0,18.76,37.53,7.58,5906432.0,17245152.0,0.0,0.0,2129920.0,2129920.0,96016.0,78.0,0.0,18702.0,8831785.0,58.81,423936928.0,29.48,425987200.0,29.33


==> figs/data/lines/24/gimmik_data_lines_p5_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
5,32,13,20736,32,32768,20736,21314496.0,4.07,15.77,14.15,14188544.0,29751694.0,0.0,0.0,5111808.0,5111808.0,20752.0,64.0,0.0,57027.0,785266.0,5.28,366934464.0,2.64,368081216.0,2.63
5,32,13,41472,32,32768,41472,8709248.0,6.17,19.31,12.59,10633216.0,27466190.0,0.0,0.0,3833856.0,3833856.0,41488.0,64.0,0.0,0.0,1127579.0,13.13,378739616.0,6.47,368123520.0,6.66
5,32,13,62208,32,32768,62208,6878784.0,6.8,20.8,14.92,9448395.0,24423069.0,0.0,0.0,3407976.0,3407976.0,62224.0,64.0,3.61,0.0,610402.0,17.38,411535072.0,8.22,368956352.0,9.16
5,32,13,82944,32,32768,82944,4158112.0,10.45,20.95,11.86,8855552.0,22930773.0,0.0,0.0,3194880.0,3194880.0,82960.0,64.0,0.0,171596.0,1394536.0,27.29,378710816.0,13.46,368330432.0,13.84


==> figs/data/lines/24/gimmik_data_lines_p5_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
5,64,13,41472,32,32768,41472,23559840.0,4.9,14.25,14.52,14188544.0,41529893.0,0.0,0.0,5111808.0,5111808.0,41488.0,72.0,0.0,0.0,2881683.0,9.57,738178176.0,4.78,736328960.0,4.79
5,64,13,82944,32,32768,82944,9267168.0,9.34,20.05,11.77,10633216.0,36311998.0,0.0,0.0,3833856.0,3833856.0,82960.0,70.0,0.0,483923.0,8094556.0,25.07,781933632.0,12.17,737040128.0,12.91


==> figs/data/lines/24/gimmik_data_lines_p6_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
6,32,13,32928,32,32768,32928,34599392.0,3.87,15.47,18.08,16547840.0,48263502.0,0.0,0.0,5963776.0,5963776.0,32944.0,64.0,0.0,0.0,2192131.0,5.29,608873792.0,2.59,584692352.0,2.7
6,32,13,65856,32,32768,65856,16143904.0,5.71,16.6,17.45,16531456.0,48214248.0,0.0,0.0,5963776.0,5963776.0,65872.0,64.0,0.0,0.0,815602.0,11.57,629765312.0,5.57,585292608.0,5.99


==> figs/data/lines/24/gimmik_data_lines_p6_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
6,64,13,65856,32,32768,65856,37579904.0,4.44,14.21,18.56,16547840.0,64757365.0,0.0,0.0,5963776.0,5963776.0,65872.0,72.0,0.0,0.0,3710708.0,9.68,1207029216.0,4.77,1170242176.0,4.92


==> figs/data/lines/24_ur/gimmik_data_lines_opt_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,32,13,18432,32,32768,18432,58272,32.44,41.2,13.78,493126,464642,0,0,426192,106548,18448,90,53.48,12405,157688,73.99,11589600,39.99,13635680,33.99
2,32,13,82944,32,32768,82944,260544,41.07,42.83,9,3318784,2301345,0,0,3234816,359424,82960,90,82.42,10202,213918,55.42,43481152,28.49,46006656,26.93
3,32,13,92160,32,32768,92160,936160,42.78,50.49,7.54,14265865,6576312,0,0,14543360,908960,92176,128,78.05,37112,2028072,36.66,108697184,18.36,109083424,18.3
4,32,13,96000,32,32768,96000,5470912,21.53,23.33,14.24,44732416,18115046,344064,344064,46592000,1863680,96016,255,72.08,10882,3677618,13.07,250253120,6.12,220409280,6.95
5,32,13,82944,32,32768,82944,19443488,14.15,15.32,14.32,109125632,30331585,2293760,2293760,115015680,3194880,82960,255,59.55,14477,370528,8.08,630346208,3.12,396103616,4.96
6,32,13,65856,32,32768,65856,46397024,14.29,15.86,11.93,275267584,58248260,1572864,262144,292225024,5963776,65872,255,59.04,0,419732,4.16,629022816,2.08,628755200,2.08


==> figs/data/lines/24_ur/gimmik_data_lines_opt_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,64,13,18432,32,32768,18432,113024,21.07,38.09,16.05,658171,611582,0,0,568048,142012,18448,112,36.32,26583,293308,74.81,25230656,38.85,27265344,35.96
2,64,13,31104,32,32768,31104,530560,22.38,52.94,11.48,3938102,2574704,0,0,3834324,426036,31120,114,33.78,127719,2195834,53.65,91081024,26.96,92013376,26.69
3,64,13,24576,32,32768,24576,2216928,17.05,38.13,7.58,13385728,5357568,16384,16384,13631488,851968,24592,255,17.95,139336,2620962,30.77,220861952,15.29,218105024,15.48
4,64,13,96000,32,32768,96000,11200736,11.93,22.17,14.61,51126272,20828984,0,0,53248000,2129920,96016,255,60.16,15222,5529600,11.77,423987616,5.99,440006528,5.77
5,64,13,41472,32,32768,41472,37075168,11.51,19.68,14.35,174620672,34280054,0,0,184025088,5111808,41488,255,42.11,893860,20,7.39,976755200,3.27,774888480,4.12
6,64,13,65856,32,32768,65856,152923360,4.87,10.42,16.17,275283968,58180173,43712512,33685504,292225024,5963776,65872,255,17.38,0,1014700,12.7,7491283968,5.2,5192283200,7.5


==> figs/data/lines/24_ur/gimmik_data_lines_p1_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,32,13,768,32,32768,768,264480.0,48.57,61.98,23.52,3964928.0,2850816.0,0.0,0.0,3407872.0,851968.0,784.0,64.0,28.48,37531.0,35855.0,14.81,11568064.0,8.01,13632640.0,6.8
1,32,13,1536,32,32768,1536,154848.0,45.87,58.08,14.7,1982464.0,1720320.0,0.0,0.0,1703936.0,425984.0,1552.0,96.0,29.6,20769.0,37196.0,26.49,11568064.0,14.33,13631872.0,12.16
1,32,13,2304,32,32768,2304,117408.0,40.96,52.46,15.8,1321683.0,1234299.0,0.0,0.0,1135992.0,283998.0,2320.0,90.0,25.05,19513.0,55317.0,34.74,11568832.0,18.79,13631872.0,15.95
1,32,13,3072,32,32768,3072,89824.0,41.28,52.72,15.29,991232.0,860160.0,0.0,0.0,851968.0,212992.0,3088.0,96.0,18.02,13317.0,38024.0,47.61,11576800.0,25.74,13632128.0,21.86
1,32,13,3840,32,32768,3840,84512.0,36.34,47.4,17.39,793034.0,793034.0,0.0,0.0,681616.0,170404.0,3856.0,90.0,17.25,18324.0,66198.0,51.19,11994784.0,27.24,13637504.0,23.96
1,32,13,4608,32,32768,4608,76576.0,33.37,43.85,18.46,660902.0,617206.0,0.0,0.0,568048.0,142012.0,4624.0,90.0,15.24,18152.0,57951.0,58.78,12409216.0,30.94,13793856.0,27.84
1,32,13,5376,32,32768,5376,75008.0,30.24,46.59,18.14,566522.0,585250.0,0.0,0.0,486928.0,121732.0,5392.0,90.0,2.0,18823.0,65433.0,59.47,12181760.0,31.44,13665952.0,28.03
1,32,13,6144,32,32768,6144,62784.0,29.97,39.56,14.9,495616.0,430080.0,0.0,0.0,425984.0,106496.0,6160.0,96.0,0.94,9293.0,87150.0,69.07,11588544.0,37.34,13636224.0,31.73
1,32,13,6912,32,32768,6912,82432.0,44.21,52.67,14.48,877481.0,1029990.0,0.0,0.0,757328.0,189332.0,6928.0,90.0,33.7,16122.0,71569.0,52.92,11599840.0,28.59,13631872.0,24.33
1,32,13,7680,32,32768,7680,71808.0,44.54,53.94,13.66,789757.0,792158.0,0.0,0.0,681616.0,170404.0,7696.0,90.0,36.21,17911.0,70713.0,62.54,11808416.0,33.51,13633408.0,29.03
1,32,13,8448,32,32768,8448,69888.0,40.13,49.42,14.46,717939.0,674563.0,0.0,0.0,619632.0,154908.0,8464.0,90.0,37.52,21414.0,67387.0,63.44,11892000.0,33.89,13639872.0,29.55
1,32,13,9216,32,32768,9216,63136.0,40.87,50.07,14.26,658171.0,617298.0,0.0,0.0,568048.0,142012.0,9232.0,90.0,36.87,15756.0,70750.0,70.44,11733280.0,37.88,13646528.0,32.57
1,32,13,9984,32,32768,9984,66432.0,37.3,46.35,15.09,607561.0,635942.0,0.0,0.0,524368.0,131092.0,10000.0,90.0,32.5,21023.0,75572.0,67.46,11817696.0,36.18,13668128.0,31.28
1,32,13,10752,32,32768,10752,64960.0,35.15,43.57,14.26,564181.0,581218.0,0.0,0.0,486928.0,121732.0,10768.0,90.0,33.0,17067.0,77991.0,69.01,12046496.0,36.65,13641024.0,32.36
1,32,13,11520,32,32768,11520,66464.0,33.4,43.91,14.59,526585.0,560109.0,0.0,0.0,454480.0,113620.0,11536.0,90.0,32.41,19580.0,76107.0,68.72,11723680.0,36.96,13642880.0,31.76
1,32,13,12288,32,32768,12288,59776.0,32.51,38.94,13.05,493568.0,429330.0,0.0,0.0,425984.0,106496.0,12304.0,96.0,34.98,11948.0,98869.0,75.88,11591840.0,41.01,13632128.0,34.87
1,32,13,13056,32,32768,13056,73600.0,38.75,48.08,15.45,695888.0,822620.0,0.0,0.0,601432.0,150358.0,13072.0,90.0,46.25,15110.0,235415.0,58.85,11620832.0,31.77,13632000.0,27.08
1,32,13,13824,32,32768,13824,69344.0,38.88,48.64,15.0,657261.0,791338.0,0.0,0.0,568048.0,142012.0,13840.0,90.0,46.77,13766.0,238520.0,61.98,11652000.0,33.42,13632128.0,28.56
1,32,13,14592,32,32768,14592,66144.0,39.71,50.28,13.82,622725.0,743654.0,0.0,0.0,538200.0,134550.0,14608.0,90.0,47.46,18186.0,226680.0,67.18,11634656.0,36.26,13647104.0,30.92
1,32,13,15360,32,32768,15360,62784.0,38.23,48.24,13.93,591679.0,618009.0,0.0,0.0,511368.0,127842.0,15376.0,90.0,49.46,15454.0,192160.0,70.72,11629024.0,38.18,13642880.0,32.54
1,32,13,16128,32,32768,16128,63008.0,36.65,47.07,15.34,563521.0,597141.0,0.0,0.0,487032.0,121758.0,16144.0,90.0,50.7,20251.0,185777.0,71.47,11727552.0,38.44,13644960.0,33.04
1,32,13,16896,32,32768,16896,64608.0,32.83,42.07,13.78,537890.0,506648.0,0.0,0.0,464880.0,116220.0,16912.0,90.0,52.48,17417.0,168293.0,68.61,11722752.0,36.89,13635392.0,31.72
1,32,13,17664,32,32768,17664,65472.0,32.17,41.6,14.17,514425.0,520976.0,0.0,0.0,444600.0,111150.0,17680.0,90.0,52.39,16543.0,176009.0,68.7,11664544.0,37.03,13639168.0,31.67
1,32,13,18432,32,32768,18432,58272.0,32.44,41.2,13.78,493126.0,464642.0,0.0,0.0,426192.0,106548.0,18448.0,90.0,53.48,12405.0,157688.0,73.99,11589600.0,39.99,13635680.0,33.99
1,32,13,19200,32,32768,19200,63648.0,39.25,48.83,14.93,630471.0,629916.0,0.0,0.0,545272.0,136318.0,19216.0,90.0,57.05,17171.0,163088.0,68.1,11597952.0,36.8,13640096.0,31.29
1,32,13,19968,32,32768,19968,63936.0,38.86,48.23,13.12,606421.0,624195.0,0.0,0.0,524472.0,131118.0,19984.0,90.0,58.72,17230.0,165569.0,69.51,11592256.0,37.57,13632960.0,31.94
1,32,13,20736,32,32768,20736,65184.0,36.39,45.36,14.04,583934.0,601204.0,0.0,0.0,505024.0,126256.0,20752.0,90.0,59.73,16635.0,161318.0,68.22,11657536.0,36.77,13634624.0,31.44
1,32,13,21504,32,32768,21504,62112.0,36.44,45.27,13.83,563131.0,579504.0,0.0,0.0,487032.0,121758.0,21520.0,90.0,60.52,14935.0,157251.0,70.18,11639552.0,37.86,13635328.0,32.32
1,32,13,22272,32,32768,22272,64896.0,35.04,44.04,14.21,543530.0,559560.0,0.0,0.0,470080.0,117520.0,22288.0,90.0,60.95,16559.0,150807.0,69.86,11604768.0,37.74,13635008.0,32.12
1,32,13,23040,32,32768,23040,63424.0,34.82,43.79,14.49,525733.0,558497.0,0.0,0.0,454688.0,113672.0,23056.0,90.0,61.39,16811.0,153257.0,71.57,11607584.0,38.66,13637440.0,32.91
1,32,13,23808,32,32768,23808,63616.0,33.82,42.88,14.7,508778.0,557661.0,0.0,0.0,440024.0,110006.0,23824.0,90.0,61.66,16790.0,153438.0,71.18,11611008.0,38.44,13636032.0,32.73
1,32,13,24576,32,32768,24576,61824.0,30.7,34.13,11.7,492544.0,424230.0,0.0,0.0,425984.0,106496.0,24592.0,96.0,66.38,9507.0,50960.0,69.71,11165408.0,38.32,13631872.0,31.39
1,32,13,25344,32,32768,25344,75584.0,30.58,46.26,15.31,596793.0,683106.0,0.0,0.0,516360.0,129090.0,25360.0,90.0,65.19,294915.0,241739.0,54.45,11737728.0,29.26,13632256.0,25.19
1,32,13,26112,32,32768,26112,73760.0,31.44,47.68,15.47,579244.0,662418.0,0.0,0.0,501176.0,125294.0,26128.0,90.0,65.69,287889.0,238627.0,57.83,11808128.0,30.99,13632512.0,26.84
1,32,13,26880,32,32768,26880,71968.0,31.57,48.26,15.39,563017.0,664289.0,0.0,0.0,487136.0,121784.0,26896.0,90.0,66.16,280923.0,247106.0,58.57,11728960.0,31.48,13632960.0,27.09
1,32,13,27648,32,32768,27648,70048.0,31.39,47.76,15.2,547391.0,645083.0,0.0,0.0,473616.0,118404.0,27664.0,90.0,66.86,270151.0,244204.0,59.71,11652192.0,32.19,13632704.0,27.52
1,32,13,28416,32,32768,28416,67936.0,31.17,48.48,14.7,532486.0,557983.0,0.0,0.0,460720.0,115180.0,28432.0,90.0,66.95,267638.0,209041.0,63.57,11715488.0,34.19,13633472.0,29.38
1,32,13,29184,32,32768,29184,66720.0,31.42,48.79,14.71,518543.0,595353.0,0.0,0.0,448656.0,112164.0,29200.0,90.0,67.31,260258.0,236182.0,63.71,11679744.0,34.31,13633600.0,29.4
1,32,13,29952,32,32768,29952,67552.0,30.49,47.75,14.89,505321.0,581350.0,0.0,0.0,437216.0,109304.0,29968.0,90.0,67.44,254447.0,230844.0,63.97,11709088.0,34.41,13633792.0,29.56
1,32,13,30720,32,32768,30720,60128.0,31.32,48.28,13.87,492700.0,504364.0,0.0,0.0,426296.0,106574.0,30736.0,90.0,64.2,247002.0,193029.0,69.48,11545824.0,37.62,13633440.0,31.86
1,32,13,31488,32,32768,31488,65216.0,35.93,53.65,15.1,576680.0,604549.0,0.0,0.0,499096.0,124774.0,31504.0,90.0,67.48,245673.0,186668.0,67.83,11699680.0,36.52,13651008.0,31.3
1,32,13,32256,32,32768,32256,65344.0,35.53,53.14,14.83,562981.0,588046.0,0.0,0.0,487240.0,121810.0,32272.0,90.0,67.33,240154.0,190785.0,68.33,11584160.0,36.95,13640384.0,31.38
1,32,13,33024,32,32768,33024,69216.0,30.11,44.79,12.2,549883.0,475399.0,0.0,0.0,475904.0,118976.0,33040.0,90.0,69.29,230662.0,148370.0,61.95,11602112.0,33.47,13632064.0,28.48
1,32,13,33792,32,32768,33792,67552.0,30.73,45.34,12.08,537145.0,500302.0,0.0,0.0,464880.0,116220.0,33808.0,90.0,68.24,227433.0,160696.0,63.32,11567712.0,34.25,13631872.0,29.07
1,32,13,34560,32,32768,34560,70304.0,28.9,43.25,12.37,525489.0,489262.0,0.0,0.0,454792.0,113698.0,34576.0,90.0,69.31,224558.0,156447.0,61.02,11603808.0,32.96,13631872.0,28.06
1,32,13,35328,32,32768,35328,68672.0,29.25,43.64,12.46,513953.0,512932.0,0.0,0.0,444808.0,111202.0,35344.0,90.0,68.81,218346.0,164955.0,61.86,11593568.0,33.43,13632000.0,28.43
1,32,13,36096,32,32768,36096,68832.0,28.35,42.62,12.86,503138.0,468675.0,0.0,0.0,435448.0,108862.0,36112.0,90.0,69.06,214067.0,150582.0,62.43,11589664.0,33.74,13631936.0,28.69
1,32,13,36864,32,32768,36864,63712.0,29.8,40.42,11.97,492443.0,459659.0,0.0,0.0,426192.0,106548.0,36880.0,90.0,65.38,145242.0,126054.0,66.7,11480096.0,36.21,13631872.0,30.49
1,32,13,37632,32,32768,37632,68960.0,31.47,45.63,13.56,562509.0,559925.0,0.0,0.0,486928.0,121732.0,37648.0,90.0,69.28,211160.0,152368.0,61.73,11664192.0,33.27,13632448.0,28.47
1,32,13,38400,32,32768,38400,68192.0,31.61,45.72,13.48,551576.0,566920.0,0.0,0.0,477464.0,119366.0,38416.0,90.0,68.78,206890.0,159834.0,61.97,11589344.0,33.5,13632064.0,28.48
1,32,13,39168,32,32768,39168,67072.0,31.43,45.53,13.64,540643.0,575244.0,0.0,0.0,468000.0,117000.0,39184.0,90.0,68.77,198880.0,159461.0,62.75,11638400.0,33.85,13633472.0,28.9
1,32,13,39936,32,32768,39936,62432.0,32.74,47.09,13.36,530431.0,563821.0,0.0,0.0,459160.0,114790.0,39952.0,90.0,67.5,192855.0,161963.0,66.68,11669024.0,35.93,13632384.0,30.75
1,32,13,40704,32,32768,40704,65952.0,30.79,44.76,14.12,520459.0,572441.0,0.0,0.0,450528.0,112632.0,40720.0,90.0,68.6,192304.0,163231.0,62.97,11672320.0,33.92,13633472.0,29.04
1,32,13,41472,32,32768,41472,66592.0,30.52,44.42,14.01,510487.0,543398.0,0.0,0.0,441896.0,110474.0,41488.0,90.0,68.24,189915.0,154933.0,64.61,11657504.0,34.83,13632704.0,29.78
1,32,13,42240,32,32768,42240,67520.0,29.48,43.1,14.57,501236.0,534681.0,0.0,0.0,433888.0,108472.0,42256.0,90.0,68.59,189371.0,152694.0,63.34,11750464.0,34.02,13633856.0,29.32
1,32,13,43008,32,32768,43008,61440.0,32.22,46.32,13.57,492466.0,525106.0,0.0,0.0,426296.0,106574.0,43024.0,90.0,65.29,183589.0,158071.0,69.78,11543424.0,37.79,13632448.0,32.0
1,32,13,43776,32,32768,43776,68192.0,33.12,46.59,14.65,552455.0,572086.0,0.0,0.0,478296.0,119574.0,43792.0,90.0,69.73,178976.0,148523.0,64.37,11646272.0,34.72,13633664.0,29.66
1,32,13,44544,32,32768,44544,66816.0,32.83,46.1,14.62,542965.0,562246.0,0.0,0.0,470080.0,117520.0,44560.0,90.0,69.25,174870.0,148110.0,64.33,11569408.0,34.8,13631968.0,29.53
1,32,13,45312,32,32768,45312,66592.0,32.66,46.01,14.67,534196.0,553218.0,0.0,0.0,462488.0,115622.0,45328.0,90.0,69.49,170678.0,145425.0,65.16,11628288.0,35.17,13632192.0,30.0
1,32,13,46080,32,32768,46080,63488.0,33.45,46.73,14.58,525307.0,561977.0,0.0,0.0,454792.0,113698.0,46096.0,90.0,68.09,167122.0,149386.0,66.98,11556352.0,36.25,13632000.0,30.73
1,32,13,46848,32,32768,46848,64960.0,31.32,44.04,15.21,516898.0,570152.0,0.0,0.0,447512.0,111878.0,46864.0,90.0,69.1,164345.0,149026.0,63.58,11578080.0,34.38,13632000.0,29.2
1,32,13,47616,32,32768,47616,64096.0,31.64,44.3,15.39,508249.0,560818.0,0.0,0.0,440024.0,110006.0,47632.0,90.0,68.67,160762.0,149907.0,64.94,11583424.0,35.11,13632128.0,29.83
1,32,13,48384,32,32768,48384,65952.0,31.31,44.07,15.25,500561.0,552505.0,0.0,0.0,433368.0,108342.0,48400.0,90.0,69.05,158411.0,147356.0,65.37,11633984.0,35.27,13632000.0,30.1
1,32,13,49152,32,32768,49152,78880.0,23.75,25.47,10.28,492032.0,430097.0,0.0,0.0,425984.0,106496.0,49168.0,96.0,73.14,0.0,40753.0,53.18,11254112.0,29.13,13631872.0,24.05
1,32,13,49920,32,32768,49920,91808.0,23.64,31.89,12.03,545305.0,623013.0,0.0,0.0,472160.0,118040.0,49936.0,90.0,73.18,145152.0,134663.0,44.65,11584736.0,24.14,13631872.0,20.51
1,32,13,50688,32,32768,50688,91104.0,23.49,31.61,12.05,537017.0,613569.0,0.0,0.0,464984.0,116246.0,50704.0,90.0,72.95,142848.0,134835.0,45.04,11583680.0,24.35,13631872.0,20.69
1,32,13,51456,32,32768,51456,90752.0,23.35,31.54,12.15,529090.0,605063.0,0.0,0.0,458120.0,114530.0,51472.0,90.0,73.22,140832.0,133406.0,45.44,11582816.0,24.57,13631872.0,20.87
1,32,13,52224,32,32768,52224,89504.0,23.68,31.7,12.07,521042.0,595657.0,0.0,0.0,451152.0,112788.0,52240.0,90.0,71.99,138528.0,133477.0,46.74,11565120.0,25.29,13631872.0,21.45
1,32,13,52992,32,32768,52992,83168.0,25.23,34.15,12.15,513475.0,605135.0,0.0,0.0,444600.0,111150.0,53008.0,90.0,73.06,136512.0,137223.0,50.12,11592128.0,27.08,13631872.0,23.03
1,32,13,53760,32,32768,53760,83520.0,24.7,33.41,12.09,506389.0,596504.0,0.0,0.0,438464.0,109616.0,53776.0,90.0,72.66,134784.0,136427.0,49.74,11580256.0,26.89,13631872.0,22.84
1,32,13,54528,32,32768,54528,83328.0,24.06,32.63,12.31,499302.0,589280.0,0.0,0.0,432328.0,108082.0,54544.0,90.0,72.76,132768.0,134875.0,49.2,11601248.0,26.58,13631872.0,22.62
1,32,13,55296,32,32768,55296,80736.0,24.74,32.88,12.14,492336.0,580913.0,0.0,0.0,426296.0,106574.0,55312.0,90.0,69.55,131040.0,139950.0,51.41,11533792.0,27.85,13631872.0,23.56
1,32,13,56064,32,32768,56064,86112.0,25.52,33.83,12.57,539129.0,637462.0,0.0,0.0,466856.0,116714.0,56080.0,90.0,72.98,129024.0,133637.0,48.04,11584672.0,25.97,13631872.0,22.07
1,32,13,56832,32,32768,56832,79904.0,26.44,35.1,11.94,531923.0,557009.0,0.0,0.0,460616.0,115154.0,56848.0,90.0,72.38,127296.0,118735.0,52.51,11578368.0,28.39,13631872.0,24.12
1,32,13,57600,32,32768,57600,80224.0,25.97,34.74,12.1,524837.0,603774.0,0.0,0.0,454480.0,113620.0,57616.0,90.0,72.46,125760.0,128412.0,51.19,11596064.0,27.66,13631872.0,23.53
1,32,13,58368,32,32768,58368,80768.0,26.08,34.57,11.82,518232.0,595607.0,0.0,0.0,448760.0,112190.0,58384.0,90.0,71.23,124128.0,129608.0,51.61,11557280.0,27.93,13631872.0,23.68
1,32,13,59136,32,32768,59136,81312.0,25.25,33.82,12.17,511506.0,589549.0,0.0,0.0,442936.0,110734.0,59152.0,90.0,72.32,122400.0,126106.0,51.08,11594528.0,27.61,13631872.0,23.48
1,32,13,59904,32,32768,59904,80896.0,25.02,33.44,12.24,505021.0,581355.0,0.0,0.0,437320.0,109330.0,59920.0,90.0,71.89,120960.0,126259.0,51.2,11577568.0,27.69,13631872.0,23.52
1,32,13,60672,32,32768,60672,78848.0,24.53,33.09,12.27,498415.0,507776.0,0.0,0.0,431600.0,107900.0,60688.0,90.0,72.08,119232.0,107699.0,52.83,11601216.0,28.54,13631872.0,24.29
1,32,13,61440,32,32768,61440,73472.0,26.18,32.26,11.73,492170.0,501746.0,0.0,0.0,426192.0,106548.0,61456.0,90.0,69.2,78528.0,97686.0,56.7,11458208.0,30.8,13631872.0,25.89
1,32,13,62208,32,32768,62208,86880.0,23.63,31.34,13.84,534645.0,544721.0,0.0,0.0,463008.0,115752.0,62224.0,90.0,72.27,116352.0,100993.0,46.88,11607840.0,25.32,13631872.0,21.56
1,32,13,62976,32,32768,62976,81472.0,25.51,33.69,13.78,528280.0,538329.0,0.0,0.0,457496.0,114374.0,62992.0,90.0,71.78,114912.0,99894.0,51.24,11592896.0,27.69,13631872.0,23.55
1,32,13,63744,32,32768,63744,80192.0,24.97,33.04,14.02,521675.0,532028.0,0.0,0.0,451776.0,112944.0,63760.0,90.0,71.81,113664.0,98759.0,50.73,11600992.0,27.41,13631872.0,23.32
1,32,13,64512,32,32768,64512,74720.0,28.06,36.88,12.63,515791.0,524132.0,0.0,0.0,446680.0,111670.0,64528.0,90.0,70.59,112320.0,102660.0,57.59,11571008.0,31.15,13631872.0,26.44
1,32,13,65280,32,32768,65280,80992.0,24.4,32.3,14.17,509666.0,520223.0,0.0,0.0,441376.0,110344.0,65296.0,90.0,71.54,110880.0,96845.0,50.76,11615936.0,27.41,13631872.0,23.35
1,32,13,66048,32,32768,66048,84544.0,22.45,29.83,14.99,503782.0,446002.0,0.0,0.0,436280.0,109070.0,66064.0,90.0,71.06,109728.0,85274.0,49.36,11604032.0,26.66,13631936.0,22.69
1,32,13,66816,32,32768,66816,83744.0,21.91,29.2,15.15,497897.0,441243.0,0.0,0.0,431184.0,107796.0,66832.0,90.0,71.35,108288.0,83809.0,48.72,11610176.0,26.31,13631872.0,22.41
1,32,13,67584,32,32768,67584,73248.0,25.96,33.95,12.8,492253.0,469661.0,0.0,0.0,426296.0,106574.0,67600.0,90.0,68.06,107440.0,93516.0,57.19,11536576.0,30.98,13631872.0,26.22
1,32,13,68352,32,32768,68352,78208.0,26.12,33.99,13.62,531009.0,502234.0,0.0,0.0,459888.0,114972.0,68368.0,90.0,71.55,106763.0,87852.0,52.83,11610176.0,28.53,13631872.0,24.3
1,32,13,69120,32,32768,69120,77792.0,25.98,33.75,13.46,525125.0,496878.0,0.0,0.0,454792.0,113698.0,69136.0,90.0,71.34,105790.0,91223.0,53.09,11586336.0,28.7,13631872.0,24.39
1,32,13,69888,32,32768,69888,79104.0,25.45,33.11,13.85,519361.0,491550.0,0.0,0.0,449800.0,112450.0,69904.0,90.0,71.58,104718.0,88903.0,52.64,11605728.0,28.43,13631936.0,24.2
1,32,13,70656,32,32768,70656,76800.0,26.47,33.91,13.61,513837.0,521122.0,0.0,0.0,445016.0,111254.0,70672.0,90.0,70.17,103867.0,92534.0,54.12,11576768.0,29.27,13631872.0,24.85
1,32,13,71424,32,32768,71424,79040.0,25.53,33.03,13.89,508073.0,515200.0,0.0,0.0,440024.0,110006.0,71440.0,90.0,71.09,102962.0,90402.0,53.28,11630208.0,28.75,13631872.0,24.53
1,32,13,72192,32,32768,72192,77216.0,24.5,31.64,14.04,502789.0,475534.0,0.0,0.0,435448.0,108862.0,72208.0,90.0,70.6,101806.0,83736.0,52.26,11609856.0,28.22,13631872.0,24.04
1,32,13,72960,32,32768,72960,77856.0,24.43,31.67,14.33,497145.0,470025.0,0.0,0.0,430560.0,107640.0,72976.0,90.0,71.18,101508.0,85519.0,52.79,11634240.0,28.48,13631872.0,24.31
1,32,13,73728,32,32768,73728,72576.0,26.62,28.28,12.84,491862.0,465272.0,0.0,0.0,425984.0,106496.0,73744.0,90.0,66.44,1202.0,38864.0,56.95,11168096.0,31.3,13631872.0,25.65
1,32,13,74496,32,32768,74496,78656.0,26.42,34.04,14.41,527498.0,567312.0,0.0,0.0,456872.0,114218.0,74512.0,90.0,70.84,99645.0,89174.0,52.33,11678528.0,28.19,13631872.0,24.15
1,32,13,75264,32,32768,75264,77376.0,26.07,33.61,14.46,522335.0,526186.0,0.0,0.0,452400.0,113100.0,75280.0,90.0,70.49,98218.0,83520.0,53.18,11662720.0,28.66,13631872.0,24.52
1,32,13,76032,32,32768,76032,77856.0,25.61,33.1,14.62,516691.0,521330.0,0.0,0.0,447512.0,111878.0,76048.0,90.0,70.81,97181.0,83940.0,52.8,11672320.0,28.45,13631872.0,24.36
1,32,13,76800,32,32768,76800,76256.0,26.84,34.31,14.42,511888.0,534495.0,0.0,0.0,443352.0,110838.0,76816.0,90.0,69.44,96179.0,86234.0,55.11,11596192.0,29.78,13631872.0,25.33
1,32,13,77568,32,32768,77568,77120.0,25.75,33.32,14.98,506725.0,530439.0,0.0,0.0,438880.0,109720.0,77584.0,90.0,70.76,95548.0,84232.0,53.92,11653120.0,29.07,13631872.0,24.85
1,32,13,78336,32,32768,78336,75552.0,26.07,33.54,14.86,501802.0,541423.0,0.0,0.0,434616.0,108654.0,78352.0,90.0,70.14,94285.0,88254.0,54.59,11647136.0,29.44,13631872.0,25.15
1,32,13,79104,32,32768,79104,72320.0,27.02,35.0,15.07,496999.0,537438.0,0.0,0.0,430456.0,107614.0,79120.0,90.0,70.47,93801.0,86201.0,57.27,11703744.0,30.82,13631872.0,26.46
1,32,13,79872,32,32768,79872,68672.0,28.73,36.38,14.28,492196.0,532022.0,0.0,0.0,426296.0,106574.0,79888.0,90.0,66.82,92659.0,90990.0,60.56,11531392.0,32.81,13631872.0,27.75
1,32,13,80640,32,32768,80640,73152.0,28.12,36.0,15.2,525073.0,563358.0,0.0,0.0,454792.0,113698.0,80656.0,90.0,70.58,92481.0,85356.0,56.31,11671872.0,30.34,13631872.0,25.98
1,32,13,81408,32,32768,81408,73088.0,28.12,35.85,15.13,520150.0,575194.0,0.0,0.0,450528.0,112632.0,81424.0,90.0,70.1,91816.0,88611.0,55.83,11640192.0,30.11,13631872.0,25.71
1,32,13,82176,32,32768,82176,74176.0,27.62,35.39,15.3,515107.0,587627.0,0.0,0.0,446160.0,111540.0,82192.0,90.0,70.36,91038.0,88925.0,55.04,11697120.0,29.62,13631872.0,25.42
1,32,13,82944,32,32768,82944,72800.0,28.29,35.98,15.29,510424.0,547720.0,0.0,0.0,442104.0,110526.0,82960.0,90.0,69.06,89714.0,85985.0,57.68,11611776.0,31.15,13632000.0,26.53
1,32,13,83712,32,32768,83712,73376.0,26.97,34.74,15.47,505741.0,544009.0,0.0,0.0,438048.0,109512.0,83728.0,90.0,70.23,89447.0,83171.0,55.76,11693344.0,30.02,13632064.0,25.75
1,32,13,84480,32,32768,84480,73632.0,27.07,34.78,15.68,500938.0,539384.0,0.0,0.0,433888.0,108472.0,84496.0,90.0,69.82,88748.0,83446.0,56.33,11647616.0,30.38,13631872.0,25.96
1,32,13,85248,32,32768,85248,73984.0,26.36,33.94,15.62,496736.0,536340.0,0.0,0.0,430248.0,107562.0,85264.0,90.0,70.1,88153.0,82020.0,55.37,11677344.0,29.82,13631872.0,25.55
1,32,13,86016,32,32768,86016,69504.0,28.08,33.5,14.88,492053.0,540419.0,0.0,0.0,426192.0,106548.0,86032.0,90.0,66.03,58338.0,72410.0,58.92,11449056.0,32.03,13631872.0,26.9
1,32,13,86784,32,32768,86784,78176.0,26.73,34.03,16.76,522290.0,604576.0,0.0,0.0,452400.0,113100.0,86800.0,90.0,70.22,84943.0,85403.0,52.29,11715776.0,28.12,13631872.0,24.17
1,32,13,87552,32,32768,87552,76096.0,26.32,33.48,16.47,518088.0,563161.0,0.0,0.0,448760.0,112190.0,87568.0,90.0,69.85,84351.0,81580.0,52.81,11674912.0,28.45,13631872.0,24.36
1,32,13,88320,32,32768,88320,78144.0,26.07,33.28,16.5,513285.0,559156.0,0.0,0.0,444600.0,111150.0,88336.0,90.0,70.02,83757.0,79843.0,53.24,11725152.0,28.62,13631872.0,24.62
1,32,13,89088,32,32768,89088,75168.0,26.59,33.57,16.5,509083.0,554129.0,0.0,0.0,440960.0,110240.0,89104.0,90.0,68.72,82923.0,81380.0,54.06,11612896.0,29.19,13631872.0,24.87
1,32,13,89856,32,32768,89856,77344.0,25.31,32.32,16.97,504881.0,550423.0,0.0,0.0,437320.0,109330.0,89872.0,90.0,69.79,82469.0,79038.0,52.23,11747808.0,28.05,13631872.0,24.17
1,32,13,90624,32,32768,90624,77120.0,25.49,32.52,16.92,500438.0,543818.0,0.0,0.0,433472.0,108368.0,90640.0,90.0,69.42,81656.0,79008.0,52.98,11671872.0,28.54,13631872.0,24.44
1,32,13,91392,32,32768,91392,77536.0,24.79,31.75,17.06,496356.0,539974.0,0.0,0.0,429936.0,107484.0,91408.0,90.0,69.73,80916.0,78108.0,52.32,11714976.0,28.14,13631872.0,24.18
1,32,13,92160,32,32768,92160,73888.0,26.66,33.34,16.29,492154.0,551250.0,0.0,0.0,426296.0,106574.0,92176.0,90.0,66.12,80249.0,83947.0,55.29,11525664.0,29.96,13631872.0,25.33
1,32,13,92928,32,32768,92928,79648.0,25.91,32.45,17.57,520471.0,582917.0,0.0,0.0,450840.0,112710.0,92944.0,90.0,70.13,79155.0,80406.0,50.24,11662720.0,27.08,13631872.0,23.16
1,32,13,93696,32,32768,93696,78656.0,26.24,32.8,17.58,516389.0,578219.0,0.0,0.0,447304.0,111826.0,93712.0,90.0,69.8,78303.0,81775.0,51.72,11681472.0,27.85,13631872.0,23.87
1,32,13,94464,32,32768,94464,81408.0,25.25,31.64,17.66,512307.0,573558.0,0.0,0.0,443768.0,110942.0,94480.0,90.0,70.09,77735.0,79349.0,50.16,11696224.0,27.0,13631872.0,23.16
1,32,13,95232,32,32768,95232,80192.0,26.08,32.46,17.68,507985.0,568526.0,0.0,0.0,440024.0,110006.0,95248.0,90.0,68.7,77105.0,79637.0,51.82,11643872.0,27.95,13631872.0,23.87
1,32,13,96000,32,32768,96000,80704.0,25.18,31.52,17.93,504143.0,564237.0,0.0,0.0,436696.0,109174.0,96016.0,90.0,69.9,76656.0,78071.0,50.56,11708000.0,27.2,13633920.0,23.36
1,32,13,96768,32,32768,96768,81184.0,25.44,31.75,17.73,500301.0,559985.0,0.0,0.0,433368.0,108342.0,96784.0,90.0,69.39,76049.0,77672.0,51.41,11685600.0,27.68,13631872.0,23.73
1,32,13,97536,32,32768,97536,80672.0,25.15,31.44,17.81,496219.0,554856.0,0.0,0.0,429832.0,107458.0,97552.0,90.0,69.86,75377.0,77389.0,51.3,11711232.0,27.6,13631872.0,23.71


==> figs/data/lines/24_ur/gimmik_data_lines_p1_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,64,13,1536,32,32768,1536,284416.0,45.48,58.23,25.03,3964928.0,2850816.0,0.0,0.0,3407872.0,851968.0,1552.0,64.0,24.86,46275.0,73837.0,28.7,25204992.0,14.91,27263360.0,13.78
1,64,13,3072,32,32768,3072,187648.0,37.14,47.17,14.73,1982464.0,1720320.0,0.0,0.0,1703936.0,425984.0,3088.0,112.0,18.05,23036.0,68448.0,44.66,25204032.0,23.21,27263360.0,21.46
1,64,13,4608,32,32768,4608,148320.0,32.5,42.38,17.12,1321683.0,1234299.0,0.0,0.0,1135992.0,283998.0,4624.0,112.0,16.78,28453.0,96646.0,57.69,25401536.0,29.87,27280000.0,27.81
1,64,13,6144,32,32768,6144,119712.0,30.48,39.69,16.66,991232.0,860160.0,0.0,0.0,851968.0,212992.0,6160.0,112.0,2.97,18617.0,108719.0,73.13,25204032.0,38.0,27264192.0,35.13
1,64,13,7680,32,32768,7680,128896.0,23.04,51.92,18.1,793034.0,793034.0,0.0,0.0,681616.0,170404.0,7696.0,112.0,1.52,39669.0,114178.0,67.45,25990624.0,34.54,27273408.0,32.92
1,64,13,9216,32,32768,9216,121824.0,20.01,45.29,17.44,660902.0,617206.0,0.0,0.0,568048.0,142012.0,9232.0,112.0,1.03,31179.0,102655.0,70.98,25492576.0,36.69,27271488.0,34.29
1,64,13,10752,32,32768,10752,126208.0,16.85,38.4,16.24,566522.0,585250.0,0.0,0.0,486928.0,121732.0,10768.0,112.0,2.42,31630.0,86762.0,67.95,25657856.0,35.01,27266304.0,32.94
1,64,13,12288,32,32768,12288,118272.0,14.85,32.67,15.32,495616.0,430080.0,0.0,0.0,425984.0,106496.0,12304.0,112.0,1.91,19348.0,113294.0,71.28,25220896.0,37.03,27263360.0,34.25
1,64,13,13824,32,32768,13824,133312.0,25.21,45.36,16.31,877481.0,1027509.0,0.0,0.0,757328.0,189332.0,13840.0,112.0,26.27,25973.0,456786.0,62.95,25466944.0,32.55,27263872.0,30.4
1,64,13,15360,32,32768,15360,119008.0,24.79,44.48,16.49,789757.0,788690.0,0.0,0.0,681616.0,170404.0,15376.0,112.0,31.92,30511.0,353746.0,72.07,25419456.0,37.3,27266368.0,34.77
1,64,13,16896,32,32768,16896,121600.0,21.55,39.36,15.17,717939.0,667446.0,0.0,0.0,619632.0,154908.0,16912.0,112.0,35.91,32272.0,309370.0,70.4,25401056.0,36.44,27263968.0,33.95
1,64,13,18432,32,32768,18432,113024.0,21.07,38.09,16.05,658171.0,611582.0,0.0,0.0,568048.0,142012.0,18448.0,112.0,36.32,26583.0,293308.0,74.81,25230656.0,38.85,27265344.0,35.96
1,64,13,19968,32,32768,19968,118848.0,18.84,43.44,14.53,607561.0,624967.0,0.0,0.0,524368.0,131092.0,19984.0,112.0,37.04,34546.0,310054.0,70.61,25360544.0,36.58,27263488.0,34.03
1,64,13,21504,32,32768,21504,120704.0,17.47,40.38,15.29,564181.0,580369.0,0.0,0.0,486928.0,121732.0,21520.0,106.0,37.15,29477.0,297277.0,70.46,25331360.0,36.53,27264768.0,33.94
1,64,13,23040,32,32768,23040,117824.0,16.98,39.69,16.11,526585.0,558933.0,0.0,0.0,454480.0,113620.0,23056.0,112.0,36.55,33634.0,287396.0,72.84,25504512.0,37.64,27268672.0,35.2
1,64,13,24576,32,32768,24576,119616.0,14.91,30.4,13.47,493568.0,425911.0,0.0,0.0,425984.0,106496.0,24592.0,112.0,44.49,13654.0,89377.0,71.69,24891424.0,37.48,27263360.0,34.22
1,64,13,26112,32,32768,26112,137888.0,19.6,47.51,15.97,695888.0,789896.0,0.0,0.0,601432.0,150358.0,26128.0,112.0,44.79,573012.0,475093.0,62.04,25331968.0,32.16,27263424.0,29.88
1,64,13,27648,32,32768,27648,131776.0,19.46,47.31,16.07,657261.0,766058.0,0.0,0.0,568048.0,142012.0,27664.0,112.0,47.3,541935.0,475971.0,64.44,25218720.0,33.47,27263424.0,30.96
1,64,13,29184,32,32768,29184,124256.0,19.33,47.77,15.68,622725.0,706409.0,0.0,0.0,538200.0,134550.0,29200.0,112.0,49.55,523037.0,455302.0,68.26,25309472.0,35.4,27264704.0,32.86
1,64,13,30720,32,32768,30720,114400.0,19.43,47.44,15.73,591679.0,591111.0,0.0,0.0,511368.0,127842.0,30736.0,112.0,51.08,497139.0,369016.0,75.24,25152128.0,39.14,27263680.0,36.1
1,64,13,32256,32,32768,32256,119392.0,17.63,49.51,16.65,563521.0,564454.0,0.0,0.0,487032.0,121758.0,32272.0,112.0,52.43,477451.0,357599.0,71.5,25290976.0,37.09,27264832.0,34.41
1,64,13,33792,32,32768,33792,131136.0,14.94,41.65,13.15,537890.0,499245.0,0.0,0.0,464880.0,116220.0,33808.0,112.0,55.82,449273.0,304443.0,64.78,25166400.0,33.68,27263424.0,31.09
1,64,13,35328,32,32768,35328,130944.0,14.97,42.32,13.52,514425.0,511969.0,0.0,0.0,444600.0,111150.0,35344.0,112.0,55.31,434805.0,322788.0,66.58,25218848.0,34.59,27263424.0,31.99
1,64,13,36864,32,32768,36864,121088.0,14.69,37.14,13.71,493126.0,457976.0,0.0,0.0,426192.0,106548.0,36880.0,112.0,56.29,281023.0,227971.0,69.33,25075808.0,36.11,27265408.0,33.21
1,64,13,38400,32,32768,38400,128640.0,18.28,43.73,14.67,630471.0,631545.0,0.0,0.0,545272.0,136318.0,38416.0,112.0,58.48,401260.0,287828.0,66.09,25245824.0,34.32,27263360.0,31.78
1,64,13,39936,32,32768,39936,121696.0,18.6,44.37,14.72,606421.0,626265.0,0.0,0.0,524472.0,131118.0,39952.0,112.0,59.41,385168.0,294125.0,69.11,25199712.0,35.92,27263424.0,33.2
1,64,13,41472,32,32768,41472,122144.0,18.01,43.29,15.15,583934.0,602642.0,0.0,0.0,505024.0,126256.0,41488.0,112.0,60.35,372533.0,283245.0,69.73,25275840.0,36.18,27263744.0,33.54
1,64,13,43008,32,32768,43008,119200.0,17.53,41.7,15.53,563131.0,580943.0,0.0,0.0,487032.0,121758.0,43024.0,106.0,60.7,357533.0,278349.0,70.05,25127456.0,36.45,27263616.0,33.6
1,64,13,44544,32,32768,44544,122880.0,16.48,43.64,16.11,543530.0,560667.0,0.0,0.0,470080.0,117520.0,44560.0,112.0,61.37,349401.0,267588.0,68.32,25174624.0,35.52,27263936.0,32.8
1,64,13,46080,32,32768,46080,118080.0,16.92,44.77,16.18,525733.0,559874.0,0.0,0.0,454688.0,113672.0,46096.0,112.0,61.89,336440.0,270678.0,71.77,25158304.0,37.33,27264192.0,34.44
1,64,13,47616,32,32768,47616,118432.0,16.35,43.72,16.5,508778.0,558113.0,0.0,0.0,440024.0,110006.0,47632.0,112.0,62.17,322034.0,268572.0,71.08,25166208.0,36.96,27264256.0,34.12
1,64,13,49152,32,32768,49152,144640.0,12.07,23.45,11.2,492544.0,434508.0,0.0,0.0,425984.0,106496.0,49168.0,112.0,72.48,0.0,36418.0,57.48,24896800.0,30.04,27263360.0,27.43
1,64,13,50688,32,32768,50688,166816.0,13.46,31.5,12.79,596793.0,676956.0,0.0,0.0,516360.0,129090.0,50704.0,112.0,68.62,285696.0,224414.0,49.25,25076256.0,25.65,27263360.0,23.6
1,64,13,52224,32,32768,52224,163232.0,13.47,31.36,12.71,579244.0,657636.0,0.0,0.0,501176.0,125294.0,52240.0,112.0,69.12,277344.0,221676.0,50.79,25088960.0,26.45,27263360.0,24.34
1,64,13,53760,32,32768,53760,159008.0,13.72,32.14,12.92,563017.0,657364.0,0.0,0.0,487136.0,121784.0,53776.0,112.0,69.4,269568.0,233041.0,52.66,25132320.0,27.4,27263360.0,25.26
1,64,13,55296,32,32768,55296,155552.0,13.56,31.27,12.95,547391.0,639138.0,0.0,0.0,473616.0,118404.0,55312.0,112.0,67.88,262080.0,232588.0,53.64,25088128.0,27.93,27263360.0,25.71
1,64,13,56832,32,32768,56832,144928.0,13.62,34.48,12.23,532486.0,549660.0,0.0,0.0,460720.0,115180.0,56848.0,112.0,69.01,254880.0,191294.0,57.42,25119680.0,29.89,27263360.0,27.54
1,64,13,58368,32,32768,58368,142528.0,13.93,34.92,12.48,518543.0,587023.0,0.0,0.0,448656.0,112164.0,58384.0,106.0,68.41,248256.0,213341.0,58.55,25113216.0,30.48,27263872.0,28.07
1,64,13,59904,32,32768,59904,143072.0,13.66,34.67,12.38,505321.0,572155.0,0.0,0.0,437216.0,109304.0,59920.0,112.0,68.46,241920.0,207512.0,58.97,25120896.0,30.69,27263360.0,28.28
1,64,13,61440,32,32768,61440,136512.0,13.55,31.31,12.34,492700.0,492273.0,0.0,0.0,426296.0,106574.0,61456.0,112.0,67.32,157248.0,129191.0,62.13,25008544.0,32.41,27264128.0,29.73
1,64,13,62976,32,32768,62976,135392.0,15.66,35.99,12.84,576680.0,577943.0,0.0,0.0,499096.0,124774.0,62992.0,112.0,68.48,230112.0,175086.0,61.31,25130592.0,31.9,27263360.0,29.41
1,64,13,64512,32,32768,64512,137248.0,15.31,35.08,13.14,562981.0,563428.0,0.0,0.0,487240.0,121810.0,64528.0,106.0,67.84,224640.0,170420.0,61.53,25108800.0,32.03,27263360.0,29.5
1,64,13,66048,32,32768,66048,134528.0,14.52,33.84,13.29,549883.0,477677.0,0.0,0.0,475904.0,118976.0,66064.0,112.0,67.96,219456.0,142352.0,62.02,25139488.0,32.27,27263360.0,29.75
1,64,13,67584,32,32768,67584,134432.0,14.57,33.25,13.35,537145.0,502342.0,0.0,0.0,464880.0,116220.0,67600.0,112.0,66.41,214539.0,157361.0,62.43,25099168.0,32.51,27263360.0,29.93
1,64,13,69120,32,32768,69120,137504.0,14.01,34.75,13.75,525489.0,491565.0,0.0,0.0,454792.0,113698.0,69136.0,112.0,67.61,210703.0,148472.0,61.53,25147040.0,32.01,27263360.0,29.52
1,64,13,70656,32,32768,70656,129920.0,14.63,36.0,13.71,513953.0,515056.0,0.0,0.0,444808.0,111202.0,70672.0,112.0,67.07,206182.0,159747.0,64.17,25145088.0,33.38,27263360.0,30.79
1,64,13,72192,32,32768,72192,131296.0,13.82,34.38,14.08,503138.0,470593.0,0.0,0.0,435448.0,108862.0,72208.0,112.0,67.23,202745.0,142301.0,63.29,25175392.0,32.91,27263360.0,30.39
1,64,13,73728,32,32768,73728,126016.0,14.45,28.22,13.56,492443.0,460757.0,0.0,0.0,426192.0,106548.0,73744.0,112.0,66.82,1433.0,50889.0,67.17,24901152.0,35.11,27263360.0,32.06
1,64,13,75264,32,32768,75264,133280.0,15.55,35.61,14.34,562509.0,546590.0,0.0,0.0,486928.0,121732.0,75280.0,112.0,67.23,195074.0,147483.0,62.84,25168960.0,32.68,27276160.0,30.16
1,64,13,76800,32,32768,76800,130368.0,15.59,35.46,14.35,551576.0,554066.0,0.0,0.0,477464.0,119366.0,76816.0,112.0,66.57,191291.0,152373.0,63.55,25151552.0,33.06,27263360.0,30.5
1,64,13,78336,32,32768,78336,133600.0,14.86,34.06,14.87,540643.0,561381.0,0.0,0.0,468000.0,117000.0,78352.0,112.0,67.04,188617.0,155500.0,61.13,25167808.0,31.79,27263360.0,29.34
1,64,13,79872,32,32768,79872,125152.0,16.04,35.93,14.72,530431.0,550609.0,0.0,0.0,459160.0,114790.0,79888.0,112.0,65.2,184662.0,159982.0,67.05,25073568.0,34.93,27263360.0,32.12
1,64,13,81408,32,32768,81408,130336.0,15.07,36.64,15.1,520459.0,557808.0,0.0,0.0,450528.0,112632.0,81424.0,112.0,66.61,181185.0,159335.0,63.75,25182272.0,33.14,27263360.0,30.61
1,64,13,82944,32,32768,82944,127616.0,15.04,36.72,15.17,510487.0,529990.0,0.0,0.0,441896.0,110474.0,82960.0,106.0,66.02,177930.0,153525.0,65.51,25136416.0,34.08,27263360.0,31.43
1,64,13,84480,32,32768,84480,128288.0,14.31,35.21,15.65,501236.0,520612.0,0.0,0.0,433888.0,108472.0,84496.0,112.0,66.41,175355.0,145081.0,63.54,25215712.0,33.01,27263488.0,30.53
1,64,13,86016,32,32768,86016,126720.0,14.81,33.24,15.3,492466.0,511632.0,0.0,0.0,426296.0,106574.0,86032.0,106.0,65.02,115526.0,112432.0,66.52,25018144.0,34.69,27263360.0,31.83
1,64,13,87552,32,32768,87552,131200.0,15.93,36.04,16.02,552455.0,576414.0,0.0,0.0,478296.0,119574.0,87568.0,112.0,67.32,168494.0,132077.0,63.82,25173088.0,33.18,27263360.0,30.64
1,64,13,89088,32,32768,89088,129056.0,15.7,35.24,16.21,542965.0,566193.0,0.0,0.0,470080.0,117520.0,89104.0,112.0,66.78,166021.0,137348.0,64.02,25141504.0,33.3,27263424.0,30.71
1,64,13,90624,32,32768,90624,123584.0,16.3,36.72,16.43,534196.0,556767.0,0.0,0.0,462488.0,115622.0,90640.0,112.0,67.17,163379.0,135264.0,67.63,25181344.0,35.16,27263360.0,32.47
1,64,13,92160,32,32768,92160,121344.0,16.57,36.58,16.03,525307.0,564873.0,0.0,0.0,454792.0,113698.0,92176.0,112.0,65.34,160554.0,139358.0,69.04,25078688.0,35.96,27263360.0,33.08
1,64,13,93696,32,32768,93696,127520.0,15.41,36.58,16.86,516898.0,572743.0,0.0,0.0,447512.0,111878.0,93712.0,112.0,66.69,155657.0,139618.0,64.84,25156704.0,33.72,27263872.0,31.11
1,64,13,95232,32,32768,95232,128416.0,15.28,36.01,17.0,508249.0,563309.0,0.0,0.0,440024.0,110006.0,95248.0,106.0,65.87,152995.0,136296.0,65.16,25142848.0,33.9,27263360.0,31.26
1,64,13,96768,32,32768,96768,125568.0,15.17,36.04,16.76,500561.0,554583.0,0.0,0.0,433368.0,108342.0,96784.0,112.0,66.11,155679.0,129581.0,65.77,25180000.0,34.19,27263584.0,31.58


==> figs/data/lines/24_ur/gimmik_data_lines_p2_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
2,32,13,2592,32,32768,2592,915872.0,37.64,50.8,29.62,11829248.0,6979584.0,0.0,0.0,11501568.0,1277952.0,2608.0,72.0,29.27,193487.0,143828.0,17.58,58457568.0,7.74,46035520.0,9.83
2,32,13,5184,32,32768,5184,518944.0,34.78,46.7,21.49,5914624.0,4079616.0,0.0,0.0,5750784.0,638976.0,5200.0,80.0,10.39,124783.0,129599.0,30.03,54203360.0,13.83,46280608.0,16.2
2,32,13,7776,32,32768,7776,394688.0,30.89,44.06,16.13,3943203.0,2588751.0,0.0,0.0,3833973.0,425997.0,7792.0,80.0,13.4,117766.0,183018.0,41.29,56133312.0,18.64,46221632.0,22.64
2,32,13,10368,32,32768,10368,366464.0,49.62,58.09,15.05,5906432.0,4085329.0,0.0,0.0,5750784.0,638976.0,10384.0,80.0,32.74,70642.0,156385.0,40.18,47891008.0,19.7,46063808.0,20.48
2,32,13,12960,32,32768,12960,366848.0,43.26,52.07,13.84,4725434.0,4284114.0,0.0,0.0,4600908.0,511212.0,12976.0,80.0,32.86,109046.0,235681.0,41.42,49459968.0,19.96,46033440.0,21.45
2,32,13,15552,32,32768,15552,308864.0,39.17,47.89,12.42,3938102.0,2587905.0,0.0,0.0,3834324.0,426036.0,15568.0,80.0,34.56,87965.0,215352.0,48.08,47756960.0,23.6,46055872.0,24.48
2,32,13,18144,32,32768,18144,298528.0,35.8,44.26,11.43,3375722.0,2379699.0,0.0,0.0,3286764.0,365196.0,18160.0,80.0,33.34,86478.0,249145.0,51.06,48931744.0,24.75,46024736.0,26.31
2,32,13,20736,32,32768,20736,263264.0,53.76,60.59,9.27,4427776.0,3040372.0,0.0,0.0,4313088.0,479232.0,20752.0,80.0,49.86,56172.0,288807.0,55.52,43951840.0,28.4,46006720.0,27.13
2,32,13,23328,32,32768,23328,299648.0,43.98,53.49,11.38,3935921.0,3457061.0,0.0,0.0,3833973.0,425997.0,23344.0,80.0,50.2,91162.0,800368.0,49.15,46138624.0,24.54,46010240.0,24.61
2,32,13,25920,32,32768,25920,298656.0,39.79,48.52,9.58,3542437.0,3219159.0,0.0,0.0,3450681.0,383409.0,25936.0,80.0,50.27,64777.0,760030.0,48.55,45306720.0,24.46,46007168.0,24.09
2,32,13,28512,32,32768,28512,295648.0,47.11,58.64,10.68,4292739.0,3240071.0,0.0,0.0,4182516.0,464724.0,28528.0,80.0,57.57,82737.0,1458518.0,49.72,45122752.0,25.1,46006976.0,24.62
2,32,13,31104,32,32768,31104,262720.0,47.91,58.75,10.43,3935371.0,2571187.0,0.0,0.0,3834324.0,426036.0,31120.0,80.0,61.03,69185.0,1156274.0,56.75,44598688.0,28.82,46007168.0,27.94
2,32,13,33696,32,32768,33696,296480.0,37.67,47.04,8.69,3632761.0,2377142.0,0.0,0.0,3539484.0,393276.0,33712.0,80.0,61.81,67861.0,1090901.0,48.31,44562976.0,24.54,46006656.0,23.77
2,32,13,36288,32,32768,36288,282592.0,38.08,47.88,8.85,3373381.0,2374912.0,0.0,0.0,3286764.0,365196.0,36304.0,80.0,61.84,56250.0,1111925.0,51.49,44300576.0,26.23,46006784.0,25.26
2,32,13,38880,32,32768,38880,285376.0,43.49,53.43,9.41,3934825.0,2781936.0,0.0,0.0,3834324.0,426036.0,38896.0,94.0,65.53,82104.0,1050516.0,50.49,44582272.0,25.64,46006656.0,24.85
2,32,13,41472,32,32768,41472,260736.0,45.55,50.96,9.05,3688448.0,2546040.0,0.0,0.0,3594240.0,399360.0,41488.0,90.0,67.65,62917.0,629058.0,56.23,44000320.0,28.74,46006656.0,27.49
2,32,13,44064,32,32768,44064,285632.0,39.59,47.26,10.25,3472328.0,2811533.0,0.0,0.0,3383640.0,375960.0,44080.0,90.0,67.84,80808.0,607079.0,50.82,45419200.0,25.57,46006848.0,25.25
2,32,13,46656,32,32768,46656,287616.0,46.19,54.88,10.84,3934821.0,3467749.0,0.0,0.0,3834675.0,426075.0,46672.0,80.0,70.0,75906.0,882124.0,50.79,45085920.0,25.65,46006656.0,25.14
2,32,13,49248,32,32768,49248,384928.0,32.71,38.5,7.81,3727725.0,3379296.0,0.0,0.0,3632850.0,403650.0,49264.0,80.0,72.78,0.0,812931.0,37.19,43994720.0,19.01,46006656.0,18.18
2,32,13,51840,32,32768,51840,361504.0,33.09,38.81,7.66,3541879.0,3210055.0,0.0,0.0,3451734.0,383526.0,51856.0,80.0,74.28,0.0,789081.0,39.56,43973664.0,20.23,46006656.0,19.34
2,32,13,54432,32,32768,54432,360448.0,31.04,37.02,8.07,3373321.0,2888092.0,0.0,0.0,3287466.0,365274.0,54448.0,80.0,73.88,0.0,713518.0,39.64,44028544.0,20.26,46011776.0,19.38
2,32,13,57024,32,32768,57024,332768.0,36.49,43.82,7.85,3755930.0,2845598.0,0.0,0.0,3660579.0,406731.0,57040.0,80.0,75.34,0.0,791458.0,43.16,43992800.0,22.06,46006656.0,21.1
2,32,13,59616,32,32768,59616,325376.0,35.64,43.21,8.01,3592425.0,2721692.0,0.0,0.0,3501225.0,389025.0,59632.0,80.0,76.11,0.0,758314.0,44.07,44027904.0,22.52,46006656.0,21.55
2,32,13,62208,32,32768,62208,301376.0,36.37,43.18,7.67,3443686.0,2264299.0,0.0,0.0,3356262.0,372918.0,62224.0,80.0,77.91,0.0,686071.0,48.47,43951904.0,24.79,46006656.0,23.68
2,32,13,64800,32,32768,64800,328736.0,36.8,43.68,8.77,3776631.0,2685934.0,0.0,0.0,3680937.0,408993.0,64816.0,80.0,77.66,0.0,664245.0,43.94,44051328.0,22.45,46006656.0,21.49
2,32,13,67392,32,32768,67392,311424.0,36.52,43.35,8.82,3632581.0,2397412.0,0.0,0.0,3540537.0,393393.0,67408.0,80.0,78.33,1315.0,598556.0,46.11,44084352.0,23.55,46006656.0,22.56
2,32,13,69984,32,32768,69984,314016.0,35.46,42.4,8.94,3497534.0,2480732.0,0.0,0.0,3408912.0,378768.0,70000.0,80.0,78.82,4159.0,630425.0,45.69,44070944.0,23.34,46006656.0,22.35
2,32,13,72576,32,32768,72576,293888.0,36.39,43.4,8.88,3373651.0,2390834.0,0.0,0.0,3288168.0,365352.0,72592.0,80.0,79.75,4765.0,619899.0,48.53,43999680.0,24.8,46006720.0,23.72
2,32,13,75168,32,32768,75168,316576.0,35.79,42.58,9.92,3662330.0,2413342.0,0.0,0.0,3569670.0,396630.0,75184.0,96.0,79.91,8268.0,561340.0,44.76,44142624.0,22.84,46006656.0,21.92
2,32,13,77760,32,32768,77760,293632.0,38.03,45.27,9.53,3542053.0,2512346.0,0.0,0.0,3452436.0,383604.0,77776.0,96.0,80.41,10481.0,589148.0,48.34,44105824.0,24.68,46006656.0,23.66
2,32,13,80352,32,32768,80352,298368.0,36.86,44.26,9.75,3428618.0,2433800.0,0.0,0.0,3341871.0,371319.0,80368.0,96.0,80.54,12281.0,571049.0,48.13,44135904.0,24.56,46006656.0,23.57
2,32,13,82944,32,32768,82944,260544.0,41.07,42.83,9.0,3318784.0,2301345.0,0.0,0.0,3234816.0,359424.0,82960.0,90.0,82.42,10202.0,213918.0,55.42,43481152.0,28.49,46006656.0,26.93
2,32,13,85536,32,32768,85536,329440.0,35.75,60.16,11.41,3575793.0,3081298.0,0.0,0.0,3485430.0,387270.0,85552.0,90.0,81.51,2583983.0,1434496.0,42.83,44168704.0,21.85,46006656.0,20.98
2,32,13,88128,32,32768,88128,322784.0,35.31,59.61,11.4,3471364.0,2817323.0,0.0,0.0,3383640.0,375960.0,88144.0,90.0,82.02,2508255.0,1314713.0,44.34,44224224.0,22.61,46006656.0,21.73
2,32,13,90720,32,32768,90720,311584.0,35.58,60.71,11.54,3373777.0,2740605.0,0.0,0.0,3288519.0,365391.0,90736.0,90.0,82.2,2440489.0,1293820.0,46.0,44276064.0,23.44,46006656.0,22.56
2,32,13,93312,32,32768,93312,310368.0,39.25,61.5,11.31,3608111.0,3200545.0,0.0,0.0,3517020.0,390780.0,93328.0,80.0,82.7,2078049.0,1283144.0,46.06,44080736.0,23.52,46006784.0,22.54
2,32,13,95904,32,32768,95904,314944.0,36.88,60.9,11.67,3509086.0,3117073.0,0.0,0.0,3420495.0,380055.0,95920.0,80.0,82.74,2311122.0,1377026.0,44.64,44338592.0,22.73,46006656.0,21.91


==> figs/data/lines/24_ur/gimmik_data_lines_p2_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
2,64,13,5184,32,32768,5184,1099360.0,31.72,42.94,24.03,11829248.0,6979584.0,0.0,0.0,11501568.0,1277952.0,5200.0,80.0,7.89,218040.0,252896.0,27.35,100803136.0,13.06,92162304.0,14.29
2,64,13,10368,32,32768,10368,704224.0,25.65,58.14,15.35,5914624.0,4079616.0,0.0,0.0,5750784.0,638976.0,10384.0,114.0,4.8,143576.0,288593.0,41.05,93964928.0,20.31,92037056.0,20.74
2,64,13,15552,32,32768,15552,587392.0,20.11,47.45,12.84,3943203.0,2588751.0,0.0,0.0,3833973.0,425997.0,15568.0,114.0,7.05,141465.0,375661.0,48.86,93972320.0,24.18,92019904.0,24.69
2,64,13,20736,32,32768,20736,571392.0,31.37,51.49,10.95,5906432.0,4057406.0,0.0,0.0,5750784.0,638976.0,20752.0,114.0,33.99,96206.0,393857.0,49.29,89951904.0,24.93,92012992.0,24.37
2,64,13,25920,32,32768,25920,707776.0,21.75,38.7,12.2,4725434.0,4269798.0,0.0,0.0,4600908.0,511212.0,25936.0,96.0,34.9,74236.0,1448609.0,40.04,91098656.0,20.12,92012928.0,19.92
2,64,13,31104,32,32768,31104,530560.0,22.38,52.94,11.48,3938102.0,2574704.0,0.0,0.0,3834324.0,426036.0,31120.0,114.0,33.78,127719.0,2195834.0,53.65,91081024.0,26.96,92013376.0,26.69
2,64,13,36288,32,32768,36288,642016.0,16.31,39.23,10.55,3375722.0,2376577.0,0.0,0.0,3286764.0,365196.0,36304.0,114.0,37.72,84358.0,2048126.0,44.72,90414912.0,22.56,92012928.0,22.17
2,64,13,41472,32,32768,41472,571136.0,23.84,42.74,10.59,4427776.0,3039407.0,0.0,0.0,4313088.0,479232.0,41488.0,96.0,52.01,88475.0,994784.0,49.86,89951712.0,25.21,92012928.0,24.65
2,64,13,46656,32,32768,46656,673440.0,18.99,43.22,13.86,3935921.0,3456745.0,0.0,0.0,3833973.0,425997.0,46672.0,96.0,51.44,87604.0,1720597.0,42.16,90648672.0,21.24,92012928.0,20.92
2,64,13,51840,32,32768,51840,915584.0,12.79,28.62,10.45,3542437.0,3217363.0,0.0,0.0,3450681.0,383409.0,51856.0,96.0,54.85,0.0,1490080.0,31.15,89959200.0,15.75,92012928.0,15.4
2,64,13,57024,32,32768,57024,828096.0,16.19,32.2,10.82,4292739.0,3267385.0,0.0,0.0,4182516.0,464724.0,57040.0,114.0,59.27,0.0,1420060.0,34.06,89990464.0,17.22,92012928.0,16.84
2,64,13,62208,32,32768,62208,649120.0,18.33,35.67,9.25,3935371.0,2608441.0,0.0,0.0,3834324.0,426036.0,62224.0,114.0,63.86,0.0,1132562.0,43.53,89953312.0,22.01,92012928.0,21.52
2,64,13,67392,32,32768,67392,653600.0,16.92,37.85,10.24,3632761.0,2407154.0,0.0,0.0,3539484.0,393276.0,67408.0,114.0,63.11,1930.0,1048269.0,43.61,90004480.0,22.04,92012992.0,21.56
2,64,13,72576,32,32768,72576,628896.0,16.44,36.83,10.5,3373381.0,2403921.0,0.0,0.0,3286764.0,365196.0,72592.0,114.0,63.2,3713.0,1069736.0,44.85,90012672.0,22.67,92013056.0,22.18
2,64,13,77760,32,32768,77760,665216.0,18.44,37.51,11.52,3934825.0,2776194.0,0.0,0.0,3834324.0,426036.0,77776.0,114.0,66.4,8499.0,1028337.0,43.05,90099520.0,21.75,92013120.0,21.3
2,64,13,82944,32,32768,82944,556896.0,20.51,36.7,10.4,3688448.0,2540870.0,0.0,0.0,3594240.0,399360.0,82960.0,114.0,71.09,8481.0,192764.0,51.22,89646752.0,25.94,92012928.0,25.28
2,64,13,88128,32,32768,88128,680768.0,16.24,53.57,13.22,3472328.0,2795510.0,0.0,0.0,3383640.0,375960.0,88144.0,114.0,68.37,5000154.0,2514992.0,41.72,90151104.0,21.07,92013376.0,20.65
2,64,13,93312,32,32768,93312,708128.0,18.2,50.99,14.19,3934821.0,3469965.0,0.0,0.0,3834675.0,426075.0,93328.0,96.0,69.78,4133850.0,2498428.0,40.12,90155200.0,20.26,92012928.0,19.85


==> figs/data/lines/24_ur/gimmik_data_lines_p3_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
3,32,13,6144,32,32768,6144,2579232.0,26.5,37.75,19.41,26771456.0,7176192.0,0.0,0.0,27262976.0,1703936.0,6160.0,168.0,41.18,382014.0,380909.0,16.9,170421792.0,6.65,110662336.0,10.25
3,32,13,12288,32,32768,12288,1551232.0,22.26,31.39,12.84,13385728.0,5357568.0,0.0,0.0,13631488.0,851968.0,12304.0,116.0,16.56,197855.0,459133.0,25.37,152772064.0,10.68,111008864.0,14.7
3,32,13,18432,32,32768,18432,1406336.0,34.63,42.56,11.63,17837259.0,7633513.0,0.0,0.0,18175872.0,1135992.0,18448.0,96.0,34.56,287497.0,495128.0,29.62,155876576.0,12.27,110204928.0,17.35
3,32,13,24576,32,32768,24576,1209728.0,30.18,36.7,8.13,13377536.0,5330616.0,0.0,0.0,13631488.0,851968.0,24592.0,96.0,33.89,92547.0,718971.0,28.4,109462944.0,14.17,109054080.0,14.23
3,32,13,30720,32,32768,30720,1104864.0,39.75,46.83,9.01,16050746.0,7032148.0,0.0,0.0,16358784.0,1022424.0,30736.0,96.0,48.94,247071.0,588074.0,32.19,118872800.0,15.4,109118848.0,16.78
3,32,13,36864,32,32768,36864,1058048.0,34.91,41.27,6.92,13376438.0,5715843.0,0.0,0.0,13633152.0,852072.0,36880.0,96.0,49.65,150479.0,678458.0,32.48,109347680.0,16.22,109052288.0,16.26
3,32,13,43008,32,32768,43008,1009440.0,42.4,50.43,7.68,15286730.0,6996234.0,0.0,0.0,15581696.0,973856.0,43024.0,96.0,60.78,203409.0,2195687.0,34.38,110195104.0,17.1,109065920.0,17.28
3,32,13,49152,32,32768,49152,1318848.0,27.72,30.79,5.92,13373440.0,5395489.0,0.0,0.0,13631488.0,851968.0,49168.0,122.0,60.86,0.0,853308.0,25.84,106989088.0,13.04,109052288.0,12.8
3,32,13,55296,32,32768,55296,1388736.0,30.81,37.69,6.73,14858921.0,8125969.0,0.0,0.0,15146560.0,946660.0,55312.0,96.0,67.44,0.0,4453784.0,24.36,107396224.0,12.27,109052288.0,12.09
3,32,13,61440,32,32768,61440,1178560.0,31.3,37.97,6.4,13373437.0,5864375.0,0.0,0.0,13632320.0,852020.0,61456.0,96.0,67.41,0.0,3176528.0,28.85,107422048.0,14.53,109052288.0,14.32
3,32,13,67584,32,32768,67584,1117856.0,35.9,41.72,6.62,14588163.0,6118607.0,0.0,0.0,14871168.0,929448.0,67600.0,96.0,71.97,2661.0,1443998.0,30.61,108025504.0,15.38,109052416.0,15.23
3,32,13,73728,32,32768,73728,1024288.0,36.03,41.11,6.61,13373707.0,5734724.0,0.0,0.0,13633152.0,852072.0,73744.0,96.0,71.99,6918.0,1127804.0,33.29,107388032.0,16.77,109052736.0,16.52
3,32,13,79872,32,32768,79872,1013184.0,40.17,47.16,6.98,14402473.0,6332404.0,0.0,0.0,14682304.0,917644.0,79888.0,120.0,75.17,20740.0,1377124.0,34.09,108126592.0,17.12,109056256.0,16.97
3,32,13,86016,32,32768,86016,944864.0,40.3,47.9,7.06,13374133.0,6139327.0,0.0,0.0,13633984.0,852124.0,86032.0,106.0,75.4,15276.0,1772127.0,36.82,108220960.0,18.48,109056000.0,18.34
3,32,13,92160,32,32768,92160,936160.0,42.78,50.49,7.54,14265865.0,6576312.0,0.0,0.0,14543360.0,908960.0,92176.0,128.0,78.05,37112.0,2028072.0,36.66,108697184.0,18.36,109083424.0,18.3


==> figs/data/lines/24_ur/gimmik_data_lines_p3_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
3,64,13,12288,32,32768,12288,3736608.0,18.41,26.05,16.67,26771456.0,8355840.0,0.0,0.0,27262976.0,1703936.0,12304.0,168.0,11.26,366334.0,292551.0,21.76,304850848.0,9.17,222253696.0,12.58
3,64,13,24576,32,32768,24576,2216928.0,17.05,38.13,7.58,13385728.0,5357568.0,16384.0,16384.0,13631488.0,851968.0,24592.0,255.0,17.95,139336.0,2620962.0,30.77,220861952.0,15.29,218105024.0,15.48
3,64,13,36864,32,32768,36864,2421216.0,20.01,34.75,8.36,17837259.0,7634440.0,0.0,0.0,18175872.0,1135992.0,36880.0,160.0,35.62,201527.0,893403.0,28.01,217857728.0,14.01,218118336.0,14.0
3,64,13,49152,32,32768,49152,2619584.0,13.65,29.28,6.0,13377536.0,5347044.0,16384.0,16384.0,13631488.0,851968.0,49168.0,255.0,35.08,0.0,609870.0,25.9,219891776.0,12.9,218131328.0,13.0
3,64,13,61440,32,32768,61440,2396448.0,18.23,35.61,6.89,16050746.0,7069008.0,39324.0,39324.0,16358784.0,1022424.0,61456.0,168.0,51.02,0.0,5540244.0,28.62,222325024.0,14.24,220202432.0,14.38
3,64,13,73728,32,32768,73728,2365600.0,15.28,33.37,8.25,13376438.0,5760624.0,0.0,0.0,13633152.0,852072.0,73744.0,160.0,51.27,5523.0,1607235.0,28.43,216216928.0,14.28,218105152.0,14.15
3,64,13,86016,32,32768,86016,2252448.0,18.67,36.49,9.01,15286730.0,7068864.0,0.0,0.0,15581696.0,973856.0,86032.0,160.0,61.13,10688.0,2915619.0,29.99,216853856.0,15.04,218104896.0,14.95


==> figs/data/lines/24_ur/gimmik_data_lines_p4_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
4,32,13,12000,32,32768,12000,9903712.0,13.59,19.14,23.31,51150848.0,16809984.0,2195456.0,2195456.0,53248000.0,2129920.0,12016.0,255.0,51.12,272114.0,416027.0,14.51,592718944.0,5.35,346257728.0,9.16
4,32,13,24000,32,32768,24000,6600640.0,20.25,24.28,16.86,51134464.0,20678746.0,491520.0,491520.0,53248000.0,2129920.0,24016.0,255.0,53.48,230665.0,311366.0,14.0,373947008.0,5.41,235887808.0,8.58
4,32,13,36000,32,32768,36000,6928448.0,19.26,22.65,13.57,51130563.0,20334714.0,360459.0,360459.0,53249625.0,2129985.0,36016.0,255.0,48.86,281200.0,3630016.0,11.23,288183104.0,4.92,224179712.0,6.32
4,32,13,48000,32,32768,48000,5954912.0,22.5,24.68,14.98,51126272.0,20673796.0,0.0,0.0,53248000.0,2129920.0,48016.0,255.0,60.06,148022.0,249497.0,11.42,227156096.0,5.62,220339520.0,5.8
4,32,13,60000,32,32768,60000,6717568.0,15.82,17.78,10.77,40903514.0,15877729.0,0.0,0.0,42601000.0,1704040.0,60016.0,255.0,60.94,0.0,360785.0,9.9,216310816.0,4.98,218761856.0,4.92
4,32,13,72000,32,32768,72000,6493600.0,17.16,19.65,12.21,42609062.0,16960689.0,0.0,0.0,44378750.0,1775150.0,72016.0,255.0,66.81,6672.0,5187420.0,10.31,217868320.0,5.18,220005760.0,5.13
4,32,13,84000,32,32768,84000,6145792.0,18.77,22.27,13.36,43828202.0,18305104.0,0.0,0.0,45649500.0,1825980.0,84016.0,255.0,71.75,15375.0,10604949.0,10.97,221952448.0,5.47,220471840.0,5.5
4,32,13,96000,32,32768,96000,5470912.0,21.53,23.33,14.24,44732416.0,18115046.0,344064.0,344064.0,46592000.0,1863680.0,96016.0,255.0,72.08,10882.0,3677618.0,13.07,250253120.0,6.12,220409280.0,6.95


==> figs/data/lines/24_ur/gimmik_data_lines_p4_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
4,64,13,24000,32,32768,24000,19152064.0,7.77,17.17,22.14,51150848.0,16809984.0,4980736.0,4980736.0,53248000.0,2129920.0,24016.0,255.0,7.83,696973.0,394247.0,21.61,1548839904.0,9.23,1155765760.0,12.37
4,64,13,48000,32,32768,48000,11992576.0,11.22,23.84,15.55,51134464.0,20685559.0,0.0,0.0,53248000.0,2129920.0,48016.0,255.0,39.19,316070.0,0.0,11.65,467945952.0,5.65,440364096.0,6.0
4,64,13,72000,32,32768,72000,13232672.0,10.09,18.98,12.82,51130563.0,20438951.0,0.0,0.0,53249625.0,2129985.0,72016.0,255.0,51.06,10607.0,9666855.0,10.5,469536704.0,5.07,439022336.0,5.43
4,64,13,96000,32,32768,96000,11200736.0,11.93,22.17,14.61,51126272.0,20828984.0,0.0,0.0,53248000.0,2129920.0,96016.0,255.0,60.16,15222.0,5529600.0,11.77,423987616.0,5.99,440006528.0,5.77


==> figs/data/lines/24_ur/gimmik_data_lines_p5_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
5,32,13,20736,32,32768,20736,22800160.0,18.24,22.29,17.78,174620672.0,34252221.0,1245184.0,1245184.0,184025088.0,5111808.0,20752.0,255.0,56.35,787305.0,350866.0,8.35,826123424.0,2.86,429551040.0,5.49
5,32,13,41472,32,32768,41472,21231328.0,15.56,17.75,15.51,130957312.0,36318007.0,2752512.0,2752512.0,138018816.0,3833856.0,41488.0,255.0,45.06,567948.0,363684.0,8.11,718828544.0,2.92,404596672.0,5.19
5,32,13,62208,32,32768,62208,26666912.0,11.07,12.36,14.84,116406411.0,33581159.0,2752596.0,2752596.0,122687136.0,3407976.0,62224.0,255.0,54.96,0.0,593231.0,6.35,688355456.0,2.39,416185888.0,3.96
5,32,13,82944,32,32768,82944,19443488.0,14.15,15.32,14.32,109125632.0,30331585.0,2293760.0,2293760.0,115015680.0,3194880.0,82960.0,255.0,59.55,14477.0,370528.0,8.08,630346208.0,3.12,396103616.0,4.96


==> figs/data/lines/24_ur/gimmik_data_lines_p5_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
5,64,13,41472,32,32768,41472,37075168.0,11.51,19.68,14.35,174620672.0,34280054.0,0.0,0.0,184025088.0,5111808.0,41488.0,255.0,42.11,893860.0,20.0,7.39,976755200.0,3.27,774888480.0,4.12
5,64,13,82944,32,32768,82944,42923648.0,7.89,13.92,15.61,130957312.0,36450723.0,6930432.0,6930432.0,138018816.0,3833856.0,82960.0,255.0,36.25,31438.0,163775.0,11.61,2058314304.0,4.26,1193178688.0,7.35


==> figs/data/lines/24_ur/gimmik_data_lines_p6_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
6,32,13,32928,32,32768,32928,80778976.0,8.89,11.33,17.54,275283968.0,58061103.0,34537472.0,32178176.0,292225024.0,5963776.0,32944.0,255.0,31.56,935882.0,809706.0,14.6,4311613120.0,6.55,3503872640.0,8.06
6,32,13,65856,32,32768,65856,46397024.0,14.29,15.86,11.93,275267584.0,58248260.0,1572864.0,262144.0,292225024.0,5963776.0,65872.0,255.0,59.04,0.0,419732.0,4.16,629022816.0,2.08,628755200.0,2.08


==> figs/data/lines/24_ur/gimmik_data_lines_p6_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
6,64,13,65856,32,32768,65856,152923360.0,4.87,10.42,16.17,275283968.0,58180173.0,43712512.0,33685504.0,292225024.0,5963776.0,65872.0,255.0,17.38,0.0,1014700.0,12.7,7491283968.0,5.2,5192283200.0,7.5


==> figs/data/lines/25/gimmik_data_lines_opt_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,32,13,89600,32,32768,89600,57472,21.7,28.11,14.91,311741,404861,0,0,106548,106548,89616,88,8.16,504,78915,69.09,11453120,37.55,13631936,31.55
2,32,13,86400,32,32768,86400,185696,23.23,29.42,10.4,1051648,1653874,0,0,359424,359424,86416,90,0,1980,217257,76.55,43541600,39.33,46006720,37.22
3,32,13,96000,32,32768,96000,512640,21.69,38.56,9.91,2659145,4943533,0,0,908960,908960,96016,98,11.47,18706,1496786,65.17,108305952,32.71,109119616,32.46
4,32,13,87500,32,32768,87500,1343488,17.86,38.41,8.39,5342162,11585503,0,0,1825980,1825980,87516,62,6.73,90499,7109746,49.1,215920544,24.39,213089408,24.71
5,32,13,86400,32,32768,86400,4113536,10.77,21.44,11.79,9347072,23187057,0,0,3194880,3194880,86416,64,0,165342,1558841,27.52,375895584,13.62,368276992,13.9
6,32,13,68600,32,32768,68600,16578720,5.62,16.06,17.73,17448960,48706653,0,0,5963776,5963776,68616,72,0,58495,844110,11.25,636866336,5.39,585194240,5.86


==> figs/data/lines/25/gimmik_data_lines_opt_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,64,13,89600,32,32768,89600,105088,11.35,30.66,15.28,312110,387725,0,0,106574,106574,89616,98,3.42,883,90321,78.52,24930816,41.02,27263424,37.51
2,64,13,86400,32,32768,86400,361696,14.02,29.95,10.67,1169408,1802820,0,0,399360,399360,86416,98,0,14498,235486,79.1,89589472,40.08,92012992,39.02
3,64,13,89600,32,32768,89600,984928,15.01,37.22,9.6,2851338,5264020,0,0,973856,973856,89616,98,5.61,26570,2771247,67.68,217564480,33.89,218239872,33.79
4,64,13,75000,32,32768,75000,3248160,12.56,31.11,8.46,6237033,17396053,0,0,2129985,2129985,75016,72,3.65,92038,12195340,40.12,425634144,20.07,426019776,20.05
5,64,13,86400,32,32768,86400,9398720,9.1,19.94,11.99,11223040,36609352,0,0,3833856,3833856,86416,72,0,621254,7148926,24.72,779463424,12.02,736979584,12.71
6,64,13,68600,32,32768,68600,37694368,4.48,14.13,18.52,17465344,65209538,0,0,5963776,5963776,68616,72,0,55074,3902201,9.65,1212708832,4.74,1170097344,4.91


==> figs/data/lines/25/gimmik_data_lines_p1_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,32,13,800,32,32768,800,294208.0,29.15,50.97,7.9,2523136.0,2719744.0,0.0,0.0,851968.0,851968.0,816.0,82.0,5.68,39157.0,55794.0,13.34,11568992.0,7.21,13631936.0,6.12
1,32,13,1600,32,32768,1600,242208.0,18.71,32.44,6.18,1261568.0,1556480.0,0.0,0.0,425984.0,425984.0,1616.0,82.0,2.98,21661.0,83097.0,16.32,11568992.0,8.83,13631936.0,7.49
1,32,13,2400,32,32768,2400,212896.0,14.15,24.77,6.1,841071.0,1037685.0,0.0,0.0,283998.0,283998.0,2416.0,88.0,3.22,11856.0,89374.0,18.52,11568992.0,10.02,13631936.0,8.5
1,32,13,3200,32,32768,3200,233216.0,9.72,16.74,5.93,630784.0,778240.0,0.0,0.0,212992.0,212992.0,3216.0,82.0,1.65,7629.0,55906.0,16.95,11568992.0,9.17,13631936.0,7.78
1,32,13,4000,32,32768,4000,190432.0,9.52,19.99,6.08,504658.0,622630.0,0.0,0.0,170404.0,170404.0,4016.0,88.0,3.07,7141.0,72090.0,20.77,11590880.0,11.23,13631936.0,9.55
1,32,13,4800,32,32768,4800,301248.0,4.96,10.49,5.81,420574.0,518890.0,0.0,0.0,142012.0,142012.0,4816.0,88.0,0.0,3808.0,43601.0,13.01,11609824.0,7.03,13632448.0,5.98
1,32,13,5600,32,32768,5600,261568.0,4.91,12.11,5.87,360514.0,444790.0,0.0,0.0,121732.0,121732.0,5616.0,88.0,0.01,2760.0,50753.0,14.99,11568992.0,8.11,13631936.0,6.88
1,32,13,6400,32,32768,6400,227168.0,4.95,8.31,5.84,315392.0,389120.0,0.0,0.0,106496.0,106496.0,6416.0,82.0,0.0,2624.0,22836.0,17.29,11602016.0,9.34,13631936.0,7.95
1,32,13,7200,32,32768,7200,211328.0,9.41,14.06,5.77,557073.0,684513.0,0.0,0.0,189332.0,189332.0,7216.0,88.0,12.26,3982.0,42423.0,18.56,11568992.0,10.04,13631936.0,8.52
1,32,13,8000,32,32768,8000,111552.0,16.67,24.68,6.43,501381.0,616384.0,0.0,0.0,170404.0,170404.0,8016.0,88.0,11.09,7761.0,64563.0,36.57,11568992.0,19.78,13631936.0,16.79
1,32,13,8800,32,32768,8800,175040.0,9.4,15.74,5.86,455787.0,559262.0,0.0,0.0,154908.0,154908.0,8816.0,88.0,13.17,3909.0,52129.0,22.74,11594336.0,12.29,13631936.0,10.45
1,32,13,9600,32,32768,9600,163584.0,9.3,13.63,5.91,417843.0,512683.0,0.0,0.0,142012.0,142012.0,9616.0,88.0,10.13,3718.0,48794.0,24.53,11568864.0,13.27,13631936.0,11.26
1,32,13,10400,32,32768,10400,152096.0,9.19,17.03,5.93,385713.0,473218.0,0.0,0.0,131092.0,131092.0,10416.0,88.0,10.46,4477.0,56310.0,26.27,11568992.0,14.21,13631936.0,12.06
1,32,13,11200,32,32768,11200,143840.0,9.12,16.8,5.98,358173.0,439472.0,0.0,0.0,121732.0,121732.0,11216.0,88.0,8.6,4752.0,59722.0,28.07,11568992.0,15.19,13631936.0,12.89
1,32,13,12000,32,32768,12000,135360.0,8.99,18.26,6.16,334305.0,410259.0,0.0,0.0,113620.0,113620.0,12016.0,88.0,8.03,4410.0,54290.0,29.66,11568992.0,16.04,13631936.0,13.62
1,32,13,12800,32,32768,12800,123680.0,9.18,13.04,6.06,313344.0,384428.0,0.0,0.0,106496.0,106496.0,12816.0,82.0,0.0,3636.0,54659.0,32.28,11566304.0,17.46,13631936.0,14.82
1,32,13,13600,32,32768,13600,123808.0,12.72,19.33,6.28,441436.0,542729.0,0.0,0.0,150358.0,150358.0,13616.0,88.0,17.59,3848.0,153396.0,31.61,11568992.0,17.1,13631936.0,14.51
1,32,13,14400,32,32768,14400,117568.0,12.94,19.49,6.32,416933.0,512600.0,0.0,0.0,142012.0,142012.0,14416.0,88.0,16.2,4070.0,147236.0,34.07,11572192.0,18.43,13631936.0,15.64
1,32,13,15200,32,32768,15200,113920.0,12.78,20.94,6.29,395025.0,485660.0,0.0,0.0,134550.0,134550.0,15216.0,88.0,16.19,3765.0,141443.0,35.52,11571552.0,19.21,13631936.0,16.31
1,32,13,16000,32,32768,16000,71200.0,20.21,29.71,7.91,375331.0,462217.0,0.0,0.0,127842.0,127842.0,16016.0,88.0,13.81,5347.0,146305.0,59.02,11568800.0,31.93,13631936.0,27.1
1,32,13,16800,32,32768,16800,106464.0,12.24,21.5,6.63,357469.0,439600.0,0.0,0.0,121758.0,121758.0,16816.0,88.0,14.57,2610.0,133005.0,37.56,11568896.0,20.32,13631936.0,17.24
1,32,13,17600,32,32768,17600,101504.0,12.23,21.35,6.78,341210.0,420081.0,0.0,0.0,116220.0,116220.0,17616.0,88.0,15.09,2577.0,132224.0,39.4,11571712.0,21.31,13631936.0,18.09
1,32,13,18400,32,32768,18400,99296.0,12.17,22.86,6.79,326325.0,401772.0,0.0,0.0,111150.0,111150.0,18416.0,88.0,15.75,2274.0,127587.0,40.99,11568768.0,22.18,13631936.0,18.82
1,32,13,19200,32,32768,19200,94112.0,12.31,17.45,6.55,312814.0,385129.0,0.0,0.0,106548.0,106548.0,19216.0,88.0,9.27,2135.0,124540.0,43.19,11567616.0,23.36,13631936.0,19.83
1,32,13,20000,32,32768,20000,98848.0,15.07,22.94,7.11,399779.0,492705.0,0.0,0.0,136318.0,136318.0,20016.0,88.0,21.82,2373.0,118400.0,41.02,11574784.0,22.18,13631936.0,18.83
1,32,13,20800,32,32768,20800,95392.0,15.13,22.76,7.15,384529.0,473758.0,0.0,0.0,131118.0,131118.0,20816.0,88.0,20.62,2369.0,116438.0,42.76,11568768.0,23.13,13631936.0,19.63
1,32,13,21600,32,32768,21600,93184.0,14.5,23.33,7.29,370270.0,456705.0,0.0,0.0,126256.0,126256.0,21616.0,88.0,21.38,2264.0,114369.0,42.55,11568896.0,23.02,13631936.0,19.53
1,32,13,22400,32,32768,22400,88640.0,15.07,22.18,7.24,357079.0,440032.0,0.0,0.0,121758.0,121758.0,22416.0,88.0,17.33,2424.0,113743.0,45.89,11568768.0,24.82,13631936.0,21.07
1,32,13,23200,32,32768,23200,91168.0,14.03,23.81,7.62,344650.0,425480.0,0.0,0.0,117520.0,117520.0,23216.0,88.0,19.8,2619.0,105885.0,44.25,11568896.0,23.94,13631936.0,20.31
1,32,13,24000,32,32768,24000,89280.0,14.13,23.75,7.48,333365.0,411149.0,0.0,0.0,113672.0,113672.0,24016.0,88.0,17.73,2834.0,105429.0,46.07,11568768.0,24.92,13631936.0,21.15
1,32,13,24800,32,32768,24800,86752.0,13.8,24.64,7.59,322614.0,398381.0,0.0,0.0,110006.0,110006.0,24816.0,88.0,17.85,2650.0,99542.0,46.55,11568896.0,25.18,13631936.0,21.37
1,32,13,25600,32,32768,25600,77632.0,15.23,21.39,6.93,312320.0,385967.0,0.0,0.0,106496.0,106496.0,25616.0,82.0,0.0,2892.0,43061.0,52.28,11261952.0,28.64,13638336.0,23.65
1,32,13,26400,32,32768,26400,84768.0,16.55,25.45,8.03,378333.0,467794.0,0.0,0.0,129090.0,129090.0,26416.0,88.0,21.54,2742.0,144652.0,47.76,11566720.0,25.84,13631936.0,21.92
1,32,13,27200,32,32768,27200,81792.0,16.38,24.89,7.99,367208.0,454121.0,0.0,0.0,125294.0,125294.0,27216.0,88.0,21.08,2569.0,145357.0,48.68,11563872.0,26.34,13631936.0,22.34
1,32,13,28000,32,32768,28000,81280.0,16.17,26.0,8.14,356921.0,441484.0,0.0,0.0,121784.0,121784.0,28016.0,88.0,22.69,2226.0,142167.0,49.45,11564928.0,26.75,13631936.0,22.7
1,32,13,28800,32,32768,28800,79488.0,16.58,24.57,8.12,347015.0,429198.0,0.0,0.0,118404.0,118404.0,28816.0,88.0,19.54,2524.0,147089.0,52.08,11557504.0,28.19,13631936.0,23.9
1,32,13,29600,32,32768,29600,75520.0,16.26,27.2,8.11,337566.0,417496.0,0.0,0.0,115180.0,115180.0,29616.0,88.0,23.07,2425.0,141910.0,52.42,11568512.0,28.36,13631936.0,24.07
1,32,13,30400,32,32768,30400,75968.0,16.24,26.86,8.18,328727.0,406696.0,0.0,0.0,112164.0,112164.0,30416.0,88.0,21.66,2551.0,141414.0,53.72,11565184.0,29.06,13631936.0,24.66
1,32,13,31200,32,32768,31200,77152.0,15.46,26.91,8.37,320345.0,396180.0,0.0,0.0,109304.0,109304.0,31216.0,88.0,22.78,2556.0,137505.0,52.44,11565600.0,28.37,13631936.0,24.07
1,32,13,32000,32,32768,32000,72512.0,16.62,23.33,7.99,312344.0,386324.0,0.0,0.0,106574.0,106574.0,32016.0,88.0,13.48,2343.0,142776.0,57.63,11535616.0,31.22,13631936.0,26.42
1,32,13,32800,32,32768,32800,74944.0,17.81,27.13,8.66,365524.0,452782.0,0.0,0.0,124774.0,124774.0,32816.0,88.0,25.13,0.0,133230.0,52.56,11567488.0,28.44,13631936.0,24.13
1,32,13,33600,32,32768,33600,74848.0,18.15,27.25,8.87,356841.0,442211.0,0.0,0.0,121810.0,121810.0,33616.0,88.0,23.74,0.0,132710.0,54.72,11559424.0,29.61,13631936.0,25.11
1,32,13,34400,32,32768,34400,74048.0,17.83,28.21,8.96,348539.0,431841.0,0.0,0.0,118976.0,118976.0,34416.0,88.0,22.77,0.0,130037.0,55.2,11566432.0,29.86,13631936.0,25.34
1,32,13,35200,32,32768,35200,74528.0,17.78,26.14,8.66,340465.0,421598.0,0.0,0.0,116220.0,116220.0,35216.0,88.0,19.15,0.0,132891.0,56.31,11553824.0,30.48,13631936.0,25.83
1,32,13,36000,32,32768,36000,73696.0,17.62,28.86,8.88,333077.0,412741.0,0.0,0.0,113698.0,113698.0,36016.0,88.0,22.87,0.0,124286.0,57.01,11568544.0,30.84,13631936.0,26.17
1,32,13,36800,32,32768,36800,70112.0,17.37,28.1,9.1,325765.0,403504.0,0.0,0.0,111202.0,111202.0,36816.0,88.0,21.49,0.0,124744.0,57.33,11560320.0,31.02,13631936.0,26.31
1,32,13,37600,32,32768,37600,72416.0,16.97,28.72,9.1,318910.0,395465.0,0.0,0.0,108862.0,108862.0,37616.0,88.0,22.6,0.0,123129.0,57.22,11566592.0,30.95,13631936.0,26.26
1,32,13,38400,32,32768,38400,67584.0,18.04,25.04,8.62,312131.0,387154.0,0.0,0.0,106548.0,106548.0,38416.0,88.0,8.24,0.0,125360.0,61.66,11472512.0,33.48,13631936.0,28.18
1,32,13,39200,32,32768,39200,72896.0,18.47,28.03,9.85,356501.0,442556.0,0.0,0.0,121732.0,121732.0,39216.0,88.0,25.66,0.0,116880.0,55.5,11568448.0,30.02,13631936.0,25.48
1,32,13,40000,32,32768,40000,70272.0,18.36,27.51,9.56,349572.0,434222.0,0.0,0.0,119366.0,119366.0,40016.0,88.0,24.32,0.0,120701.0,56.24,11570464.0,30.42,13631936.0,25.82
1,32,13,40800,32,32768,40800,69152.0,18.66,29.22,9.85,342643.0,425755.0,0.0,0.0,117000.0,117000.0,40816.0,88.0,25.02,0.0,116309.0,58.25,11563328.0,31.52,13631936.0,26.73
1,32,13,41600,32,32768,41600,69120.0,19.06,27.83,9.67,336171.0,417500.0,0.0,0.0,114790.0,114790.0,41616.0,88.0,20.96,0.0,118690.0,60.6,11551328.0,32.81,13631936.0,27.8
1,32,13,42400,32,32768,42400,69920.0,18.29,29.35,10.03,329851.0,409500.0,0.0,0.0,112632.0,112632.0,42416.0,88.0,24.04,0.0,115841.0,59.0,11567008.0,31.92,13631936.0,27.08
1,32,13,43200,32,32768,43200,69568.0,17.88,28.37,9.89,323531.0,401693.0,0.0,0.0,110474.0,110474.0,43216.0,88.0,22.63,0.0,115815.0,58.73,11567200.0,31.77,13631936.0,26.96
1,32,13,44000,32,32768,44000,68736.0,18.03,29.85,9.96,317668.0,394721.0,0.0,0.0,108472.0,108472.0,44016.0,88.0,23.28,0.0,111261.0,60.4,11568864.0,32.67,13631936.0,27.73
1,32,13,44800,32,32768,44800,66560.0,18.68,25.7,9.67,312110.0,387561.0,0.0,0.0,106574.0,106574.0,44816.0,88.0,13.33,0.0,120212.0,63.44,11530496.0,34.37,13631936.0,29.07
1,32,13,45600,32,32768,45600,70496.0,19.0,28.37,10.47,350099.0,436296.0,0.0,0.0,119574.0,119574.0,45616.0,88.0,25.93,0.0,108414.0,57.03,11568416.0,30.85,13631936.0,26.18
1,32,13,46400,32,32768,46400,68928.0,19.41,28.75,10.72,344085.0,428824.0,0.0,0.0,117520.0,117520.0,46416.0,88.0,24.68,0.0,106272.0,59.5,11557856.0,32.2,13631936.0,27.3
1,32,13,47200,32,32768,47200,67872.0,19.26,29.7,10.84,338528.0,421505.0,0.0,0.0,115622.0,115622.0,47216.0,88.0,25.69,0.0,103116.0,60.09,11569344.0,32.51,13635264.0,27.58
1,32,13,48000,32,32768,48000,67072.0,19.39,27.98,10.83,332895.0,414703.0,0.0,0.0,113698.0,113698.0,48016.0,88.0,21.41,0.0,106982.0,61.45,11558976.0,33.25,13631936.0,28.2
1,32,13,48800,32,32768,48800,68544.0,18.88,29.89,11.11,327566.0,407946.0,0.0,0.0,111878.0,111878.0,48816.0,88.0,25.01,0.0,102501.0,60.83,11571808.0,32.9,13631936.0,27.93
1,32,13,49600,32,32768,49600,67360.0,18.67,29.11,10.92,322085.0,401303.0,0.0,0.0,110006.0,110006.0,49616.0,88.0,23.09,0.0,101881.0,60.91,11566432.0,32.95,13631936.0,27.96
1,32,13,50400,32,32768,50400,68544.0,17.88,28.95,10.98,317213.0,394944.0,0.0,0.0,108342.0,108342.0,50416.0,88.0,23.63,0.0,99807.0,59.19,11564064.0,32.02,13631936.0,27.16
1,32,13,51200,32,32768,51200,65280.0,19.44,26.45,10.41,311808.0,388417.0,0.0,0.0,106496.0,106496.0,51216.0,82.0,0.0,0.0,45572.0,64.25,11138816.0,35.36,13631936.0,28.89
1,32,13,52000,32,32768,52000,70752.0,19.55,28.96,11.51,345545.0,434408.0,0.0,0.0,118040.0,118040.0,52016.0,88.0,24.54,0.0,98133.0,58.94,11572352.0,31.88,13631936.0,27.06
1,32,13,52800,32,32768,52800,68480.0,19.45,28.43,11.49,340293.0,427639.0,0.0,0.0,116246.0,116246.0,52816.0,88.0,23.53,0.0,98358.0,59.48,11568896.0,32.17,13631936.0,27.31
1,32,13,53600,32,32768,53600,68032.0,19.73,29.95,11.68,335270.0,422065.0,0.0,0.0,114530.0,114530.0,53616.0,88.0,25.09,0.0,96736.0,61.26,11569344.0,33.14,13631936.0,28.12
1,32,13,54400,32,32768,54400,64896.0,19.94,28.38,11.47,330170.0,415390.0,0.0,0.0,112788.0,112788.0,54416.0,88.0,21.18,0.0,100771.0,62.73,11557312.0,33.95,13631936.0,28.78
1,32,13,55200,32,32768,55200,66016.0,19.58,30.44,11.81,325375.0,410580.0,0.0,0.0,111150.0,111150.0,55216.0,88.0,25.32,0.0,96235.0,62.58,11578816.0,33.84,13631936.0,28.74
1,32,13,56000,32,32768,56000,65120.0,19.35,29.7,11.7,320885.0,404477.0,0.0,0.0,109616.0,109616.0,56016.0,88.0,23.87,0.0,99108.0,62.61,11562688.0,33.88,13631936.0,28.73
1,32,13,56800,32,32768,56800,66496.0,18.94,30.11,11.93,316394.0,399862.0,0.0,0.0,108082.0,108082.0,56816.0,88.0,24.94,0.0,97409.0,62.18,11582080.0,33.62,13631936.0,28.56
1,32,13,57600,32,32768,57600,63488.0,19.97,26.91,11.16,311980.0,394161.0,0.0,0.0,106574.0,106574.0,57616.0,88.0,14.0,0.0,104466.0,66.34,11531104.0,35.94,13632192.0,30.4
1,32,13,58400,32,32768,58400,66848.0,19.99,29.47,12.03,341613.0,432352.0,0.0,0.0,116714.0,116714.0,58416.0,88.0,26.47,0.0,93306.0,60.51,11579392.0,32.72,13631936.0,27.79
1,32,13,59200,32,32768,59200,65792.0,20.23,29.44,12.18,337047.0,425774.0,0.0,0.0,115154.0,115154.0,59216.0,88.0,24.85,0.0,95150.0,62.08,11573600.0,33.58,13631936.0,28.51
1,32,13,60000,32,32768,60000,67168.0,19.72,29.69,12.35,332557.0,421053.0,0.0,0.0,113620.0,113620.0,60016.0,88.0,26.16,0.0,92492.0,61.28,11590624.0,33.12,13631936.0,28.16
1,32,13,60800,32,32768,60800,65184.0,20.19,28.54,11.97,328372.0,415533.0,0.0,0.0,112190.0,112190.0,60816.0,88.0,21.94,0.0,95336.0,63.41,11560480.0,34.31,13631936.0,29.1
1,32,13,61600,32,32768,61600,65312.0,19.48,30.06,12.35,324110.0,411050.0,0.0,0.0,110734.0,110734.0,61616.0,88.0,25.84,0.0,89621.0,62.31,11582688.0,33.69,13631936.0,28.62
1,32,13,62400,32,32768,62400,64576.0,19.26,29.33,12.36,320001.0,405614.0,0.0,0.0,109330.0,109330.0,62416.0,88.0,24.31,0.0,92072.0,62.39,11583776.0,33.73,13632064.0,28.66
1,32,13,63200,32,32768,63200,64928.0,19.1,30.09,12.49,315815.0,400901.0,0.0,0.0,107900.0,107900.0,63216.0,88.0,25.22,0.0,90090.0,62.66,11598144.0,33.85,13632384.0,28.8
1,32,13,64000,32,32768,64000,61024.0,20.12,26.92,11.89,311858.0,395932.0,0.0,0.0,106548.0,106548.0,64016.0,88.0,9.79,0.0,100990.0,66.15,11424512.0,35.99,13631936.0,30.16
1,32,13,64800,32,32768,64800,64032.0,19.88,29.23,13.21,338757.0,427974.0,0.0,0.0,115752.0,115752.0,64816.0,88.0,26.17,0.0,86958.0,60.51,11590400.0,32.71,13631936.0,27.81
1,32,13,65600,32,32768,65600,62272.0,20.89,30.31,13.19,334724.0,422495.0,0.0,0.0,114374.0,114374.0,65616.0,88.0,21.09,0.0,89367.0,64.34,11584928.0,34.78,13632128.0,29.56
1,32,13,66400,32,32768,66400,63200.0,20.55,30.84,13.34,330539.0,417482.0,0.0,0.0,112944.0,112944.0,66416.0,88.0,22.08,0.0,86072.0,64.12,11593184.0,34.65,13632000.0,29.47
1,32,13,67200,32,32768,67200,61792.0,20.96,29.56,13.09,326811.0,412815.0,0.0,0.0,111670.0,111670.0,67216.0,88.0,18.31,29.0,90750.0,65.98,11564800.0,35.69,13632000.0,30.28
1,32,13,68000,32,32768,68000,64704.0,20.07,30.54,13.39,322930.0,408340.0,0.0,0.0,110344.0,110344.0,68016.0,88.0,21.43,83.0,87158.0,63.69,11579872.0,34.44,13632576.0,29.25
1,32,13,68800,32,32768,68800,64064.0,19.85,29.93,13.18,319202.0,403417.0,0.0,0.0,109070.0,109070.0,68816.0,88.0,19.69,91.0,87853.0,63.93,11577728.0,34.57,13632768.0,29.36
1,32,13,69600,32,32768,69600,63456.0,19.44,30.35,13.54,315473.0,399323.0,0.0,0.0,107796.0,107796.0,69616.0,88.0,20.71,88.0,86353.0,63.56,11599904.0,34.34,13632000.0,29.22
1,32,13,70400,32,32768,70400,61696.0,20.57,27.29,12.8,311897.0,394680.0,0.0,0.0,106574.0,106574.0,70416.0,88.0,10.6,81.0,95458.0,67.32,11534208.0,36.46,13632128.0,30.85
1,32,13,71200,32,32768,71200,65952.0,20.4,29.76,14.03,336441.0,421026.0,0.0,0.0,114972.0,114972.0,71216.0,88.0,23.83,83.0,81968.0,62.0,11581248.0,33.52,13632064.0,28.48
1,32,13,72000,32,32768,72000,64608.0,20.5,29.51,14.21,332713.0,416497.0,0.0,0.0,113698.0,113698.0,72016.0,88.0,22.13,78.0,85464.0,62.99,11579264.0,34.06,13631936.0,28.93
1,32,13,72800,32,32768,72800,65696.0,19.79,29.35,14.11,329061.0,411893.0,0.0,0.0,112450.0,112450.0,72816.0,88.0,22.95,56.0,82577.0,61.36,11589664.0,33.17,13631936.0,28.2
1,32,13,73600,32,32768,73600,64832.0,20.38,28.49,14.01,325561.0,407614.0,0.0,0.0,111254.0,111254.0,73616.0,88.0,19.43,67.0,86324.0,63.78,11563008.0,34.51,13632448.0,29.27
1,32,13,74400,32,32768,74400,66400.0,19.72,29.74,14.32,321909.0,402641.0,0.0,0.0,110006.0,110006.0,74416.0,88.0,22.96,108.0,79164.0,62.37,11583520.0,33.72,13632832.0,28.65
1,32,13,75200,32,32768,75200,64960.0,20.03,29.79,14.22,318561.0,398516.0,0.0,0.0,108862.0,108862.0,75216.0,88.0,21.41,122.0,80602.0,63.92,11574304.0,34.57,13632896.0,29.35
1,32,13,76000,32,32768,76000,65664.0,19.0,29.2,14.76,314985.0,394299.0,0.0,0.0,107640.0,107640.0,76016.0,88.0,21.85,136.0,79288.0,61.49,11604512.0,33.21,13631936.0,28.27
1,32,13,76800,32,32768,76800,59264.0,21.13,27.86,13.39,311638.0,389974.0,0.0,0.0,106496.0,106496.0,76816.0,88.0,0.0,2.0,56033.0,67.47,11062528.0,37.24,13631936.0,30.22
1,32,13,77600,32,32768,77600,66752.0,19.99,28.87,14.98,334206.0,433284.0,0.0,0.0,114218.0,114218.0,77616.0,88.0,21.88,360.0,75098.0,60.48,11613984.0,32.66,13631936.0,27.82
1,32,13,78400,32,32768,78400,64512.0,20.21,28.87,14.89,330935.0,428271.0,0.0,0.0,113100.0,113100.0,78416.0,88.0,21.16,446.0,77201.0,61.87,11599392.0,33.43,13632256.0,28.44
1,32,13,79200,32,32768,79200,64768.0,19.66,28.93,15.07,327359.0,425040.0,0.0,0.0,111878.0,111878.0,79216.0,88.0,22.34,505.0,76559.0,60.84,11636768.0,32.82,13632064.0,28.02
1,32,13,80000,32,32768,80000,62976.0,20.74,28.72,14.68,324316.0,420435.0,0.0,0.0,110838.0,110838.0,80016.0,88.0,18.66,595.0,79986.0,64.53,11583232.0,34.89,13632192.0,29.64
1,32,13,80800,32,32768,80800,63136.0,19.95,29.85,15.22,321045.0,417548.0,0.0,0.0,109720.0,109720.0,80816.0,88.0,21.55,524.0,74738.0,62.9,11638784.0,33.93,13632000.0,28.97
1,32,13,81600,32,32768,81600,62720.0,21.04,30.99,15.08,317926.0,413101.0,0.0,0.0,108654.0,108654.0,81616.0,88.0,20.79,692.0,77641.0,66.67,11601792.0,36.02,13632448.0,30.65
1,32,13,82400,32,32768,82400,61792.0,20.4,31.01,15.37,314883.0,410303.0,0.0,0.0,107614.0,107614.0,82416.0,88.0,21.31,715.0,76581.0,65.52,11648064.0,35.33,13632128.0,30.19
1,32,13,83200,32,32768,83200,57536.0,21.72,28.37,14.39,311840.0,405643.0,0.0,0.0,106574.0,106574.0,83216.0,88.0,11.45,515.0,85721.0,69.95,11523744.0,37.91,13632640.0,32.04
1,32,13,84000,32,32768,84000,62912.0,21.38,30.79,15.43,332661.0,431180.0,0.0,0.0,113698.0,113698.0,84016.0,88.0,22.06,664.0,75981.0,64.71,11621888.0,34.93,13632704.0,29.78
1,32,13,84800,32,32768,84800,62048.0,21.24,30.24,15.46,329542.0,426644.0,0.0,0.0,112632.0,112632.0,84816.0,88.0,21.41,680.0,77522.0,64.96,11588352.0,35.11,13633728.0,29.84
1,32,13,85600,32,32768,85600,64000.0,20.68,30.16,15.92,326347.0,422912.0,0.0,0.0,111540.0,111540.0,85616.0,88.0,22.15,930.0,75701.0,63.61,11630912.0,34.33,13632704.0,29.29
1,32,13,86400,32,32768,86400,60000.0,21.33,29.42,15.6,323380.0,418655.0,0.0,0.0,110526.0,110526.0,86416.0,88.0,18.57,758.0,79170.0,66.23,11585248.0,35.81,13634112.0,30.43
1,32,13,87200,32,32768,87200,62400.0,20.5,30.41,15.79,320413.0,415872.0,0.0,0.0,109512.0,109512.0,87216.0,88.0,21.63,1029.0,74856.0,64.3,11632512.0,34.7,13633792.0,29.6
1,32,13,88000,32,32768,88000,63072.0,20.55,30.17,15.84,317370.0,411702.0,0.0,0.0,108472.0,108472.0,88016.0,88.0,20.72,962.0,77317.0,65.15,11601024.0,35.2,13633920.0,29.95
1,32,13,88800,32,32768,88800,62688.0,20.06,30.29,16.05,314708.0,408590.0,0.0,0.0,107562.0,107562.0,88816.0,88.0,21.25,1004.0,75541.0,64.13,11613632.0,34.63,13635904.0,29.5
1,32,13,89600,32,32768,89600,57472.0,21.7,28.11,14.91,311741.0,404861.0,0.0,0.0,106548.0,106548.0,89616.0,88.0,8.16,504.0,78915.0,69.09,11453120.0,37.55,13631936.0,31.55
1,32,13,90400,32,32768,90400,64128.0,20.67,29.73,16.39,330890.0,424324.0,0.0,0.0,113100.0,113100.0,90416.0,88.0,21.63,1018.0,72408.0,62.63,11626880.0,33.8,13634688.0,28.82
1,32,13,91200,32,32768,91200,62656.0,21.01,29.76,16.54,328228.0,421380.0,0.0,0.0,112190.0,112190.0,91216.0,88.0,20.85,1045.0,77371.0,64.08,11620704.0,34.59,13635456.0,29.48
1,32,13,92000,32,32768,92000,64096.0,20.2,29.48,16.75,325185.0,417662.0,0.0,0.0,111150.0,111150.0,92016.0,88.0,21.2,1063.0,72558.0,62.23,11630336.0,33.58,13634624.0,28.65
1,32,13,92800,32,32768,92800,62848.0,20.98,28.73,16.14,322523.0,414395.0,0.0,0.0,110240.0,110240.0,92816.0,88.0,18.07,829.0,78005.0,64.69,11569312.0,35.0,13634688.0,29.69
1,32,13,93600,32,32768,93600,65248.0,19.81,29.34,16.73,319861.0,410826.0,0.0,0.0,109330.0,109330.0,93616.0,88.0,20.87,1226.0,73082.0,62.0,11615840.0,33.48,13638400.0,28.52
1,32,13,94400,32,32768,94400,63456.0,20.28,29.48,16.52,317046.0,407207.0,0.0,0.0,108368.0,108368.0,94416.0,88.0,20.4,1196.0,73827.0,63.66,11596864.0,34.4,13634496.0,29.26
1,32,13,95200,32,32768,95200,63936.0,19.6,29.34,16.73,314460.0,404244.0,0.0,0.0,107484.0,107484.0,95216.0,88.0,21.39,1357.0,73060.0,62.23,11617152.0,33.6,13636224.0,28.63
1,32,13,96000,32,32768,96000,60768.0,21.12,27.14,15.68,311798.0,401068.0,0.0,0.0,106574.0,106574.0,96016.0,88.0,11.23,784.0,81896.0,66.98,11525504.0,36.3,13637248.0,30.68
1,32,13,96800,32,32768,96800,65664.0,19.85,28.32,17.42,329731.0,415511.0,0.0,0.0,112710.0,112710.0,96816.0,88.0,22.31,281.0,70298.0,59.76,11608096.0,32.28,13635328.0,27.48
1,32,13,97600,32,32768,97600,64800.0,20.65,28.96,17.63,327145.0,411852.0,0.0,0.0,111826.0,111826.0,97616.0,88.0,22.02,402.0,73016.0,62.52,11610912.0,33.77,13637312.0,28.75


==> figs/data/lines/25/gimmik_data_lines_p1_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,64,13,1600,32,32768,1600,502464.0,17.99,29.57,6.77,2523136.0,2719744.0,0.0,0.0,851968.0,851968.0,1616.0,96.0,2.6,35958.0,97015.0,16.08,25202272.0,8.35,27263424.0,7.72
1,64,13,3200,32,32768,3200,492000.0,9.23,15.29,6.42,1261568.0,1556480.0,0.0,0.0,425984.0,425984.0,3216.0,96.0,2.24,8019.0,46137.0,16.51,25200992.0,8.58,27263424.0,7.93
1,64,13,4800,32,32768,4800,656416.0,4.59,9.56,6.45,841071.0,1037685.0,0.0,0.0,283998.0,283998.0,4816.0,98.0,0.0,0.0,0.0,12.33,25233120.0,6.41,27263424.0,5.93
1,64,13,6400,32,32768,6400,488480.0,4.66,7.59,6.36,630784.0,778240.0,0.0,0.0,212992.0,212992.0,6416.0,96.0,0.0,0.0,0.0,16.65,25201376.0,8.65,27263424.0,8.0
1,64,13,8000,32,32768,8000,225216.0,8.73,22.54,7.28,504658.0,622630.0,0.0,0.0,170404.0,170404.0,8016.0,98.0,0.53,9246.0,30592.0,36.35,25210464.0,18.89,27263424.0,17.47
1,64,13,9600,32,32768,9600,350272.0,4.79,12.03,6.74,420574.0,518890.0,0.0,0.0,142012.0,142012.0,9616.0,98.0,0.0,0.0,0.0,23.27,25221344.0,12.09,27263424.0,11.18
1,64,13,11200,32,32768,11200,306272.0,4.76,14.75,6.92,360514.0,444790.0,0.0,0.0,121732.0,121732.0,11216.0,98.0,0.0,0.0,0.0,26.62,25200480.0,13.83,27263936.0,12.79
1,64,13,12800,32,32768,12800,266816.0,4.55,12.12,6.73,315392.0,389120.0,0.0,0.0,106496.0,106496.0,12816.0,96.0,0.0,0.0,0.0,31.23,25192672.0,16.23,27263424.0,15.0
1,64,13,14400,32,32768,14400,253280.0,7.91,17.23,6.88,557073.0,684679.0,0.0,0.0,189332.0,189332.0,14416.0,98.0,9.2,2824.0,206608.0,32.31,25200352.0,16.79,27263424.0,15.52
1,64,13,16000,32,32768,16000,140672.0,13.21,28.42,8.34,501381.0,617031.0,0.0,0.0,170404.0,170404.0,16016.0,98.0,6.26,8615.0,227505.0,59.8,25200224.0,31.07,27263424.0,28.72
1,64,13,17600,32,32768,17600,210720.0,7.9,20.1,7.15,455787.0,559897.0,0.0,0.0,154908.0,154908.0,17616.0,98.0,8.66,2084.0,188586.0,39.67,25200480.0,20.62,27263424.0,19.06
1,64,13,19200,32,32768,19200,191360.0,7.86,16.67,7.16,417843.0,513172.0,0.0,0.0,142012.0,142012.0,19216.0,98.0,4.89,1760.0,172360.0,42.97,25208672.0,22.32,27263424.0,20.64
1,64,13,20800,32,32768,20800,185984.0,7.82,21.5,7.49,385713.0,473795.0,0.0,0.0,131092.0,131092.0,20816.0,98.0,7.37,2425.0,180064.0,44.0,25199840.0,22.86,27263424.0,21.13
1,64,13,22400,32,32768,22400,178080.0,7.73,21.05,7.54,358173.0,439337.0,0.0,0.0,121732.0,121732.0,22416.0,98.0,5.17,3153.0,172999.0,46.76,25200480.0,24.3,27268288.0,22.46
1,64,13,24000,32,32768,24000,170912.0,7.57,23.09,7.84,334305.0,410362.0,0.0,0.0,113620.0,113620.0,24016.0,98.0,5.73,2619.0,159620.0,48.59,25203040.0,25.25,27263424.0,23.34
1,64,13,25600,32,32768,25600,152224.0,7.43,21.1,7.49,313344.0,384319.0,0.0,0.0,106496.0,106496.0,25616.0,96.0,0.0,1893.0,74392.0,54.09,24895456.0,28.27,27263424.0,25.82
1,64,13,27200,32,32768,27200,159648.0,10.11,24.55,8.11,441436.0,542441.0,0.0,0.0,150358.0,150358.0,27216.0,98.0,10.8,2699.0,244763.0,51.83,25192288.0,26.94,27263424.0,24.89
1,64,13,28800,32,32768,28800,153120.0,10.07,24.19,8.16,416933.0,512284.0,0.0,0.0,142012.0,142012.0,28816.0,98.0,9.44,2605.0,236114.0,54.71,25171040.0,28.44,27263424.0,26.26
1,64,13,30400,32,32768,30400,150400.0,9.64,25.72,8.49,395025.0,485525.0,0.0,0.0,134550.0,134550.0,30416.0,98.0,10.65,2416.0,218833.0,55.32,25168608.0,28.76,27263424.0,26.55
1,64,13,32000,32,32768,32000,141792.0,9.8,22.97,8.43,375331.0,461321.0,0.0,0.0,127842.0,127842.0,32016.0,98.0,5.06,2140.0,222364.0,59.11,25133280.0,30.76,27263424.0,28.36
1,64,13,33600,32,32768,33600,142240.0,9.62,26.84,8.88,357469.0,439612.0,0.0,0.0,121758.0,121758.0,33616.0,98.0,8.94,0.0,206959.0,58.62,25144288.0,30.49,27263424.0,28.12
1,64,13,35200,32,32768,35200,139040.0,9.45,26.35,9.17,341210.0,419574.0,0.0,0.0,116220.0,116220.0,35216.0,98.0,8.87,0.0,197809.0,60.87,25128672.0,31.68,27263424.0,29.2
1,64,13,36800,32,32768,36800,134528.0,9.24,27.74,9.43,326325.0,401381.0,0.0,0.0,111150.0,111150.0,36816.0,98.0,9.79,0.0,189828.0,61.37,25136416.0,31.93,27263424.0,29.44
1,64,13,38400,32,32768,38400,128512.0,8.96,25.22,9.27,312814.0,384515.0,0.0,0.0,106548.0,106548.0,38416.0,98.0,3.95,0.0,148484.0,64.76,25054688.0,33.75,27263424.0,31.01
1,64,13,40000,32,32768,40000,133664.0,11.07,28.21,9.91,399779.0,492220.0,0.0,0.0,136318.0,136318.0,40016.0,98.0,13.36,0.0,173854.0,62.31,25147712.0,32.41,27263424.0,29.9
1,64,13,41600,32,32768,41600,130400.0,11.11,27.94,10.01,384529.0,473348.0,0.0,0.0,131118.0,131118.0,41616.0,98.0,11.46,0.0,169444.0,65.04,25152640.0,33.83,27263424.0,31.21
1,64,13,43200,32,32768,43200,126784.0,10.54,28.67,10.38,370270.0,456207.0,0.0,0.0,126256.0,126256.0,43216.0,98.0,12.51,0.0,161666.0,64.02,25162080.0,33.29,27263424.0,30.73
1,64,13,44800,32,32768,44800,124448.0,10.75,26.31,10.2,357079.0,439781.0,0.0,0.0,121758.0,121758.0,44816.0,98.0,6.72,0.0,157649.0,67.65,25126464.0,35.2,27263488.0,32.45
1,64,13,46400,32,32768,46400,126944.0,10.28,28.93,11.11,344650.0,424929.0,0.0,0.0,117520.0,117520.0,46416.0,98.0,11.58,0.0,156418.0,65.13,25107968.0,33.9,27263872.0,31.22
1,64,13,48000,32,32768,48000,123552.0,10.39,28.96,10.99,333365.0,410785.0,0.0,0.0,113672.0,113672.0,48016.0,98.0,8.88,0.0,151993.0,68.16,25100896.0,35.49,27263424.0,32.67
1,64,13,49600,32,32768,49600,124096.0,9.99,29.62,11.24,322614.0,397878.0,0.0,0.0,110006.0,110006.0,49616.0,98.0,9.61,0.0,144777.0,67.13,25070848.0,34.97,27263552.0,32.16
1,64,13,51200,32,32768,51200,115264.0,10.04,28.17,10.82,312320.0,385360.0,0.0,0.0,106496.0,106496.0,51216.0,96.0,0.0,0.0,57700.0,72.07,24871392.0,37.69,27263424.0,34.38
1,64,13,52800,32,32768,52800,125408.0,11.29,29.59,12.04,378333.0,467391.0,0.0,0.0,129090.0,129090.0,52816.0,98.0,11.76,0.0,123740.0,66.89,25079744.0,34.84,27263424.0,32.05
1,64,13,54400,32,32768,54400,119552.0,11.25,29.07,12.11,367208.0,453559.0,0.0,0.0,125294.0,125294.0,54416.0,98.0,11.01,0.0,123924.0,68.59,25081984.0,35.72,27263424.0,32.87
1,64,13,56000,32,32768,56000,120288.0,11.06,30.43,12.07,356921.0,441036.0,0.0,0.0,121784.0,121784.0,56016.0,98.0,12.7,0.0,123969.0,69.33,25135680.0,36.07,27263424.0,33.26
1,64,13,57600,32,32768,57600,117120.0,11.05,27.76,12.02,347015.0,428622.0,0.0,0.0,118404.0,118404.0,57616.0,98.0,7.5,0.0,127108.0,71.29,25087712.0,37.13,27263424.0,34.16
1,64,13,59200,32,32768,59200,118752.0,11.08,31.09,12.59,337566.0,417254.0,0.0,0.0,115180.0,115180.0,59216.0,98.0,12.7,0.0,123034.0,71.26,25136480.0,37.08,27263424.0,34.18
1,64,13,60800,32,32768,60800,116736.0,10.88,30.32,12.67,328727.0,406320.0,0.0,0.0,112164.0,112164.0,60816.0,98.0,10.82,0.0,125378.0,72.2,25102336.0,37.59,27267712.0,34.61
1,64,13,62400,32,32768,62400,117504.0,10.43,30.59,12.86,320345.0,396177.0,0.0,0.0,109304.0,109304.0,62416.0,98.0,12.01,0.0,123143.0,70.5,25122176.0,36.69,27263488.0,33.81
1,64,13,64000,32,32768,64000,113568.0,10.41,28.87,12.7,312344.0,386356.0,0.0,0.0,106574.0,106574.0,64016.0,98.0,4.65,0.0,101660.0,74.02,24980928.0,38.63,27263424.0,35.39
1,64,13,65600,32,32768,65600,113504.0,12.12,32.0,12.99,365524.0,452590.0,0.0,0.0,124774.0,124774.0,65616.0,98.0,11.46,0.0,122693.0,73.51,25129408.0,38.25,27263744.0,35.26
1,64,13,67200,32,32768,67200,113440.0,11.9,30.95,13.04,356841.0,441667.0,0.0,0.0,121810.0,121810.0,67216.0,98.0,9.61,119.0,126628.0,73.78,25101568.0,38.41,27263552.0,35.37
1,64,13,68800,32,32768,68800,114720.0,11.46,31.42,13.24,348539.0,431550.0,0.0,0.0,118976.0,118976.0,68816.0,98.0,10.46,562.0,119879.0,72.59,25146528.0,37.76,27264000.0,34.83
1,64,13,70400,32,32768,70400,112800.0,11.53,29.09,13.38,340465.0,421688.0,0.0,0.0,116220.0,116220.0,70416.0,98.0,5.19,516.0,124778.0,74.69,25087488.0,38.9,27264576.0,35.79
1,64,13,72000,32,32768,72000,110592.0,11.45,32.0,13.6,333077.0,412755.0,0.0,0.0,113698.0,113698.0,72016.0,98.0,10.0,824.0,119796.0,74.3,25178368.0,38.63,27263552.0,35.67
1,64,13,73600,32,32768,73600,112288.0,11.31,31.33,13.77,325765.0,403471.0,0.0,0.0,111202.0,111202.0,73616.0,98.0,8.65,1080.0,117787.0,75.26,25128800.0,39.16,27263552.0,36.1
1,64,13,75200,32,32768,75200,111936.0,11.27,32.48,13.76,318910.0,395181.0,0.0,0.0,108862.0,108862.0,75216.0,98.0,9.52,1131.0,114503.0,75.7,25149728.0,39.38,27263872.0,36.32
1,64,13,76800,32,32768,76800,105440.0,11.1,30.49,13.56,312131.0,386872.0,0.0,0.0,106548.0,106548.0,76816.0,98.0,0.0,575.0,61857.0,77.86,24773504.0,40.79,27263424.0,37.07
1,64,13,78400,32,32768,78400,112672.0,12.59,33.09,14.46,356501.0,442219.0,0.0,0.0,121732.0,121732.0,78416.0,98.0,10.77,1035.0,114867.0,76.9,25152064.0,40.0,27263616.0,36.9
1,64,13,80000,32,32768,80000,112608.0,11.88,30.86,14.69,349572.0,433855.0,0.0,0.0,119366.0,119366.0,80016.0,98.0,9.22,1036.0,113118.0,74.15,25144672.0,38.57,27264000.0,35.58
1,64,13,81600,32,32768,81600,110816.0,11.82,32.24,14.84,342643.0,425224.0,0.0,0.0,117000.0,117000.0,81616.0,98.0,10.26,1461.0,113482.0,75.19,25176640.0,39.09,27264192.0,36.1
1,64,13,83200,32,32768,83200,108224.0,12.12,30.41,14.95,336171.0,417304.0,0.0,0.0,114790.0,114790.0,83216.0,98.0,4.99,811.0,116965.0,78.11,25077376.0,40.69,27263808.0,37.42
1,64,13,84800,32,32768,84800,109216.0,11.81,32.7,15.18,329851.0,409222.0,0.0,0.0,112632.0,112632.0,84816.0,98.0,9.86,1497.0,113454.0,76.57,25172832.0,39.81,27264384.0,36.76
1,64,13,86400,32,32768,86400,109760.0,11.55,31.63,15.06,323531.0,401642.0,0.0,0.0,110474.0,110474.0,86416.0,98.0,7.98,1808.0,114917.0,76.37,25135328.0,39.74,27265344.0,36.63
1,64,13,88000,32,32768,88000,110400.0,11.37,32.3,15.27,317668.0,394456.0,0.0,0.0,108472.0,108472.0,88016.0,98.0,9.75,1935.0,110792.0,75.88,25200448.0,39.44,27266368.0,36.45
1,64,13,89600,32,32768,89600,105088.0,11.35,30.66,15.28,312110.0,387725.0,0.0,0.0,106574.0,106574.0,89616.0,98.0,3.42,883.0,90321.0,78.52,24930816.0,41.02,27263424.0,37.51
1,64,13,91200,32,32768,91200,110720.0,12.19,31.97,16.01,350099.0,435720.0,0.0,0.0,119574.0,119574.0,91216.0,98.0,10.85,1319.0,99871.0,74.87,25233632.0,38.89,27268096.0,35.99
1,64,13,92800,32,32768,92800,108352.0,12.5,32.19,16.39,344085.0,427874.0,0.0,0.0,117520.0,117520.0,92816.0,98.0,9.56,1268.0,101165.0,77.73,25174272.0,40.42,27267136.0,37.31
1,64,13,94400,32,32768,94400,110656.0,12.29,33.07,16.19,338528.0,421276.0,0.0,0.0,115622.0,115622.0,94416.0,98.0,10.35,1394.0,99346.0,77.65,25199904.0,40.36,27267008.0,37.3
1,64,13,96000,32,32768,96000,108512.0,12.18,30.38,16.26,332895.0,414123.0,0.0,0.0,113698.0,113698.0,96016.0,98.0,5.31,1090.0,98303.0,78.0,25062720.0,40.65,27272128.0,37.36
1,64,13,97600,32,32768,97600,109280.0,11.77,32.12,17.03,327566.0,407653.0,0.0,0.0,111878.0,111878.0,97616.0,98.0,10.08,1517.0,97454.0,75.61,25193824.0,39.3,27267520.0,36.31


==> figs/data/lines/25/gimmik_data_lines_p2_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
2,32,13,2700,32,32768,2700,1483424.0,9.57,28.2,6.36,3768320.0,5799936.0,0.0,0.0,1277952.0,1277952.0,2716.0,88.0,2.81,75164.0,604251.0,9.32,44142944.0,4.76,46006720.0,4.57
2,32,13,5400,32,32768,5400,1506944.0,4.72,14.01,6.38,1884160.0,2899968.0,0.0,0.0,638976.0,638976.0,5416.0,90.0,0.0,13467.0,98707.0,9.18,44054368.0,4.69,46006720.0,4.49
2,32,13,8100,32,32768,8100,530400.0,9.04,33.41,6.59,1256145.0,1933371.0,0.0,0.0,425997.0,425997.0,8116.0,90.0,1.66,36449.0,487516.0,26.38,44025248.0,13.48,46006720.0,12.9
2,32,13,10800,32,32768,10800,732128.0,9.74,16.93,5.74,1875968.0,2891211.0,0.0,0.0,638976.0,638976.0,10816.0,90.0,0.0,8778.0,280782.0,19.0,44111712.0,9.7,46006720.0,9.3
2,32,13,13500,32,32768,13500,593504.0,9.65,22.28,5.92,1500866.0,2304353.0,0.0,0.0,511212.0,511212.0,13516.0,90.0,6.27,23352.0,387126.0,23.57,44027520.0,12.04,46006720.0,11.53
2,32,13,16200,32,32768,16200,297536.0,15.94,36.34,7.21,1250798.0,1920500.0,0.0,0.0,426036.0,426036.0,16216.0,90.0,9.02,23161.0,330996.0,46.88,44033984.0,23.95,46006720.0,22.93
2,32,13,18900,32,32768,18900,437184.0,9.32,25.16,6.24,1072178.0,1644683.0,0.0,0.0,365196.0,365196.0,18916.0,90.0,5.67,8574.0,306810.0,32.08,44024896.0,16.39,46006720.0,15.69
2,32,13,21600,32,32768,21600,363840.0,14.91,22.23,5.79,1404928.0,2159237.0,0.0,0.0,479232.0,479232.0,21616.0,90.0,0.0,6892.0,367061.0,38.84,44019360.0,19.85,46006720.0,18.99
2,32,13,24300,32,32768,24300,368352.0,13.15,27.44,6.58,1248863.0,1916312.0,0.0,0.0,425997.0,425997.0,24316.0,90.0,9.36,9979.0,435022.0,38.55,44014112.0,19.7,46006720.0,18.85
2,32,13,27000,32,32768,27000,329440.0,12.9,26.76,6.67,1124011.0,1726380.0,0.0,0.0,383409.0,383409.0,27016.0,90.0,9.23,8183.0,405691.0,42.07,44010304.0,21.5,46006720.0,20.57
2,32,13,29700,32,32768,29700,318976.0,16.63,29.61,6.96,1361403.0,2092557.0,0.0,0.0,464724.0,464724.0,29716.0,90.0,13.64,7742.0,896264.0,44.49,44033728.0,22.73,46006720.0,21.76
2,32,13,32400,32,32768,32400,285024.0,16.79,26.19,6.83,1248067.0,1918792.0,0.0,0.0,426036.0,426036.0,32416.0,90.0,7.75,7060.0,817833.0,48.95,43984096.0,25.02,46006720.0,23.92
2,32,13,35100,32,32768,35100,284224.0,15.7,30.79,7.35,1152097.0,1772522.0,0.0,0.0,393276.0,393276.0,35116.0,90.0,12.74,0.0,799693.0,49.54,43994688.0,25.32,46006720.0,24.22
2,32,13,37800,32,32768,37800,270112.0,15.28,29.76,7.52,1069837.0,1647681.0,0.0,0.0,365196.0,365196.0,37816.0,90.0,11.83,0.0,759809.0,51.98,44013600.0,26.57,46006720.0,25.42
2,32,13,40500,32,32768,40500,268512.0,18.22,31.86,7.7,1247521.0,1922910.0,0.0,0.0,426036.0,426036.0,40516.0,90.0,14.49,0.0,702980.0,53.06,43984032.0,27.13,46006720.0,25.93
2,32,13,43200,32,32768,43200,231872.0,19.77,26.51,7.13,1169408.0,1803422.0,0.0,0.0,399360.0,399360.0,43216.0,90.0,0.0,0.0,642485.0,61.15,44007136.0,31.26,46006720.0,29.9
2,32,13,45900,32,32768,45900,245408.0,17.37,32.84,7.98,1100888.0,1699340.0,0.0,0.0,375960.0,375960.0,45916.0,90.0,15.38,0.0,446775.0,57.21,44034080.0,29.23,46006720.0,27.98
2,32,13,48600,32,32768,48600,238336.0,20.12,31.73,8.16,1247271.0,1925822.0,0.0,0.0,426075.0,426075.0,48616.0,90.0,16.81,0.0,523566.0,58.24,43989696.0,29.77,46006848.0,28.47
2,32,13,51300,32,32768,51300,240000.0,19.67,33.77,8.53,1181625.0,1824360.0,0.0,0.0,403650.0,403650.0,51316.0,90.0,16.38,0.0,504718.0,60.11,44008384.0,30.72,46006720.0,29.39
2,32,13,54000,32,32768,54000,226048.0,19.9,30.31,8.43,1122715.0,1734055.0,0.0,0.0,383526.0,383526.0,54016.0,90.0,10.99,0.0,493368.0,63.77,44020736.0,32.59,46006720.0,31.18
2,32,13,56700,32,32768,56700,222784.0,18.62,34.25,8.82,1069285.0,1652225.0,0.0,0.0,365274.0,365274.0,56716.0,90.0,15.64,0.0,474048.0,62.92,44074624.0,32.13,46007424.0,30.78
2,32,13,59400,32,32768,59400,222464.0,21.03,32.93,9.01,1190396.0,1841211.0,0.0,0.0,406731.0,406731.0,59416.0,90.0,16.19,0.0,541721.0,63.21,44067008.0,32.28,46006784.0,30.92
2,32,13,62100,32,32768,62100,216256.0,20.73,34.96,9.12,1138575.0,1760900.0,0.0,0.0,389025.0,389025.0,62116.0,90.0,16.73,0.0,535590.0,65.15,44115744.0,33.26,46006912.0,31.89
2,32,13,64800,32,32768,64800,207136.0,21.07,28.46,9.16,1091434.0,1687776.0,0.0,0.0,372918.0,372918.0,64816.0,90.0,6.78,0.0,529262.0,68.65,43947104.0,35.11,46007936.0,33.54
2,32,13,67500,32,32768,67500,218432.0,21.85,34.27,9.99,1196829.0,1853974.0,0.0,0.0,408993.0,408993.0,67516.0,90.0,16.69,443.0,501985.0,64.65,44138208.0,32.99,46008000.0,31.65
2,32,13,70200,32,32768,70200,215680.0,21.56,33.33,10.11,1151179.0,1783189.0,0.0,0.0,393393.0,393393.0,70216.0,90.0,15.44,941.0,494315.0,66.1,44123168.0,33.74,46010688.0,32.36
2,32,13,72900,32,32768,72900,214080.0,20.86,34.47,10.33,1108382.0,1716419.0,0.0,0.0,378768.0,378768.0,72916.0,90.0,15.98,1244.0,475304.0,66.41,44142208.0,33.89,46007232.0,32.52
2,32,13,75600,32,32768,75600,205184.0,20.76,31.07,10.32,1069123.0,1655478.0,0.0,0.0,365352.0,365352.0,75616.0,90.0,11.81,1370.0,473391.0,68.41,44136160.0,34.93,46038976.0,33.48
2,32,13,78300,32,32768,78300,210784.0,22.09,34.4,10.83,1160510.0,1817725.0,0.0,0.0,396630.0,396630.0,78316.0,90.0,16.39,5350.0,449808.0,66.77,44215904.0,34.05,46007552.0,32.72
2,32,13,81000,32,32768,81000,208896.0,21.54,33.06,10.91,1122397.0,1759334.0,0.0,0.0,383604.0,383604.0,81016.0,90.0,15.13,5680.0,432419.0,67.18,44216544.0,34.26,46022336.0,32.92
2,32,13,83700,32,32768,83700,206656.0,21.66,35.24,10.93,1086452.0,1708526.0,0.0,0.0,371319.0,371319.0,83716.0,90.0,15.26,8789.0,414745.0,69.55,44153632.0,35.49,46008064.0,34.06
2,32,13,86400,32,32768,86400,185696.0,23.23,29.42,10.4,1051648.0,1653874.0,0.0,0.0,359424.0,359424.0,86416.0,90.0,0.0,1980.0,217257.0,76.55,43541600.0,39.33,46006720.0,37.22
2,32,13,89100,32,32768,89100,208512.0,21.95,33.9,11.67,1133013.0,1786646.0,0.0,0.0,387270.0,387270.0,89116.0,90.0,16.44,11032.0,726110.0,67.4,44270720.0,34.35,46007744.0,33.05
2,32,13,91800,32,32768,91800,207776.0,21.93,33.38,11.95,1099924.0,1736443.0,0.0,0.0,375960.0,375960.0,91816.0,90.0,15.7,12878.0,717637.0,69.12,44204416.0,35.25,46008448.0,33.87
2,32,13,94500,32,32768,94500,209280.0,20.96,33.79,12.04,1069003.0,1691101.0,0.0,0.0,365391.0,365391.0,94516.0,90.0,16.48,13391.0,711523.0,68.06,44301664.0,34.68,46014272.0,33.39
2,32,13,97200,32,32768,97200,201056.0,23.15,31.05,12.2,1143191.0,1797076.0,0.0,0.0,390780.0,390780.0,97216.0,90.0,12.7,8626.0,640929.0,69.69,44167680.0,35.56,46017536.0,34.13


==> figs/data/lines/25/gimmik_data_lines_p2_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
2,64,13,5400,32,32768,5400,3343488.0,4.7,12.56,7.18,3768320.0,5799936.0,0.0,0.0,1277952.0,1277952.0,5416.0,112.0,0.0,0.0,117027.0,8.33,90061024.0,4.21,92012992.0,4.12
2,64,13,10800,32,32768,10800,1698144.0,4.71,13.52,7.14,1884160.0,2899968.0,0.0,0.0,638976.0,638976.0,10816.0,98.0,0.0,0.0,97814.0,16.44,90043488.0,8.31,92012992.0,8.13
2,64,13,16200,32,32768,16200,647584.0,9.57,32.77,8.02,1256145.0,1933371.0,0.0,0.0,425997.0,425997.0,16216.0,98.0,0.99,32900.0,345906.0,43.49,90002816.0,21.99,92012992.0,21.51
2,64,13,21600,32,32768,21600,818240.0,9.7,18.04,6.49,1875968.0,2891214.0,0.0,0.0,638976.0,638976.0,21616.0,98.0,0.0,6961.0,200669.0,34.32,90042976.0,17.35,92012992.0,16.98
2,64,13,27000,32,32768,27000,724960.0,8.79,23.98,7.14,1500866.0,2304519.0,0.0,0.0,511212.0,511212.0,27016.0,98.0,4.62,20573.0,587774.0,38.9,90007104.0,19.66,92012992.0,19.24
2,64,13,32400,32,32768,32400,612928.0,8.61,23.32,7.39,1250798.0,1918803.0,0.0,0.0,426036.0,426036.0,32416.0,98.0,3.73,9422.0,1403856.0,45.71,90001856.0,23.11,92012992.0,22.6
2,64,13,37800,32,32768,37800,557920.0,8.17,27.56,7.91,1072178.0,1643536.0,0.0,0.0,365196.0,365196.0,37816.0,98.0,4.09,0.0,1266836.0,50.29,90037600.0,25.42,92012992.0,24.87
2,64,13,43200,32,32768,43200,492416.0,12.08,22.11,7.7,1404928.0,2160265.0,0.0,0.0,479232.0,479232.0,43216.0,98.0,0.0,0.0,857497.0,56.96,89979616.0,28.8,92012992.0,28.16
2,64,13,48600,32,32768,48600,488256.0,10.88,29.85,8.76,1248863.0,1916449.0,0.0,0.0,425997.0,425997.0,48616.0,98.0,7.1,0.0,799925.0,57.7,90023264.0,29.17,92013120.0,28.53
2,64,13,54000,32,32768,54000,449568.0,10.71,29.13,8.98,1124011.0,1725464.0,0.0,0.0,383409.0,383409.0,54016.0,98.0,6.39,0.0,737142.0,63.12,89993632.0,31.91,92018688.0,31.21
2,64,13,59400,32,32768,59400,430624.0,13.47,32.61,9.51,1361403.0,2093493.0,0.0,0.0,464724.0,464724.0,59416.0,98.0,9.15,0.0,842104.0,65.54,90016608.0,33.13,92013312.0,32.41
2,64,13,64800,32,32768,64800,401344.0,13.52,27.07,9.47,1248067.0,1919816.0,0.0,0.0,426036.0,426036.0,64816.0,98.0,3.34,0.0,823209.0,71.6,89962720.0,36.21,92029056.0,35.4
2,64,13,70200,32,32768,70200,403552.0,12.11,33.36,9.98,1152097.0,1770846.0,0.0,0.0,393276.0,393276.0,70216.0,98.0,7.4,4927.0,764798.0,69.65,90096320.0,35.19,92020096.0,34.46
2,64,13,75600,32,32768,75600,394432.0,11.54,31.46,10.4,1069837.0,1645048.0,0.0,0.0,365196.0,365196.0,75616.0,98.0,6.6,7472.0,706100.0,71.45,90107488.0,36.1,92035456.0,35.35
2,64,13,81000,32,32768,81000,395264.0,13.71,34.18,10.66,1247521.0,1922817.0,0.0,0.0,426036.0,426036.0,81016.0,98.0,8.64,25653.0,676718.0,72.85,90318688.0,36.77,92046400.0,36.08
2,64,13,86400,32,32768,86400,361696.0,14.02,29.95,10.67,1169408.0,1802820.0,0.0,0.0,399360.0,399360.0,86416.0,98.0,0.0,14498.0,235486.0,79.1,89589472.0,40.08,92012992.0,39.02
2,64,13,91800,32,32768,91800,383264.0,12.39,34.19,11.63,1100888.0,1699809.0,0.0,0.0,375960.0,375960.0,91816.0,98.0,8.37,43444.0,1250316.0,74.55,90191136.0,37.65,92032576.0,36.9
2,64,13,97200,32,32768,97200,377856.0,14.17,32.4,11.82,1247271.0,1926970.0,0.0,0.0,426075.0,426075.0,97216.0,98.0,7.3,44963.0,1113407.0,75.24,90305344.0,37.97,92019456.0,37.26


==> figs/data/lines/25/gimmik_data_lines_p3_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
3,32,13,6400,32,32768,6400,4116544.0,4.8,24.31,6.3,5013504.0,6914048.0,0.0,0.0,1703936.0,1703936.0,6416.0,90.0,0.0,92415.0,2428973.0,8.07,107074400.0,4.07,109052352.0,4.0
3,32,13,12800,32,32768,12800,2197792.0,4.63,22.73,6.38,2506752.0,4636672.0,0.0,0.0,851968.0,851968.0,12816.0,96.0,0.0,30720.0,3041970.0,15.09,107043808.0,7.61,109052352.0,7.47
3,32,13,19200,32,32768,19200,1430816.0,9.44,29.65,6.0,3331515.0,6149612.0,0.0,0.0,1135992.0,1135992.0,19216.0,98.0,3.92,84855.0,2125687.0,23.09,107023360.0,11.66,109059520.0,11.44
3,32,13,25600,32,32768,25600,1092000.0,9.27,22.98,6.17,2498560.0,4608767.0,0.0,0.0,851968.0,851968.0,25616.0,96.0,0.0,20696.0,1829381.0,30.49,107028384.0,15.39,109052352.0,15.1
3,32,13,32000,32,32768,32000,931360.0,13.09,33.64,6.57,2995178.0,5527111.0,0.0,0.0,1022424.0,1022424.0,32016.0,98.0,6.81,32658.0,1346167.0,35.82,107011936.0,18.08,109052352.0,17.74
3,32,13,38400,32,32768,38400,802112.0,12.66,32.26,6.8,2496134.0,4605896.0,0.0,0.0,852072.0,852072.0,38416.0,98.0,6.12,0.0,1257682.0,41.51,107049344.0,20.95,109052352.0,20.56
3,32,13,44800,32,32768,44800,739040.0,15.81,35.71,7.2,2851338.0,5269181.0,0.0,0.0,973856.0,973856.0,44816.0,98.0,8.97,0.0,1651663.0,45.26,107149440.0,22.83,109052672.0,22.43
3,32,13,51200,32,32768,51200,591072.0,17.45,29.0,6.58,2494464.0,4613928.0,0.0,0.0,851968.0,851968.0,51216.0,96.0,0.0,0.0,992369.0,56.87,107009472.0,28.7,109052352.0,28.17
3,32,13,57600,32,32768,57600,641344.0,17.77,36.73,7.84,2770801.0,5132100.0,0.0,0.0,946660.0,946660.0,57616.0,98.0,10.23,0.0,2585646.0,51.94,107162176.0,26.2,109052480.0,25.74
3,32,13,64000,32,32768,64000,586944.0,17.71,36.26,7.77,2493797.0,4627652.0,0.0,0.0,852020.0,852020.0,64016.0,98.0,8.95,0.0,2364906.0,57.47,107236288.0,28.98,109054080.0,28.49
3,32,13,70400,32,32768,70400,571104.0,19.85,38.45,8.37,2719827.0,5045337.0,0.0,0.0,929448.0,929448.0,70416.0,98.0,9.87,8224.0,1348952.0,58.78,107638848.0,29.58,109064192.0,29.2
3,32,13,76800,32,32768,76800,514688.0,20.55,34.29,8.07,2493403.0,4627977.0,0.0,0.0,852072.0,852072.0,76816.0,98.0,5.52,13162.0,1025516.0,66.18,107392512.0,33.35,109106112.0,32.83
3,32,13,83200,32,32768,83200,534112.0,21.17,39.12,9.04,2684865.0,4986183.0,0.0,0.0,917644.0,917644.0,83216.0,98.0,10.06,19525.0,1208084.0,63.33,108122816.0,31.81,109091968.0,31.52
3,32,13,89600,32,32768,89600,514272.0,20.59,37.63,9.33,2493165.0,4631963.0,0.0,0.0,852124.0,852124.0,89616.0,98.0,9.47,28188.0,1355322.0,66.24,108172192.0,33.26,109101376.0,32.98
3,32,13,96000,32,32768,96000,512640.0,21.69,38.56,9.91,2659145.0,4943533.0,0.0,0.0,908960.0,908960.0,96016.0,98.0,11.47,18706.0,1496786.0,65.17,108305952.0,32.71,109119616.0,32.46


==> figs/data/lines/25/gimmik_data_lines_p3_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
3,64,13,12800,32,32768,12800,5276864.0,4.91,18.93,7.97,5013504.0,7700480.0,0.0,0.0,1703936.0,1703936.0,12816.0,104.0,0.0,0.0,297382.0,12.62,216074336.0,6.34,218104256.0,6.28
3,64,13,25600,32,32768,25600,2738912.0,5.37,18.22,8.0,2506752.0,4636672.0,0.0,0.0,851968.0,851968.0,25616.0,98.0,0.0,0.0,2028706.0,24.29,216056672.0,12.2,218104256.0,12.09
3,64,13,38400,32,32768,38400,1740000.0,9.97,29.26,7.3,3331515.0,6151982.0,0.0,0.0,1135992.0,1135992.0,38416.0,100.0,3.33,0.0,1952895.0,38.41,216111456.0,19.3,218116544.0,19.12
3,64,13,51200,32,32768,51200,1252416.0,10.34,25.21,7.17,2498560.0,4608166.0,0.0,0.0,851968.0,851968.0,51216.0,98.0,0.0,0.0,1462929.0,53.09,216047744.0,26.67,218104320.0,26.42
3,64,13,64000,32,32768,64000,1207104.0,13.04,34.26,8.51,2995178.0,5525151.0,0.0,0.0,1022424.0,1022424.0,64016.0,100.0,5.33,0.0,4818685.0,55.81,216300640.0,28.02,218106496.0,27.79
3,64,13,76800,32,32768,76800,1027424.0,12.66,33.04,8.7,2496134.0,4602267.0,0.0,0.0,852072.0,852072.0,76816.0,100.0,3.63,18630.0,2068813.0,65.04,216292896.0,32.66,218143680.0,32.38
3,64,13,89600,32,32768,89600,984928.0,15.01,37.22,9.6,2851338.0,5264020.0,0.0,0.0,973856.0,973856.0,89616.0,98.0,5.61,26570.0,2771247.0,67.68,217564480.0,33.89,218239872.0,33.79


==> figs/data/lines/25/gimmik_data_lines_p4_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
4,32,13,12500,32,32768,12500,12998240.0,3.02,14.88,13.51,6258688.0,13533184.0,0.0,0.0,2129920.0,2129920.0,12516.0,62.0,0.0,36594.0,443524.0,4.96,211208032.0,2.49,213030336.0,2.47
4,32,13,25000,32,32768,25000,4698432.0,6.06,20.59,8.67,6242304.0,13478502.0,0.0,0.0,2129920.0,2129920.0,25016.0,62.0,0.0,153479.0,2175138.0,13.75,211350080.0,6.9,212992448.0,6.85
4,32,13,37500,32,32768,37500,3332096.0,8.28,25.06,9.46,6237033.0,13461748.0,0.0,0.0,2129985.0,2129985.0,37516.0,62.0,5.0,0.0,3125223.0,19.58,212907840.0,9.79,213001088.0,9.79
4,32,13,50000,32,32768,50000,2213664.0,12.34,24.27,8.57,6234112.0,13476856.0,0.0,0.0,2129920.0,2129920.0,50016.0,62.0,0.0,0.0,2238974.0,29.4,213716416.0,14.68,213019584.0,14.72
4,32,13,62500,32,32768,62500,2038624.0,10.73,29.74,10.02,4987594.0,10784389.0,0.0,0.0,1704040.0,1704040.0,62516.0,62.0,6.54,0.0,1238544.0,32.37,217325664.0,16.03,213121600.0,16.34
4,32,13,75000,32,32768,75000,1472512.0,15.79,34.31,8.02,5194362.0,11261809.0,0.0,0.0,1775150.0,1775150.0,75016.0,62.0,3.86,44159.0,4402975.0,44.52,214281856.0,22.2,213053184.0,22.32
4,32,13,87500,32,32768,87500,1343488.0,17.86,38.41,8.39,5342162.0,11585503.0,0.0,0.0,1825980.0,1825980.0,87516.0,62.0,6.73,90499.0,7109746.0,49.1,215920544.0,24.39,213089408.0,24.71


==> figs/data/lines/25/gimmik_data_lines_p4_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
4,64,13,25000,32,32768,25000,14553056,3.79,13.38,14.1,6258688,17465344,0,0,2129920,2129920,25016,72,0,0,1555738,8.95,424110624,4.48,425998912,4.46
4,64,13,50000,32,32768,50000,4243840,9.65,27.79,7.64,6242304,17404389,0,0,2129920,2129920,50016,72,0,0,11447514,30.79,424007104,15.43,425985344,15.36
4,64,13,75000,32,32768,75000,3248160,12.56,31.11,8.46,6237033,17396053,0,0,2129985,2129985,75016,72,3.65,92038,12195340,40.12,425634144,20.07,426019776,20.05


==> figs/data/lines/25/gimmik_data_lines_p5_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
5,32,13,21600,32,32768,21600,21404800.0,4.12,15.78,14.21,14974976.0,30118190.0,0.0,0.0,5111808.0,5111808.0,21616.0,60.0,0.0,55696.0,695823.0,5.28,367024800.0,2.64,368080448.0,2.64
5,32,13,43200,32,32768,43200,8599488.0,6.39,19.79,12.53,11223040.0,27761855.0,0.0,0.0,3833856.0,3833856.0,43216.0,64.0,0.0,0.0,1152873.0,13.42,376680416.0,6.63,368110336.0,6.79
5,32,13,64800,32,32768,64800,6981056.0,6.83,20.53,15.2,9972699.0,24689907.0,0.0,0.0,3407976.0,3407976.0,64816.0,64.0,3.66,0.0,741992.0,17.25,416147008.0,8.11,369154496.0,9.14
5,32,13,86400,32,32768,86400,4113536.0,10.77,21.44,11.79,9347072.0,23187057.0,0.0,0.0,3194880.0,3194880.0,86416.0,64.0,0.0,165342.0,1558841.0,27.52,375895584.0,13.62,368276992.0,13.9


==> figs/data/lines/25/gimmik_data_lines_p5_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
5,64,13,43200,32,32768,43200,23528384.0,4.83,14.28,14.55,14974976.0,41926442.0,0.0,0.0,5111808.0,5111808.0,43216.0,72.0,0.0,0.0,2879278.0,9.58,738424928.0,4.78,736110016.0,4.8
5,64,13,86400,32,32768,86400,9398720.0,9.1,19.94,11.99,11223040.0,36609352.0,0.0,0.0,3833856.0,3833856.0,86416.0,72.0,0.0,621254.0,7148926.0,24.72,779463424.0,12.02,736979584.0,12.71


==> figs/data/lines/25/gimmik_data_lines_p6_fp32.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
6,32,13,34300,32,32768,34300,34388640.0,3.91,15.52,18.13,17465344.0,48715149.0,0.0,0.0,5963776.0,5963776.0,34316.0,72.0,0.0,0.0,1817824.0,5.31,608576128.0,2.6,584722880.0,2.71
6,32,13,68600,32,32768,68600,16578720.0,5.62,16.06,17.73,17448960.0,48706653.0,0.0,0.0,5963776.0,5963776.0,68616.0,72.0,0.0,58495.0,844110.0,11.25,636866336.0,5.39,585194240.0,5.86


==> figs/data/lines/25/gimmik_data_lines_p6_fp64.csv <==
p,precision,nvars,shared,soasz,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
6,64,13,68600,32,32768,68600,37694368.0,4.48,14.13,18.52,17465344.0,65209538.0,0.0,0.0,5963776.0,5963776.0,68616.0,72.0,0.0,55074.0,3902201.0,9.65,1212708832.0,4.74,1170097344.0,4.91


==> figs/data/managed/128/gimmik_data_b128_p1_fp32.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,32,13,98304,21504,32,128,True,False,False,False,13,13,grs,True,32768,21504,46336.0,12.01,34.36,33.01,106496.0,77824.0,0.0,0.0,106496.0,106496.0,21504.0,72.0,15.85,2792.0,27431.0,84.85,11557408.0,45.92,13631936.0,38.93
1,32,13,98304,21504,32,128,True,False,False,False,13,13,grs,True,32768,21504,48608.0,11.86,33.94,33.53,106496.0,77824.0,0.0,0.0,106496.0,106496.0,21504.0,72.0,15.46,2841.0,26112.0,83.83,11556320.0,45.37,13631936.0,38.46
1,32,13,98304,22528,32,128,True,False,False,False,13,13,grs,True,32768,22528,46656.0,12.15,33.91,32.64,106496.0,86016.0,0.0,0.0,106496.0,106496.0,22528.0,72.0,14.06,2981.0,30125.0,83.8,11563488.0,45.34,13631936.0,38.46
1,32,13,98304,23552,32,128,True,False,False,False,13,13,grs,True,32768,23552,45248.0,12.42,34.19,31.98,106496.0,94208.0,0.0,0.0,106496.0,106496.0,23552.0,64.0,13.82,3410.0,32821.0,84.63,11589792.0,45.74,13631936.0,38.89
1,32,13,98304,24576,32,128,True,False,False,False,13,13,grs,True,32768,24576,48160.0,12.29,33.84,32.18,106496.0,100352.0,0.0,0.0,106496.0,106496.0,24576.0,64.0,14.6,3776.0,35444.0,83.63,11566560.0,45.24,13631936.0,38.39
1,32,13,98304,25600,32,128,True,False,False,False,13,13,grs,True,32768,25600,49824.0,12.44,34.12,26.2,106496.0,104448.0,0.0,0.0,106496.0,106496.0,25600.0,56.0,16.21,2592.0,38521.0,84.42,11579360.0,45.65,13631936.0,38.77
1,32,13,98304,26624,32,128,True,False,False,False,13,13,grs,True,32768,26624,49248.0,12.22,33.51,26.33,106496.0,106496.0,0.0,0.0,106496.0,106496.0,26624.0,56.0,16.54,2923.0,41326.0,82.86,11579040.0,44.8,13631936.0,38.06
1,32,13,98304,27648,32,128,True,False,False,False,13,13,grs,True,32768,27648,50080.0,12.23,33.29,25.99,106496.0,112640.0,0.0,0.0,106496.0,106496.0,27648.0,56.0,15.68,3339.0,36309.0,82.33,11592416.0,44.49,13631936.0,37.84
1,32,13,98304,28672,32,128,True,False,False,False,13,13,grs,True,32768,28672,49792.0,12.17,33.26,26.03,106496.0,112640.0,0.0,0.0,106496.0,106496.0,28672.0,56.0,16.09,3582.0,38239.0,82.24,11593248.0,44.45,13631936.0,37.8
1,32,13,98304,29696,32,128,True,False,False,False,13,13,grs,True,32768,29696,50528.0,12.34,33.66,25.9,106496.0,112640.0,0.0,0.0,106496.0,106496.0,29696.0,56.0,16.12,3846.0,38481.0,83.25,11587232.0,45.0,13631936.0,38.25
1,32,13,98304,30720,32,128,True,False,False,False,13,13,grs,True,32768,30720,48480.0,12.38,33.75,25.9,106496.0,112640.0,0.0,0.0,106496.0,106496.0,30720.0,56.0,15.63,3909.0,44813.0,83.54,11614496.0,45.11,13631936.0,38.43
1,32,13,98304,31744,32,128,True,False,False,False,13,13,grs,True,32768,31744,49216.0,12.23,33.35,26.11,106496.0,112640.0,0.0,0.0,106496.0,106496.0,31744.0,56.0,15.65,4383.0,41199.0,82.53,11612704.0,44.56,13631936.0,37.96
1,32,13,98304,32768,32,128,True,False,False,False,13,13,grs,True,32768,32768,48864.0,12.04,32.95,26.07,106496.0,112640.0,0.0,0.0,106496.0,106496.0,32768.0,56.0,15.68,3902.0,38554.0,81.58,11617504.0,44.05,13631936.0,37.54
1,32,13,98304,33792,32,128,True,False,False,False,13,13,grs,True,32768,33792,51840.0,12.25,33.46,17.99,106496.0,112640.0,0.0,0.0,106496.0,106496.0,33792.0,56.0,19.32,2911.0,60735.0,82.71,11572256.0,44.73,13631936.0,37.97
1,32,13,98304,34816,32,128,True,False,False,False,13,13,grs,True,32768,34816,51168.0,12.36,33.77,18.0,106496.0,112640.0,0.0,0.0,106496.0,106496.0,34816.0,56.0,19.31,2581.0,63924.0,83.41,11546784.0,45.16,13631936.0,38.25
1,32,13,98304,35840,32,128,True,False,False,False,13,13,grs,True,32768,35840,52128.0,12.38,33.77,17.83,106496.0,112640.0,0.0,0.0,106496.0,106496.0,35840.0,56.0,19.3,2978.0,60560.0,83.44,11561952.0,45.15,13631936.0,38.29
1,32,13,98304,36864,32,128,True,False,False,False,13,13,grs,True,32768,36864,50912.0,12.45,34.01,17.84,106496.0,112640.0,0.0,0.0,106496.0,106496.0,36864.0,56.0,20.44,2964.0,66260.0,84.04,11565664.0,45.47,13631936.0,38.57
1,32,13,98304,37888,32,128,True,False,False,False,13,13,grs,True,32768,37888,52416.0,12.48,34.04,17.95,106496.0,112640.0,0.0,0.0,106496.0,106496.0,37888.0,56.0,19.24,2952.0,61452.0,84.04,11564896.0,45.47,13631936.0,38.57
1,32,13,98304,38912,32,128,True,False,False,False,13,13,grs,True,32768,38912,51584.0,12.27,33.47,17.9,106496.0,112640.0,0.0,0.0,106496.0,106496.0,38912.0,56.0,19.68,2897.0,59764.0,82.71,11574432.0,44.73,13631936.0,37.98
1,32,13,98304,39936,32,128,True,False,False,False,13,13,grs,True,32768,39936,50976.0,12.34,33.66,17.88,106496.0,112640.0,0.0,0.0,106496.0,106496.0,39936.0,56.0,19.07,2857.0,58851.0,83.17,11564576.0,45.0,13631936.0,38.17
1,32,13,98304,40960,32,128,True,False,False,False,13,13,grs,True,32768,40960,51008.0,12.44,34.0,17.77,106496.0,112640.0,0.0,0.0,106496.0,106496.0,40960.0,56.0,18.96,2938.0,64501.0,84.01,11570208.0,45.44,13631936.0,38.57
1,32,13,98304,41984,32,128,True,False,False,False,13,13,grs,True,32768,41984,51168.0,12.65,34.56,17.73,106496.0,112640.0,0.0,0.0,106496.0,106496.0,41984.0,56.0,19.77,3000.0,67526.0,85.3,11566560.0,46.15,13631936.0,39.16
1,32,13,98304,43008,32,128,True,False,False,False,13,13,grs,True,32768,43008,52160.0,12.57,34.35,17.87,106496.0,112640.0,0.0,0.0,106496.0,106496.0,43008.0,56.0,19.78,2561.0,62732.0,84.9,11573152.0,45.92,13631936.0,38.98
1,32,13,98304,44032,32,128,True,False,False,False,13,13,grs,True,32768,44032,52224.0,12.22,33.33,17.85,106496.0,112640.0,0.0,0.0,106496.0,106496.0,44032.0,56.0,19.42,2627.0,60235.0,82.33,11566240.0,44.54,13631936.0,37.79
1,32,13,98304,45056,32,128,True,False,False,False,13,13,grs,True,32768,45056,51296.0,12.68,34.66,17.79,106496.0,112640.0,0.0,0.0,106496.0,106496.0,45056.0,56.0,20.12,2833.0,67521.0,85.63,11564576.0,46.33,13631936.0,39.3
1,32,13,98304,46080,32,128,True,False,False,False,13,13,grs,True,32768,46080,51264.0,12.29,33.51,17.93,106496.0,112640.0,0.0,0.0,106496.0,106496.0,46080.0,56.0,19.21,2716.0,62823.0,82.84,11573216.0,44.8,13631936.0,38.04
1,32,13,98304,47104,32,128,True,False,False,False,13,13,grs,True,32768,47104,51648.0,12.22,33.34,18.11,106496.0,112640.0,0.0,0.0,106496.0,106496.0,47104.0,56.0,19.56,2889.0,59768.0,82.43,11568864.0,44.59,13631936.0,37.84
1,32,13,98304,48128,32,128,True,False,False,False,13,13,grs,True,32768,48128,50976.0,12.28,33.5,17.83,106496.0,112640.0,0.0,0.0,106496.0,106496.0,48128.0,56.0,19.58,3217.0,60595.0,82.77,11564896.0,44.78,13631936.0,37.99
1,32,13,98304,49152,32,128,True,False,False,False,13,13,grs,True,32768,49152,51744.0,12.11,33.08,17.8,106496.0,112640.0,0.0,0.0,106496.0,106496.0,49152.0,56.0,19.36,2687.0,63417.0,81.78,11569760.0,44.23,13631936.0,37.54
1,32,13,98304,50176,32,128,True,False,False,False,13,13,grs,True,32768,50176,55712.0,11.5,31.42,10.43,106496.0,112640.0,0.0,0.0,106496.0,106496.0,50176.0,56.0,24.97,0.0,75255.0,77.68,11568928.0,42.02,13631936.0,35.66
1,32,13,98304,51200,32,128,True,False,False,False,13,13,grs,True,32768,51200,57056.0,11.37,31.07,10.48,106496.0,112640.0,0.0,0.0,106496.0,106496.0,51200.0,56.0,24.97,0.0,62216.0,76.87,11569056.0,41.58,13631936.0,35.29
1,32,13,98304,52224,32,128,True,False,False,False,13,13,grs,True,32768,52224,56672.0,11.39,31.07,10.64,106496.0,112640.0,0.0,0.0,106496.0,106496.0,52224.0,56.0,24.97,0.0,61482.0,76.79,11569440.0,41.54,13631936.0,35.25
1,32,13,98304,53248,32,128,True,False,False,False,13,13,grs,True,32768,53248,55808.0,11.48,31.38,10.39,106496.0,112640.0,0.0,0.0,106496.0,106496.0,53248.0,56.0,24.97,0.0,75617.0,77.57,11568928.0,41.96,13631936.0,35.61
1,32,13,98304,54272,32,128,True,False,False,False,13,13,grs,True,32768,54272,56768.0,11.04,30.11,10.56,106496.0,112640.0,0.0,0.0,106496.0,106496.0,54272.0,56.0,24.96,0.0,62039.0,74.45,11568928.0,40.27,13631936.0,34.18
1,32,13,98304,55296,32,128,True,False,False,False,13,13,grs,True,32768,55296,56384.0,11.35,30.97,10.58,106496.0,112640.0,0.0,0.0,106496.0,106496.0,55296.0,56.0,24.97,0.0,62032.0,76.52,11568928.0,41.39,13631936.0,35.13
1,32,13,98304,56320,32,128,True,False,False,False,13,13,grs,True,32768,56320,56608.0,11.33,30.91,10.52,106496.0,112640.0,0.0,0.0,106496.0,106496.0,56320.0,56.0,24.96,0.0,61807.0,76.41,11568928.0,41.33,13631936.0,35.08
1,32,13,98304,57344,32,128,True,False,False,False,13,13,grs,True,32768,57344,56736.0,11.32,30.93,10.52,106496.0,112640.0,0.0,0.0,106496.0,106496.0,57344.0,56.0,24.98,0.0,70680.0,76.49,11568928.0,41.37,13631936.0,35.11
1,32,13,98304,58368,32,128,True,False,False,False,13,13,grs,True,32768,58368,56128.0,11.48,31.38,10.43,106496.0,112640.0,0.0,0.0,106496.0,106496.0,58368.0,56.0,24.97,0.0,75465.0,77.59,11568928.0,41.97,13631936.0,35.62
1,32,13,98304,59392,32,128,True,False,False,False,13,13,grs,True,32768,59392,56288.0,11.24,30.72,10.5,106496.0,112640.0,0.0,0.0,106496.0,106496.0,59392.0,56.0,24.97,0.0,61905.0,75.92,11568928.0,41.07,13631936.0,34.85
1,32,13,98304,60416,32,128,True,False,False,False,13,13,grs,True,32768,60416,56288.0,11.05,30.13,10.45,106496.0,112640.0,0.0,0.0,106496.0,106496.0,60416.0,56.0,24.97,0.0,61860.0,74.46,11568928.0,40.28,13631936.0,34.18
1,32,13,98304,61440,32,128,True,False,False,False,13,13,grs,True,32768,61440,56032.0,11.49,31.42,10.43,106496.0,112640.0,0.0,0.0,106496.0,106496.0,61440.0,56.0,24.97,0.0,75949.0,77.64,11568928.0,42.0,13631936.0,35.64
1,32,13,98304,62464,32,128,True,False,False,False,13,13,grs,True,32768,62464,56256.0,11.39,31.07,10.49,106496.0,112640.0,0.0,0.0,106496.0,106496.0,62464.0,56.0,24.97,0.0,62351.0,76.83,11568928.0,41.56,13631936.0,35.27
1,32,13,98304,63488,32,128,True,False,False,False,13,13,grs,True,32768,63488,55936.0,11.31,30.86,10.49,106496.0,112640.0,0.0,0.0,106496.0,106496.0,63488.0,56.0,24.97,0.0,62480.0,76.36,11568928.0,41.31,13631936.0,35.06
1,32,13,98304,64512,32,128,True,False,False,False,13,13,grs,True,32768,64512,56512.0,11.44,31.21,10.46,106496.0,112640.0,0.0,0.0,106496.0,106496.0,64512.0,56.0,24.97,0.0,61733.0,77.18,11569056.0,41.75,13631936.0,35.43
1,32,13,98304,65536,32,128,True,False,False,False,13,13,grs,True,32768,65536,56320.0,11.3,30.95,10.54,106496.0,112640.0,0.0,0.0,106496.0,106496.0,65536.0,56.0,24.97,0.0,70618.0,76.49,11569056.0,41.37,13631936.0,35.11
1,32,13,98304,66560,32,128,True,False,False,False,13,13,grs,True,32768,66560,55456.0,11.38,31.12,10.46,106496.0,112640.0,0.0,0.0,106496.0,106496.0,66560.0,56.0,24.97,214.0,75302.0,76.88,11569312.0,41.59,13631936.0,35.29
1,32,13,98304,67584,32,128,True,False,False,False,13,13,grs,True,32768,67584,56896.0,11.44,31.25,10.52,106496.0,112640.0,0.0,0.0,106496.0,106496.0,67584.0,56.0,24.97,256.0,62076.0,77.25,11568928.0,41.79,13631936.0,35.47
1,32,13,98304,68608,32,128,True,False,False,False,13,13,grs,True,32768,68608,56096.0,11.41,31.13,10.59,106496.0,112640.0,0.0,0.0,106496.0,106496.0,68608.0,56.0,24.97,259.0,61472.0,76.95,11568928.0,41.62,13631936.0,35.32
1,32,13,98304,69632,32,128,True,False,False,False,13,13,grs,True,32768,69632,55808.0,11.45,31.3,10.46,106496.0,112640.0,0.0,0.0,106496.0,106496.0,69632.0,56.0,24.97,408.0,75024.0,77.37,11568928.0,41.85,13631936.0,35.52
1,32,13,98304,70656,32,128,True,False,False,False,13,13,grs,True,32768,70656,55904.0,11.34,30.94,10.55,106496.0,112640.0,0.0,0.0,106496.0,106496.0,70656.0,56.0,24.97,353.0,61472.0,76.49,11569056.0,41.37,13631936.0,35.11
1,32,13,98304,71680,32,128,True,False,False,False,13,13,grs,True,32768,71680,56416.0,11.37,31.02,10.52,106496.0,112640.0,0.0,0.0,106496.0,106496.0,71680.0,56.0,24.97,346.0,61679.0,76.64,11568928.0,41.46,13631936.0,35.18
1,32,13,98304,72704,32,128,True,False,False,False,13,13,grs,True,32768,72704,56672.0,11.36,30.98,10.54,106496.0,112640.0,0.0,0.0,106496.0,106496.0,72704.0,56.0,24.97,378.0,61459.0,76.6,11568992.0,41.44,13631936.0,35.17
1,32,13,98304,73728,32,128,True,False,False,False,13,13,grs,True,32768,73728,56064.0,11.26,30.76,10.58,106496.0,112640.0,0.0,0.0,106496.0,106496.0,73728.0,56.0,24.98,463.0,69957.0,76.03,11568928.0,41.13,13631936.0,34.9
1,32,13,98304,74752,32,128,True,False,False,False,13,13,grs,True,32768,74752,55904.0,11.49,31.41,10.43,106496.0,112640.0,0.0,0.0,106496.0,106496.0,74752.0,56.0,24.97,620.0,76138.0,77.64,11568672.0,42.0,13631936.0,35.64
1,32,13,98304,75776,32,128,True,False,False,False,13,13,grs,True,32768,75776,56256.0,11.24,30.74,10.47,106496.0,112640.0,0.0,0.0,106496.0,106496.0,75776.0,56.0,24.97,475.0,62264.0,75.96,11569312.0,41.09,13631936.0,34.87
1,32,13,98304,76800,32,128,True,False,False,False,13,13,grs,True,32768,76800,56160.0,11.4,31.09,10.63,106496.0,112640.0,0.0,0.0,106496.0,106496.0,76800.0,56.0,24.97,430.0,62035.0,76.87,11569184.0,41.58,13632192.0,35.29
1,32,13,98304,77824,32,128,True,False,False,False,13,13,grs,True,32768,77824,56224.0,11.37,31.07,10.38,106496.0,112640.0,0.0,0.0,106496.0,106496.0,77824.0,56.0,24.97,775.0,75691.0,76.79,11568800.0,41.54,13631936.0,35.25
1,32,13,98304,78848,32,128,True,False,False,False,13,13,grs,True,32768,78848,56416.0,11.26,30.73,10.61,106496.0,112640.0,0.0,0.0,106496.0,106496.0,78848.0,56.0,24.96,536.0,62001.0,76.0,11569312.0,41.11,13631936.0,34.89
1,32,13,98304,79872,32,128,True,False,False,False,13,13,grs,True,32768,79872,56640.0,11.24,30.66,10.46,106496.0,112640.0,0.0,0.0,106496.0,106496.0,79872.0,56.0,24.97,624.0,62281.0,75.8,11568928.0,41.0,13631936.0,34.8
1,32,13,98304,80896,32,128,True,False,False,False,13,13,grs,True,32768,80896,56192.0,11.24,30.67,10.52,106496.0,112640.0,0.0,0.0,106496.0,106496.0,80896.0,56.0,24.97,652.0,61731.0,75.85,11568928.0,41.03,13631936.0,34.82
1,32,13,98304,81920,32,128,True,False,False,False,13,13,grs,True,32768,81920,56512.0,11.37,31.07,10.53,106496.0,112640.0,0.0,0.0,106496.0,106496.0,81920.0,56.0,24.97,696.0,70754.0,76.79,11569088.0,41.54,13632512.0,35.25
1,32,13,98304,82944,32,128,True,False,False,False,13,13,grs,True,32768,82944,55808.0,11.52,31.5,10.41,106496.0,112640.0,0.0,0.0,106496.0,106496.0,82944.0,56.0,24.98,913.0,76095.0,77.88,11569312.0,42.13,13631936.0,35.75
1,32,13,98304,83968,32,128,True,False,False,False,13,13,grs,True,32768,83968,56512.0,11.23,30.69,10.53,106496.0,112640.0,0.0,0.0,106496.0,106496.0,83968.0,56.0,24.97,675.0,62185.0,75.85,11568928.0,41.03,13631936.0,34.82
1,32,13,98304,84992,32,128,True,False,False,False,13,13,grs,True,32768,84992,56352.0,11.16,30.46,10.66,106496.0,112640.0,0.0,0.0,106496.0,106496.0,84992.0,56.0,24.97,616.0,62055.0,75.29,11569056.0,40.73,13631936.0,34.56
1,32,13,98304,86016,32,128,True,False,False,False,13,13,grs,True,32768,86016,55552.0,11.48,31.38,10.38,106496.0,112640.0,0.0,0.0,106496.0,106496.0,86016.0,56.0,24.97,860.0,76011.0,77.65,11569312.0,42.0,13631936.0,35.65
1,32,13,98304,87040,32,128,True,False,False,False,13,13,grs,True,32768,87040,56384.0,11.13,30.36,10.47,106496.0,112640.0,0.0,0.0,106496.0,106496.0,87040.0,56.0,24.97,628.0,62135.0,75.1,11568928.0,40.63,13631936.0,34.48
1,32,13,98304,88064,32,128,True,False,False,False,13,13,grs,True,32768,88064,56640.0,11.33,30.9,10.5,106496.0,112640.0,0.0,0.0,106496.0,106496.0,88064.0,56.0,24.97,641.0,61465.0,76.41,11569056.0,41.33,13631936.0,35.08
1,32,13,98304,89088,32,128,True,False,False,False,13,13,grs,True,32768,89088,56608.0,11.36,31.0,10.5,106496.0,112640.0,0.0,0.0,106496.0,106496.0,89088.0,56.0,24.97,763.0,61928.0,76.68,11569568.0,41.48,13631936.0,35.2
1,32,13,98304,90112,32,128,True,False,False,False,13,13,grs,True,32768,90112,56320.0,11.19,30.59,10.57,106496.0,112640.0,0.0,0.0,106496.0,106496.0,90112.0,56.0,24.97,956.0,70005.0,75.59,11570208.0,40.89,13631936.0,34.7
1,32,13,98304,91136,32,128,True,False,False,False,13,13,grs,True,32768,91136,55552.0,11.38,31.09,10.34,106496.0,112640.0,0.0,0.0,106496.0,106496.0,91136.0,56.0,24.97,1250.0,75941.0,76.87,11569056.0,41.58,13631936.0,35.29
1,32,13,98304,92160,32,128,True,False,False,False,13,13,grs,True,32768,92160,56352.0,11.13,30.42,10.62,106496.0,112640.0,0.0,0.0,106496.0,106496.0,92160.0,56.0,24.98,841.0,61270.0,75.21,11568800.0,40.69,13631936.0,34.53
1,32,13,98304,93184,32,128,True,False,False,False,13,13,grs,True,32768,93184,56384.0,11.32,30.88,10.58,106496.0,112640.0,0.0,0.0,106496.0,106496.0,93184.0,56.0,24.96,924.0,62029.0,76.33,11569056.0,41.29,13631936.0,35.04
1,32,13,98304,94208,32,128,True,False,False,False,13,13,grs,True,32768,94208,55680.0,11.41,31.19,10.47,106496.0,112640.0,0.0,0.0,106496.0,106496.0,94208.0,56.0,24.97,1266.0,75711.0,77.14,11568928.0,41.73,13631936.0,35.41
1,32,13,98304,95232,32,128,True,False,False,False,13,13,grs,True,32768,95232,56576.0,11.07,30.2,10.54,106496.0,112640.0,0.0,0.0,106496.0,106496.0,95232.0,56.0,24.98,914.0,61687.0,74.7,11568928.0,40.41,13631936.0,34.29
1,32,13,98304,96256,32,128,True,False,False,False,13,13,grs,True,32768,96256,56672.0,11.35,30.95,10.5,106496.0,112640.0,0.0,0.0,106496.0,106496.0,96256.0,56.0,24.97,993.0,62031.0,76.52,11569056.0,41.39,13631936.0,35.13
1,32,13,98304,97280,32,128,True,False,False,False,13,13,grs,True,32768,97280,56544.0,11.34,30.94,10.58,106496.0,112640.0,0.0,0.0,106496.0,106496.0,97280.0,56.0,24.97,1070.0,61854.0,76.53,11569632.0,41.39,13631936.0,35.13
1,32,13,98304,98304,32,128,True,False,False,False,13,13,grs,True,32768,98304,56384.0,11.27,30.81,10.5,106496.0,112640.0,0.0,0.0,106496.0,106496.0,98304.0,56.0,24.98,1200.0,70482.0,76.18,11568928.0,41.21,13631936.0,34.97


==> figs/data/managed/128/gimmik_data_b128_p1_fp64.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,64,13,98304,43008,32,128,True,False,False,False,13,13,grs,True,32768,43008,97760.0,11.3,33.66,41.77,106496.0,77824.0,0.0,0.0,106496.0,106496.0,43008.0,128.0,0.0,3944.0,16990.0,85.93,24707968.0,45.08,27263424.0,40.85
1,64,13,98304,43008,32,128,True,False,False,False,13,13,grs,True,32768,43008,96224.0,11.23,33.45,41.48,106496.0,77824.0,0.0,0.0,106496.0,106496.0,43008.0,128.0,0.0,4022.0,16968.0,85.42,24717184.0,44.8,27263424.0,40.62
1,64,13,98304,44032,32,128,True,False,False,False,13,13,grs,True,32768,44032,96832.0,11.31,33.42,41.11,106496.0,81920.0,0.0,0.0,106496.0,106496.0,44032.0,130.0,0.0,3761.0,18964.0,85.46,24796160.0,44.76,27263424.0,40.71
1,64,13,98304,45056,32,128,True,False,False,False,13,13,grs,True,32768,45056,96608.0,11.59,33.62,40.53,106496.0,86016.0,0.0,0.0,106496.0,106496.0,45056.0,128.0,0.0,4403.0,18945.0,85.91,24761600.0,45.02,27263424.0,40.89
1,64,13,98304,46080,32,128,True,False,False,False,13,13,grs,True,32768,46080,97760.0,11.59,33.37,40.0,106496.0,90112.0,0.0,0.0,106496.0,106496.0,46080.0,126.0,0.0,4463.0,24161.0,85.23,24723456.0,44.7,27263424.0,40.53
1,64,13,98304,47104,32,128,True,False,False,False,13,13,grs,True,32768,47104,96928.0,11.7,33.48,39.86,106496.0,94208.0,0.0,0.0,106496.0,106496.0,47104.0,126.0,0.0,3522.0,22982.0,85.4,24658944.0,44.84,27263424.0,40.56
1,64,13,98304,48128,32,128,True,False,False,False,13,13,grs,True,32768,48128,97440.0,11.79,33.73,39.61,106496.0,98304.0,0.0,0.0,106496.0,106496.0,48128.0,128.0,0.0,3407.0,29770.0,86.01,24649088.0,45.17,27263424.0,40.84
1,64,13,98304,49152,32,128,True,False,False,False,13,13,grs,True,32768,49152,97728.0,11.57,33.11,39.89,106496.0,100352.0,0.0,0.0,106496.0,106496.0,49152.0,122.0,0.0,3639.0,31478.0,84.51,24702848.0,44.34,27263424.0,40.17
1,64,13,98304,50176,32,128,True,False,False,False,13,13,grs,True,32768,50176,104544.0,11.18,31.99,21.78,106496.0,100352.0,0.0,0.0,106496.0,106496.0,50176.0,122.0,0.0,0.0,26408.0,81.94,24890880.0,42.83,27263424.0,39.1
1,64,13,98304,51200,32,128,True,False,False,False,13,13,grs,True,32768,51200,101600.0,11.55,32.93,20.74,106496.0,104448.0,0.0,0.0,106496.0,106496.0,51200.0,122.0,0.0,0.0,29614.0,84.22,24799360.0,44.1,27263424.0,40.12
1,64,13,98304,52224,32,128,True,False,False,False,13,13,grs,True,32768,52224,101312.0,11.59,33.04,20.8,106496.0,106496.0,0.0,0.0,106496.0,106496.0,52224.0,122.0,0.0,0.0,52268.0,84.48,24793600.0,44.24,27263424.0,40.24
1,64,13,98304,53248,32,128,True,False,False,False,13,13,grs,True,32768,53248,101856.0,11.37,32.42,20.8,106496.0,106496.0,0.0,0.0,106496.0,106496.0,53248.0,120.0,0.0,0.0,41358.0,82.95,24842240.0,43.4,27263424.0,39.55
1,64,13,98304,54272,32,128,True,False,False,False,13,13,grs,True,32768,54272,100352.0,11.64,33.05,20.78,106496.0,110592.0,0.0,0.0,106496.0,106496.0,54272.0,96.0,0.0,0.0,56159.0,84.63,24874624.0,44.26,27263424.0,40.38
1,64,13,98304,55296,32,128,True,False,False,False,13,13,grs,True,32768,55296,100128.0,11.67,33.12,20.54,106496.0,112640.0,0.0,0.0,106496.0,106496.0,55296.0,96.0,0.0,0.0,49750.0,84.72,24814976.0,44.35,27263424.0,40.37
1,64,13,98304,56320,32,128,True,False,False,False,13,13,grs,True,32768,56320,99360.0,11.53,32.74,20.52,106496.0,112640.0,0.0,0.0,106496.0,106496.0,56320.0,96.0,0.0,0.0,51533.0,83.67,24776704.0,43.84,27263424.0,39.84
1,64,13,98304,57344,32,128,True,False,False,False,13,13,grs,True,32768,57344,101088.0,11.59,32.92,20.81,106496.0,112640.0,0.0,0.0,106496.0,106496.0,57344.0,96.0,0.0,0.0,54957.0,84.27,24873344.0,44.07,27263424.0,40.21
1,64,13,98304,58368,32,128,True,False,False,False,13,13,grs,True,32768,58368,99936.0,11.57,32.86,20.72,106496.0,112640.0,0.0,0.0,106496.0,106496.0,58368.0,96.0,0.0,0.0,69771.0,84.0,24802688.0,43.99,27263424.0,40.02
1,64,13,98304,59392,32,128,True,False,False,False,13,13,grs,True,32768,59392,100224.0,11.6,32.94,20.58,106496.0,112640.0,0.0,0.0,106496.0,106496.0,59392.0,96.0,0.0,0.0,64568.0,84.32,24862464.0,44.1,27263424.0,40.22
1,64,13,98304,60416,32,128,True,False,False,False,13,13,grs,True,32768,60416,98848.0,11.74,33.32,20.57,106496.0,112640.0,0.0,0.0,106496.0,106496.0,60416.0,96.0,0.0,0.0,60002.0,85.29,24860416.0,44.61,27263424.0,40.68
1,64,13,98304,61440,32,128,True,False,False,False,13,13,grs,True,32768,61440,100768.0,11.56,32.82,20.62,106496.0,112640.0,0.0,0.0,106496.0,106496.0,61440.0,96.0,0.0,0.0,56238.0,83.94,24833280.0,43.93,27263424.0,40.01
1,64,13,98304,62464,32,128,True,False,False,False,13,13,grs,True,32768,62464,99808.0,11.6,32.93,20.6,106496.0,112640.0,0.0,0.0,106496.0,106496.0,62464.0,96.0,0.0,0.0,56052.0,84.26,24840192.0,44.09,27263424.0,40.17
1,64,13,98304,63488,32,128,True,False,False,False,13,13,grs,True,32768,63488,101056.0,11.62,33.0,20.6,106496.0,112640.0,0.0,0.0,106496.0,106496.0,63488.0,96.0,0.0,0.0,69145.0,84.45,24842496.0,44.19,27263424.0,40.26
1,64,13,98304,64512,32,128,True,False,False,False,13,13,grs,True,32768,64512,99936.0,11.46,32.55,20.51,106496.0,112640.0,0.0,0.0,106496.0,106496.0,64512.0,96.0,0.0,0.0,59404.0,83.19,24786176.0,43.57,27263424.0,39.61
1,64,13,98304,65536,32,128,True,False,False,False,13,13,grs,True,32768,65536,100096.0,11.56,32.84,20.59,106496.0,112640.0,0.0,0.0,106496.0,106496.0,65536.0,100.0,0.0,0.0,53721.0,83.94,24805760.0,43.95,27263424.0,39.99
1,64,13,98304,66560,32,128,True,False,False,False,13,13,grs,True,32768,66560,101184.0,11.47,32.58,20.65,106496.0,112640.0,0.0,0.0,106496.0,106496.0,66560.0,96.0,0.0,79.0,54839.0,83.3,24842112.0,43.58,27263424.0,39.71
1,64,13,98304,67584,32,128,True,False,False,False,13,13,grs,True,32768,67584,100192.0,11.6,32.94,20.56,106496.0,112640.0,0.0,0.0,106496.0,106496.0,67584.0,96.0,0.0,212.0,51475.0,84.27,24845440.0,44.09,27263424.0,40.18
1,64,13,98304,68608,32,128,True,False,False,False,13,13,grs,True,32768,68608,99040.0,11.67,33.13,20.51,106496.0,112640.0,0.0,0.0,106496.0,106496.0,68608.0,96.0,0.0,257.0,73435.0,84.61,24759296.0,44.34,27263424.0,40.27
1,64,13,98304,69632,32,128,True,False,False,False,13,13,grs,True,32768,69632,100832.0,11.63,33.03,20.51,106496.0,112640.0,0.0,0.0,106496.0,106496.0,69632.0,96.0,0.0,325.0,63353.0,84.48,24817856.0,44.22,27264000.0,40.25
1,64,13,98304,70656,32,128,True,False,False,False,13,13,grs,True,32768,70656,98880.0,11.75,33.35,20.48,106496.0,112640.0,0.0,0.0,106496.0,106496.0,70656.0,96.0,0.0,433.0,64033.0,85.28,24812160.0,44.65,27263424.0,40.63
1,64,13,98304,71680,32,128,True,False,False,False,13,13,grs,True,32768,71680,100096.0,11.71,33.24,20.48,106496.0,112640.0,0.0,0.0,106496.0,106496.0,71680.0,96.0,0.0,411.0,64913.0,85.03,24827392.0,44.5,27263424.0,40.53
1,64,13,98304,72704,32,128,True,False,False,False,13,13,grs,True,32768,72704,100448.0,11.73,33.31,20.54,106496.0,112640.0,0.0,0.0,106496.0,106496.0,72704.0,96.0,0.0,532.0,65738.0,85.14,24797440.0,44.59,27263424.0,40.56
1,64,13,98304,73728,32,128,True,False,False,False,13,13,grs,True,32768,73728,101280.0,11.56,32.83,20.71,106496.0,112640.0,0.0,0.0,106496.0,106496.0,73728.0,96.0,0.0,533.0,50662.0,84.01,24845440.0,43.95,27263424.0,40.05
1,64,13,98304,74752,32,128,True,False,False,False,13,13,grs,True,32768,74752,100384.0,11.63,33.02,20.48,106496.0,112640.0,0.0,0.0,106496.0,106496.0,74752.0,96.0,0.0,569.0,62681.0,84.39,24793472.0,44.2,27263424.0,40.19
1,64,13,98304,75776,32,128,True,False,False,False,13,13,grs,True,32768,75776,98784.0,11.59,32.92,20.53,106496.0,112640.0,0.0,0.0,106496.0,106496.0,75776.0,96.0,0.0,668.0,67421.0,84.07,24744832.0,44.07,27263424.0,40.0
1,64,13,98304,76800,32,128,True,False,False,False,13,13,grs,True,32768,76800,99744.0,11.63,33.02,20.53,106496.0,112640.0,0.0,0.0,106496.0,106496.0,76800.0,96.0,0.0,803.0,64141.0,84.41,24779520.0,44.22,27263424.0,40.19
1,64,13,98304,77824,32,128,True,False,False,False,13,13,grs,True,32768,77824,99360.0,11.6,32.94,20.48,106496.0,112640.0,0.0,0.0,106496.0,106496.0,77824.0,96.0,0.0,744.0,62324.0,84.12,24737920.0,44.1,27263424.0,40.02
1,64,13,98304,78848,32,128,True,False,False,False,13,13,grs,True,32768,78848,100288.0,11.67,33.13,20.59,106496.0,112640.0,0.0,0.0,106496.0,106496.0,78848.0,96.0,0.0,767.0,64357.0,84.77,24860800.0,44.34,27263424.0,40.43
1,64,13,98304,79872,32,128,True,False,False,False,13,13,grs,True,32768,79872,99104.0,11.48,32.59,20.47,106496.0,112640.0,0.0,0.0,106496.0,106496.0,79872.0,96.0,0.0,903.0,62189.0,83.3,24802048.0,43.62,27263424.0,39.68
1,64,13,98304,80896,32,128,True,False,False,False,13,13,grs,True,32768,80896,101504.0,11.55,32.8,20.57,106496.0,112640.0,0.0,0.0,106496.0,106496.0,80896.0,96.0,0.0,820.0,65879.0,83.86,24839424.0,43.88,27263424.0,39.98
1,64,13,98304,81920,32,128,True,False,False,False,13,13,grs,True,32768,81920,100640.0,11.48,32.6,20.56,106496.0,112640.0,0.0,0.0,106496.0,106496.0,81920.0,96.0,0.0,860.0,65185.0,83.31,24808320.0,43.62,27263424.0,39.69
1,64,13,98304,82944,32,128,True,False,False,False,13,13,grs,True,32768,82944,98624.0,11.69,33.2,20.56,106496.0,112640.0,0.0,0.0,106496.0,106496.0,82944.0,96.0,0.0,874.0,74499.0,84.77,24747904.0,44.43,27263424.0,40.33
1,64,13,98304,83968,32,128,True,False,False,False,13,13,grs,True,32768,83968,100128.0,11.62,33.0,20.61,106496.0,112640.0,0.0,0.0,106496.0,106496.0,83968.0,96.0,0.0,1139.0,62779.0,84.38,24802944.0,44.19,27263424.0,40.2
1,64,13,98304,84992,32,128,True,False,False,False,13,13,grs,True,32768,84992,100416.0,11.78,33.46,20.52,106496.0,112640.0,0.0,0.0,106496.0,106496.0,84992.0,96.0,0.0,1019.0,66593.0,85.65,24862336.0,44.81,27272896.0,40.85
1,64,13,98304,86016,32,128,True,False,False,False,13,13,grs,True,32768,86016,99872.0,11.7,33.22,20.52,106496.0,112640.0,0.0,0.0,106496.0,106496.0,86016.0,96.0,0.0,1081.0,66092.0,84.86,24761728.0,44.47,27263424.0,40.39
1,64,13,98304,87040,32,128,True,False,False,False,13,13,grs,True,32768,87040,100960.0,11.64,33.06,20.47,106496.0,112640.0,0.0,0.0,106496.0,106496.0,87040.0,96.0,0.0,1010.0,65699.0,84.48,24766976.0,44.27,27263424.0,40.21
1,64,13,98304,88064,32,128,True,False,False,False,13,13,grs,True,32768,88064,98944.0,11.54,32.77,20.58,106496.0,112640.0,0.0,0.0,106496.0,106496.0,88064.0,96.0,0.0,1163.0,62401.0,83.84,24838560.0,43.87,27263872.0,39.97
1,64,13,98304,89088,32,128,True,False,False,False,13,13,grs,True,32768,89088,100448.0,11.65,33.09,20.56,106496.0,112640.0,0.0,0.0,106496.0,106496.0,89088.0,96.0,0.0,1258.0,61322.0,84.66,24834176.0,44.3,27263424.0,40.36
1,64,13,98304,90112,32,128,True,False,False,False,13,13,grs,True,32768,90112,101056.0,11.49,32.62,20.81,106496.0,112640.0,0.0,0.0,106496.0,106496.0,90112.0,96.0,0.0,1068.0,49750.0,83.47,24829056.0,43.69,27263424.0,39.79
1,64,13,98304,91136,32,128,True,False,False,False,13,13,grs,True,32768,91136,98944.0,11.78,33.44,20.58,106496.0,112640.0,0.0,0.0,106496.0,106496.0,91136.0,96.0,0.0,1302.0,62378.0,85.58,24848512.0,44.77,27263424.0,40.81
1,64,13,98304,92160,32,128,True,False,False,False,13,13,grs,True,32768,92160,99744.0,11.59,32.92,20.7,106496.0,112640.0,0.0,0.0,106496.0,106496.0,92160.0,96.0,0.0,1364.0,62042.0,84.13,24782336.0,44.07,27263424.0,40.06
1,64,13,98304,93184,32,128,True,False,False,False,13,13,grs,True,32768,93184,99648.0,11.67,33.15,20.58,106496.0,112640.0,0.0,0.0,106496.0,106496.0,93184.0,96.0,0.0,1437.0,60692.0,84.73,24766848.0,44.4,27263424.0,40.33
1,64,13,98304,94208,32,128,True,False,False,False,13,13,grs,True,32768,94208,100736.0,11.64,33.05,20.56,106496.0,112640.0,0.0,0.0,106496.0,106496.0,94208.0,96.0,0.0,1472.0,62675.0,84.55,24839040.0,44.24,27263424.0,40.31
1,64,13,98304,95232,32,128,True,False,False,False,13,13,grs,True,32768,95232,100032.0,11.66,33.1,20.56,106496.0,112640.0,0.0,0.0,106496.0,106496.0,95232.0,96.0,0.0,1470.0,61078.0,84.53,24738048.0,44.31,27263424.0,40.21
1,64,13,98304,96256,32,128,True,False,False,False,13,13,grs,True,32768,96256,99680.0,11.55,32.81,20.53,106496.0,112640.0,0.0,0.0,106496.0,106496.0,96256.0,96.0,0.0,1344.0,64194.0,83.93,24840448.0,43.92,27263424.0,40.01
1,64,13,98304,97280,32,128,True,False,False,False,13,13,grs,True,32768,97280,100288.0,11.63,33.03,20.63,106496.0,112640.0,0.0,0.0,106496.0,106496.0,97280.0,96.0,0.0,1685.0,59035.0,84.44,24796672.0,44.22,27263424.0,40.22
1,64,13,98304,98304,32,128,True,False,False,False,13,13,grs,True,32768,98304,100608.0,11.67,33.13,20.57,106496.0,112640.0,0.0,0.0,106496.0,106496.0,98304.0,96.0,0.0,1830.0,58798.0,84.69,24799104.0,44.35,27263424.0,40.34


==> figs/data/managed/128/gimmik_data_b128_p2_fp32.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
2,32,13,98304,23840,32,128,True,False,False,False,13,13,grs,True,32768,23840,183616.0,13.62,34.42,27.61,359424.0,654336.0,0.0,0.0,359424.0,359424.0,23840.0,168.0,32.75,7996.0,170793.0,72.12,43332480.0,37.94,48095040.0,34.18
2,32,13,98304,24576,32,128,True,False,False,False,13,13,grs,True,32768,24576,194912.0,13.68,34.43,27.18,359424.0,666624.0,0.0,0.0,359424.0,359424.0,24576.0,168.0,33.18,8189.0,172502.0,71.66,43297600.0,37.53,47602496.0,34.13
2,32,13,98304,25600,32,128,True,False,False,False,13,13,grs,True,32768,25600,185056.0,13.79,34.41,28.62,359424.0,691200.0,0.0,0.0,359424.0,359424.0,25600.0,167.0,31.56,9228.0,183432.0,72.61,43646432.0,38.44,49087872.0,34.18
2,32,13,98304,26624,32,128,True,False,False,False,13,13,grs,True,32768,26624,196576.0,13.65,33.98,26.6,359424.0,715776.0,0.0,0.0,359424.0,359424.0,26624.0,168.0,33.63,9148.0,186793.0,71.07,43473856.0,37.51,48590016.0,33.56
2,32,13,98304,27648,32,128,True,False,False,False,13,13,grs,True,32768,27648,188736.0,13.92,34.64,27.5,359424.0,721920.0,0.0,0.0,359424.0,359424.0,27648.0,167.0,32.47,8969.0,180091.0,73.94,44141056.0,39.2,49818944.0,34.74
2,32,13,98304,28672,32,128,True,False,False,False,13,13,grs,True,32768,28672,198752.0,13.79,34.59,27.72,359424.0,740352.0,0.0,0.0,359424.0,359424.0,28672.0,167.0,30.89,9060.0,194720.0,72.84,43830784.0,38.75,49835584.0,34.08
2,32,13,98304,29696,32,128,True,False,False,False,13,13,grs,True,32768,29696,192288.0,13.47,33.8,27.7,359424.0,758784.0,0.0,0.0,359424.0,359424.0,29696.0,167.0,31.17,9468.0,197883.0,72.07,44451808.0,38.4,50690560.0,33.67
2,32,13,98304,30720,32,128,True,False,False,False,13,13,grs,True,32768,30720,191744.0,14.03,35.14,27.07,362496.0,768000.0,0.0,0.0,359424.0,359424.0,30720.0,167.0,30.89,10359.0,198923.0,74.88,43958208.0,40.28,51183936.0,34.6
2,32,13,98304,31744,32,128,True,False,False,False,13,13,grs,True,32768,31744,191968.0,14.04,34.9,26.42,368640.0,786432.0,0.0,0.0,359424.0,359424.0,31744.0,163.0,32.01,11087.0,199660.0,73.17,43436000.0,39.2,50132224.0,33.97
2,32,13,98304,32768,32,128,True,False,False,False,13,13,grs,True,32768,32768,193216.0,13.74,34.27,26.9,374784.0,804864.0,0.0,0.0,359424.0,359424.0,32768.0,128.0,30.71,11314.0,205160.0,72.13,43902464.0,38.56,50436288.0,33.57
2,32,13,98304,33792,32,128,True,False,False,False,13,13,grs,True,32768,33792,181408.0,16.48,40.25,15.65,380928.0,811008.0,0.0,0.0,359424.0,359424.0,33792.0,128.0,39.56,8971.0,223707.0,79.4,41737472.0,41.13,44870400.0,38.26
2,32,13,98304,34816,32,128,True,False,False,False,13,13,grs,True,32768,34816,186048.0,16.26,39.77,15.59,387072.0,826368.0,0.0,0.0,359424.0,359424.0,34816.0,128.0,39.17,9734.0,233539.0,79.27,41762624.0,41.56,46023104.0,37.71
2,32,13,98304,35840,32,128,True,False,False,False,13,13,grs,True,32768,35840,182208.0,16.18,39.84,15.68,396288.0,841728.0,0.0,0.0,359424.0,359424.0,35840.0,128.0,38.74,11020.0,239560.0,78.36,41730560.0,40.9,45557120.0,37.46
2,32,13,98304,36864,32,128,True,False,False,False,13,13,grs,True,32768,36864,184640.0,16.23,40.03,15.32,399360.0,847872.0,0.0,0.0,359424.0,359424.0,36864.0,128.0,38.05,13423.0,248255.0,79.48,41864768.0,41.87,46597952.0,37.62
2,32,13,98304,37888,32,128,True,False,False,False,13,13,grs,True,32768,37888,190432.0,15.91,39.31,15.59,399360.0,860160.0,0.0,0.0,359424.0,359424.0,37888.0,167.0,36.45,14221.0,238928.0,78.61,42120704.0,41.67,47520960.0,36.94
2,32,13,98304,38912,32,128,True,False,False,False,13,13,grs,True,32768,38912,185504.0,16.17,39.98,15.53,399360.0,872448.0,0.0,0.0,359424.0,359424.0,38912.0,128.0,37.12,15088.0,255879.0,79.56,41966432.0,42.15,47292608.0,37.4
2,32,13,98304,39936,32,128,True,False,False,False,13,13,grs,True,32768,39936,190400.0,15.74,39.12,15.76,399360.0,875520.0,0.0,0.0,359424.0,359424.0,39936.0,168.0,35.57,14575.0,240785.0,78.3,42364544.0,41.56,47919744.0,36.74
2,32,13,98304,40960,32,128,True,False,False,False,13,13,grs,True,32768,40960,186240.0,16.13,40.23,15.59,399360.0,884736.0,0.0,0.0,359424.0,359424.0,40960.0,128.0,36.64,15226.0,257376.0,79.73,41986496.0,42.4,47679104.0,37.33
2,32,13,98304,41984,32,128,True,False,False,False,13,13,grs,True,32768,41984,188640.0,15.96,39.79,15.62,399360.0,890880.0,0.0,0.0,359424.0,359424.0,41984.0,128.0,35.51,15828.0,263359.0,79.18,41992000.0,42.32,48208576.0,36.86
2,32,13,98304,43008,32,128,True,False,False,False,13,13,grs,True,32768,43008,187616.0,15.73,39.34,15.69,399360.0,893952.0,0.0,0.0,359424.0,359424.0,43008.0,128.0,35.55,16003.0,259653.0,78.02,41967776.0,41.7,48184640.0,36.32
2,32,13,98304,44032,32,128,True,False,False,False,13,13,grs,True,32768,44032,188544.0,16.12,40.38,15.7,399360.0,912384.0,0.0,0.0,359424.0,359424.0,44032.0,128.0,34.99,13261.0,277572.0,79.04,41995936.0,42.14,47964096.0,36.9
2,32,13,98304,45056,32,128,True,False,False,False,13,13,grs,True,32768,45056,190304.0,15.87,39.99,15.57,399360.0,924672.0,0.0,0.0,359424.0,359424.0,45056.0,128.0,32.74,14223.0,277079.0,78.39,42014880.0,42.11,48764480.0,36.28
2,32,13,98304,46080,32,128,True,False,False,False,13,13,grs,True,32768,46080,191296.0,15.78,40.14,15.68,399360.0,924672.0,0.0,0.0,359424.0,359424.0,46080.0,128.0,32.18,16071.0,280812.0,78.76,42158176.0,42.51,49455424.0,36.24
2,32,13,98304,47104,32,128,True,False,False,False,13,13,grs,True,32768,47104,192512.0,15.69,40.01,15.58,399360.0,930816.0,0.0,0.0,359424.0,359424.0,47104.0,128.0,32.37,16189.0,270903.0,78.36,42299232.0,42.3,49604416.0,36.07
2,32,13,98304,48128,32,128,True,False,False,False,13,13,grs,True,32768,48128,189536.0,15.56,39.98,15.72,399360.0,936960.0,0.0,0.0,359424.0,359424.0,48128.0,128.0,31.24,15298.0,278950.0,78.2,42203296.0,42.53,50318400.0,35.67
2,32,13,98304,49152,32,128,True,False,False,False,13,13,grs,True,32768,49152,191424.0,15.64,40.43,15.84,399360.0,936960.0,0.0,0.0,359424.0,359424.0,49152.0,128.0,32.57,17430.0,281528.0,79.1,42349792.0,43.09,50686656.0,36.01
2,32,13,98304,50176,32,128,True,False,False,False,13,13,grs,True,32768,50176,204992.0,15.47,39.66,8.45,393216.0,955392.0,0.0,0.0,359424.0,359424.0,50176.0,128.0,38.59,0.0,301794.0,71.14,41073376.0,36.91,44298944.0,34.22
2,32,13,98304,51200,32,128,True,False,False,False,13,13,grs,True,32768,51200,203712.0,15.62,40.33,8.48,384000.0,983040.0,0.0,0.0,359424.0,359424.0,51200.0,127.0,37.65,0.0,322108.0,71.66,41070176.0,37.22,44384896.0,34.44
2,32,13,98304,52224,32,128,True,False,False,False,13,13,grs,True,32768,52224,207680.0,15.34,39.86,8.43,377856.0,983040.0,0.0,0.0,359424.0,359424.0,52224.0,127.0,37.25,0.0,331943.0,70.56,41073760.0,36.75,44647552.0,33.81
2,32,13,98304,53248,32,128,True,False,False,False,13,13,grs,True,32768,53248,205440.0,15.36,40.12,8.41,371712.0,992256.0,0.0,0.0,359424.0,359424.0,53248.0,127.0,36.46,0.0,326094.0,70.57,41074304.0,36.77,44680320.0,33.8
2,32,13,98304,54272,32,128,True,False,False,False,13,13,grs,True,32768,54272,206432.0,15.52,40.74,8.43,365568.0,1001472.0,0.0,0.0,359424.0,359424.0,54272.0,128.0,35.84,0.0,330846.0,71.31,41082144.0,37.21,44818944.0,34.11
2,32,13,98304,55296,32,128,True,False,False,False,13,13,grs,True,32768,55296,213184.0,14.96,39.62,8.4,359424.0,1001472.0,0.0,0.0,359424.0,359424.0,55296.0,96.0,34.73,0.0,331404.0,68.8,41074592.0,35.87,44745792.0,32.93
2,32,13,98304,56320,32,128,True,False,False,False,13,13,grs,True,32768,56320,208320.0,15.32,40.61,8.36,359424.0,1013760.0,0.0,0.0,359424.0,359424.0,56320.0,127.0,34.48,0.0,341710.0,70.35,41078464.0,36.81,45078336.0,33.54
2,32,13,98304,57344,32,128,True,False,False,False,13,13,grs,True,32768,57344,210816.0,15.34,40.82,8.36,359424.0,1026048.0,0.0,0.0,359424.0,359424.0,57344.0,127.0,33.9,0.0,384044.0,70.49,41092032.0,37.0,45387520.0,33.49
2,32,13,98304,58368,32,128,True,False,False,False,13,13,grs,True,32768,58368,211968.0,14.95,40.01,8.47,359424.0,1032192.0,0.0,0.0,359424.0,359424.0,58368.0,96.0,32.78,0.0,360072.0,68.33,41078144.0,35.73,45019008.0,32.6
2,32,13,98304,59392,32,128,True,False,False,False,13,13,grs,True,32768,59392,215744.0,14.76,39.84,8.54,359424.0,1038336.0,0.0,0.0,359424.0,359424.0,59392.0,96.0,31.7,0.0,368194.0,67.76,41079520.0,35.62,45527296.0,32.14
2,32,13,98304,60416,32,128,True,False,False,False,13,13,grs,True,32768,60416,214496.0,14.86,40.35,8.56,359424.0,1044480.0,0.0,0.0,359424.0,359424.0,60416.0,96.0,30.95,0.0,382838.0,68.47,41122880.0,36.1,45867712.0,32.37
2,32,13,98304,61440,32,128,True,False,False,False,13,13,grs,True,32768,61440,210784.0,14.86,40.83,8.48,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,61440.0,80.0,30.01,0.0,349161.0,69.23,41119168.0,36.67,46316864.0,32.56
2,32,13,98304,62464,32,128,True,False,False,False,13,13,grs,True,32768,62464,212480.0,15.02,41.25,8.55,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,62464.0,80.0,29.92,0.0,359445.0,70.17,41118336.0,37.26,46560384.0,32.91
2,32,13,98304,63488,32,128,True,False,False,False,13,13,grs,True,32768,63488,214272.0,14.82,40.7,8.55,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,63488.0,80.0,30.09,0.0,363207.0,69.09,41110208.0,36.63,46395392.0,32.46
2,32,13,98304,64512,32,128,True,False,False,False,13,13,grs,True,32768,64512,211552.0,14.89,40.9,8.5,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,64512.0,80.0,30.03,0.0,355308.0,69.59,41101888.0,36.97,46594176.0,32.61
2,32,13,98304,65536,32,128,True,False,False,False,13,13,grs,True,32768,65536,214720.0,14.98,41.13,8.51,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,65536.0,80.0,29.89,0.0,361652.0,69.94,41122976.0,37.12,46524032.0,32.81
2,32,13,98304,66560,32,128,True,False,False,False,13,13,grs,True,32768,66560,212544.0,14.84,40.79,8.46,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,66560.0,80.0,30.03,1067.0,355960.0,69.3,41100128.0,36.79,46504320.0,32.51
2,32,13,98304,67584,32,128,True,False,False,False,13,13,grs,True,32768,67584,213440.0,15.05,41.33,8.46,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,67584.0,80.0,30.09,1512.0,356513.0,70.01,41104128.0,37.05,46213120.0,32.96
2,32,13,98304,68608,32,128,True,False,False,False,13,13,grs,True,32768,68608,212000.0,14.91,40.94,8.42,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,68608.0,80.0,30.1,1890.0,364497.0,69.58,41108800.0,36.93,46498176.0,32.65
2,32,13,98304,69632,32,128,True,False,False,False,13,13,grs,True,32768,69632,212096.0,14.82,40.69,8.45,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,69632.0,80.0,29.97,2179.0,353331.0,68.98,41099968.0,36.53,46272384.0,32.45
2,32,13,98304,70656,32,128,True,False,False,False,13,13,grs,True,32768,70656,212192.0,14.9,40.91,8.53,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,70656.0,80.0,30.13,2234.0,354227.0,69.48,41094336.0,36.86,46443264.0,32.62
2,32,13,98304,71680,32,128,True,False,False,False,13,13,grs,True,32768,71680,211712.0,14.92,41.01,8.36,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,71680.0,80.0,30.23,2695.0,357118.0,69.4,41095264.0,36.71,46144128.0,32.69
2,32,13,98304,72704,32,128,True,False,False,False,13,13,grs,True,32768,72704,215008.0,15.05,41.35,8.45,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,72704.0,80.0,30.06,2776.0,358973.0,70.23,41120992.0,37.25,46449472.0,32.98
2,32,13,98304,73728,32,128,True,False,False,False,13,13,grs,True,32768,73728,209216.0,14.95,41.06,8.43,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,73728.0,80.0,30.06,3139.0,353953.0,69.63,41110944.0,36.9,46350336.0,32.73
2,32,13,98304,74752,32,128,True,False,False,False,13,13,grs,True,32768,74752,212352.0,14.99,41.16,8.56,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,74752.0,80.0,29.84,3381.0,358046.0,69.94,41105632.0,37.12,46497920.0,32.82
2,32,13,98304,75776,32,128,True,False,False,False,13,13,grs,True,32768,75776,215360.0,15.06,41.35,8.46,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,75776.0,80.0,29.89,3318.0,358170.0,70.28,41113312.0,37.3,46504768.0,32.98
2,32,13,98304,76800,32,128,True,False,False,False,13,13,grs,True,32768,76800,213216.0,15.06,41.38,8.52,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,76800.0,80.0,30.16,3962.0,363219.0,70.17,41106464.0,37.18,46317632.0,32.99
2,32,13,98304,77824,32,128,True,False,False,False,13,13,grs,True,32768,77824,214592.0,15.02,41.26,8.51,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,77824.0,80.0,30.01,3755.0,354388.0,70.1,41109728.0,37.19,46471040.0,32.9
2,32,13,98304,78848,32,128,True,False,False,False,13,13,grs,True,32768,78848,212768.0,14.96,41.08,8.52,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,78848.0,80.0,29.92,4083.0,366011.0,69.62,41107392.0,36.87,46269440.0,32.75
2,32,13,98304,79872,32,128,True,False,False,False,13,13,grs,True,32768,79872,210912.0,14.88,40.87,8.52,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,79872.0,80.0,29.9,4222.0,359571.0,69.39,41108096.0,36.81,46443904.0,32.58
2,32,13,98304,80896,32,128,True,False,False,False,13,13,grs,True,32768,80896,211232.0,14.89,40.91,8.56,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,80896.0,80.0,30.14,4191.0,363418.0,69.6,41100416.0,36.97,46584448.0,32.62
2,32,13,98304,81920,32,128,True,False,False,False,13,13,grs,True,32768,81920,212512.0,14.9,40.98,8.5,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,81920.0,80.0,30.25,4870.0,353156.0,69.41,41104928.0,36.73,46212608.0,32.67
2,32,13,98304,82944,32,128,True,False,False,False,13,13,grs,True,32768,82944,212416.0,15.04,41.32,8.57,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,82944.0,80.0,29.98,4624.0,361015.0,70.13,41099904.0,37.18,46380736.0,32.95
2,32,13,98304,83968,32,128,True,False,False,False,13,13,grs,True,32768,83968,216896.0,14.99,41.17,8.47,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,83968.0,80.0,30.09,4666.0,369391.0,69.89,41112352.0,37.05,46392320.0,32.84
2,32,13,98304,84992,32,128,True,False,False,False,13,13,grs,True,32768,84992,213760.0,14.99,41.17,8.49,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,84992.0,80.0,30.0,4724.0,362804.0,69.93,41113472.0,37.1,46459264.0,32.83
2,32,13,98304,86016,32,128,True,False,False,False,13,13,grs,True,32768,86016,214176.0,15.15,41.62,8.43,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,86016.0,80.0,29.7,4680.0,373956.0,70.7,41108192.0,37.5,46437952.0,33.2
2,32,13,98304,87040,32,128,True,False,False,False,13,13,grs,True,32768,87040,213376.0,14.93,41.03,8.43,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,87040.0,80.0,30.08,5098.0,359033.0,69.32,41082272.0,36.63,46033408.0,32.69
2,32,13,98304,88064,32,128,True,False,False,False,13,13,grs,True,32768,88064,210176.0,14.88,40.86,8.67,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,88064.0,80.0,30.12,4601.0,365892.0,69.2,41103008.0,36.63,46226048.0,32.57
2,32,13,98304,89088,32,128,True,False,False,False,13,13,grs,True,32768,89088,213280.0,14.83,40.72,8.53,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,89088.0,80.0,30.14,5586.0,358393.0,69.31,41111936.0,36.84,46648256.0,32.47
2,32,13,98304,90112,32,128,True,False,False,False,13,13,grs,True,32768,90112,211488.0,14.9,40.92,8.46,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,90112.0,80.0,29.74,6030.0,367318.0,69.56,41098784.0,36.94,46559040.0,32.61
2,32,13,98304,91136,32,128,True,False,False,False,13,13,grs,True,32768,91136,212704.0,14.94,41.03,8.42,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,91136.0,80.0,30.14,6002.0,336568.0,69.51,41094944.0,36.79,46222720.0,32.71
2,32,13,98304,92160,32,128,True,False,False,False,13,13,grs,True,32768,92160,214016.0,14.91,40.96,8.48,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,92160.0,80.0,29.99,6757.0,370479.0,69.47,41111328.0,36.82,46350720.0,32.66
2,32,13,98304,93184,32,128,True,False,False,False,13,13,grs,True,32768,93184,213376.0,14.94,41.04,8.46,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,93184.0,80.0,30.02,6696.0,361489.0,69.76,41087040.0,37.05,46551488.0,32.7
2,32,13,98304,94208,32,128,True,False,False,False,13,13,grs,True,32768,94208,213664.0,14.89,40.89,8.39,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,94208.0,80.0,29.93,6702.0,358136.0,69.53,41126304.0,36.92,46553984.0,32.61
2,32,13,98304,95232,32,128,True,False,False,False,13,13,grs,True,32768,95232,211424.0,14.91,40.95,8.44,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,95232.0,80.0,29.96,6460.0,356232.0,69.61,41113312.0,36.94,46499328.0,32.67
2,32,13,98304,96256,32,128,True,False,False,False,13,13,grs,True,32768,96256,214816.0,15.21,41.79,8.56,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,96256.0,80.0,30.13,7251.0,360174.0,70.92,41101408.0,37.61,46398144.0,33.32
2,32,13,98304,97280,32,128,True,False,False,False,13,13,grs,True,32768,97280,211776.0,14.82,40.74,8.42,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,97280.0,80.0,30.17,7227.0,348175.0,69.33,41119968.0,36.84,46627584.0,32.49
2,32,13,98304,98304,32,128,True,False,False,False,13,13,grs,True,32768,98304,213728.0,14.92,40.97,8.44,359424.0,1022976.0,0.0,0.0,359424.0,359424.0,98304.0,80.0,29.87,6846.0,352359.0,69.53,41127360.0,36.85,46367936.0,32.68


==> figs/data/managed/128/gimmik_data_b128_p2_fp64.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
2,64,13,98304,47680,32,128,True,False,False,False,13,13,grs,True,32768,47680,353408.0,14.85,34.44,34.47,359424.0,654336.0,39936.0,39936.0,359424.0,359424.0,47680.0,255.0,26.96,19015.0,205174.0,83.78,94533760.0,42.35,96617728.0,41.44
2,64,13,98304,48128,32,128,True,False,False,False,13,13,grs,True,32768,48128,356960.0,14.76,34.23,34.66,359424.0,654336.0,39936.0,39936.0,359424.0,359424.0,48128.0,255.0,26.99,20511.0,201232.0,83.29,94544128.0,42.09,96605088.0,41.19
2,64,13,98304,49152,32,128,True,False,False,False,13,13,grs,True,32768,49152,350944.0,15.21,35.01,34.37,359424.0,666624.0,39936.0,39936.0,359424.0,359424.0,49152.0,255.0,26.68,17935.0,196527.0,85.11,94107520.0,43.05,96306400.0,42.06
2,64,13,98304,50176,32,128,True,False,False,False,13,13,grs,True,32768,50176,362784.0,14.99,33.74,17.82,359424.0,678912.0,33792.0,33792.0,359424.0,359424.0,50176.0,255.0,29.5,0.0,202448.0,81.71,92459040.0,41.28,94393504.0,40.43
2,64,13,98304,51200,32,128,True,False,False,False,13,13,grs,True,32768,51200,351744.0,15.75,34.49,17.12,359424.0,691200.0,24576.0,24576.0,359424.0,359424.0,51200.0,255.0,31.18,0.0,235179.0,83.32,90098528.0,42.12,92103616.0,41.2
2,64,13,98304,52224,32,128,True,False,False,False,13,13,grs,True,32768,52224,347008.0,16.02,34.46,16.74,359424.0,703488.0,18432.0,18432.0,359424.0,359424.0,52224.0,255.0,31.26,0.0,217329.0,83.0,88526080.0,41.95,90479040.0,41.05
2,64,13,98304,53248,32,128,True,False,False,False,13,13,grs,True,32768,53248,337792.0,16.36,34.53,16.47,359424.0,715776.0,12288.0,12288.0,359424.0,359424.0,53248.0,255.0,30.99,0.0,234204.0,83.0,86953408.0,41.83,88342112.0,41.17
2,64,13,98304,54272,32,128,True,False,False,False,13,13,grs,True,32768,54272,333248.0,16.68,35.22,16.1,359424.0,721920.0,9216.0,9216.0,359424.0,359424.0,54272.0,255.0,31.28,0.0,233285.0,84.62,86559776.0,42.83,88704832.0,41.79
2,64,13,98304,55296,32,128,True,False,False,False,13,13,grs,True,32768,55296,336704.0,16.35,34.57,16.23,359424.0,721920.0,12288.0,12288.0,359424.0,359424.0,55296.0,255.0,31.17,0.0,219215.0,82.99,86956480.0,41.84,88408704.0,41.15
2,64,13,98304,56320,32,128,True,False,False,False,13,13,grs,True,32768,56320,331936.0,16.89,34.95,16.02,359424.0,740352.0,3072.0,3072.0,359424.0,359424.0,56320.0,255.0,31.88,0.0,249858.0,83.61,84596768.0,42.35,86840352.0,41.26
2,64,13,98304,57344,32,128,True,False,False,False,13,13,grs,True,32768,57344,329952.0,16.85,34.89,15.96,359424.0,740352.0,3072.0,3072.0,359424.0,359424.0,57344.0,255.0,30.76,0.0,268581.0,83.42,84595232.0,42.26,86845216.0,41.16
2,64,13,98304,58368,32,128,True,False,False,False,13,13,grs,True,32768,58368,330400.0,16.95,34.9,15.84,359424.0,752640.0,0.0,0.0,359424.0,359424.0,58368.0,254.0,31.96,0.0,225465.0,83.45,84205760.0,42.32,86643584.0,41.13
2,64,13,98304,59392,32,128,True,False,False,False,13,13,grs,True,32768,59392,328352.0,17.1,35.23,15.73,359424.0,758784.0,0.0,0.0,359424.0,359424.0,59392.0,254.0,32.27,0.0,255830.0,84.16,84199552.0,42.69,86668864.0,41.47
2,64,13,98304,60416,32,128,True,False,False,False,13,13,grs,True,32768,60416,326976.0,16.93,34.91,15.68,359424.0,758784.0,0.0,0.0,359424.0,359424.0,60416.0,254.0,30.89,0.0,215364.0,83.32,84202848.0,42.26,86646080.0,41.07
2,64,13,98304,61440,32,128,True,False,False,False,13,13,grs,True,32768,61440,332768.0,16.89,34.73,15.88,362496.0,768000.0,0.0,0.0,359424.0,359424.0,61440.0,254.0,31.27,0.0,205808.0,82.75,84200640.0,41.91,86428480.0,40.83
2,64,13,98304,62464,32,128,True,False,False,False,13,13,grs,True,32768,62464,335008.0,17.08,34.96,15.82,365568.0,777216.0,0.0,0.0,359424.0,359424.0,62464.0,254.0,31.39,0.0,221040.0,83.2,84199872.0,42.14,86423680.0,41.06
2,64,13,98304,63488,32,128,True,False,False,False,13,13,grs,True,32768,63488,333216.0,17.08,34.92,15.78,368640.0,786432.0,0.0,0.0,359424.0,359424.0,63488.0,254.0,32.02,0.0,226046.0,83.05,84199424.0,42.06,86401664.0,40.99
2,64,13,98304,64512,32,128,True,False,False,False,13,13,grs,True,32768,64512,333152.0,17.15,35.06,15.8,371712.0,795648.0,0.0,0.0,359424.0,359424.0,64512.0,254.0,31.25,0.0,218714.0,83.32,84201408.0,42.21,86444032.0,41.11
2,64,13,98304,65536,32,128,True,False,False,False,13,13,grs,True,32768,65536,332512.0,17.06,34.9,15.56,374784.0,804864.0,0.0,0.0,359424.0,359424.0,65536.0,254.0,32.09,0.0,181152.0,82.9,84201760.0,42.01,86484160.0,40.9
2,64,13,98304,66560,32,128,True,False,False,False,13,13,grs,True,32768,66560,332864.0,16.96,34.71,15.7,377856.0,811008.0,0.0,0.0,359424.0,359424.0,66560.0,254.0,31.0,251.0,203089.0,82.38,84198752.0,41.73,86427776.0,40.65
2,64,13,98304,67584,32,128,True,False,False,False,13,13,grs,True,32768,67584,334240.0,16.86,34.54,15.75,380928.0,811008.0,0.0,0.0,359424.0,359424.0,67584.0,254.0,31.68,952.0,205569.0,81.88,84200352.0,41.47,86418624.0,40.41
2,64,13,98304,68608,32,128,True,False,False,False,13,13,grs,True,32768,68608,336960.0,16.79,34.36,15.83,384000.0,820224.0,0.0,0.0,359424.0,359424.0,68608.0,255.0,31.77,1001.0,197957.0,81.42,84199296.0,41.25,86465600.0,40.17
2,64,13,98304,69632,32,128,True,False,False,False,13,13,grs,True,32768,69632,334080.0,17.0,34.82,15.63,387072.0,826368.0,0.0,0.0,359424.0,359424.0,69632.0,255.0,30.61,1197.0,213028.0,82.45,84200480.0,41.77,86468352.0,40.68
2,64,13,98304,70656,32,128,True,False,False,False,13,13,grs,True,32768,70656,336672.0,17.04,34.92,15.88,390144.0,826368.0,0.0,0.0,359424.0,359424.0,70656.0,252.0,31.45,2518.0,166066.0,82.62,84202752.0,41.86,86462272.0,40.76
2,64,13,98304,71680,32,128,True,False,False,False,13,13,grs,True,32768,71680,333408.0,16.89,34.61,15.59,396288.0,841728.0,0.0,0.0,359424.0,359424.0,71680.0,253.0,30.22,1310.0,224046.0,81.77,84201312.0,41.43,86483840.0,40.34
2,64,13,98304,72704,32,128,True,False,False,False,13,13,grs,True,32768,72704,357088.0,16.07,32.94,16.26,399360.0,841728.0,0.0,0.0,359424.0,359424.0,72704.0,254.0,31.01,3926.0,182880.0,77.74,84202240.0,39.4,86510528.0,38.34
2,64,13,98304,73728,32,128,True,False,False,False,13,13,grs,True,32768,73728,337472.0,16.96,34.71,15.36,399360.0,847872.0,0.0,0.0,359424.0,359424.0,73728.0,253.0,31.22,3209.0,188447.0,81.88,84200512.0,41.48,86452224.0,40.4
2,64,13,98304,74752,32,128,True,False,False,False,13,13,grs,True,32768,74752,343072.0,16.84,34.39,15.5,399360.0,854016.0,0.0,0.0,359424.0,359424.0,74752.0,254.0,30.03,3505.0,190885.0,81.11,84200128.0,41.13,86599552.0,39.99
2,64,13,98304,75776,32,128,True,False,False,False,13,13,grs,True,32768,75776,338336.0,16.98,34.65,15.33,399360.0,860160.0,0.0,0.0,359424.0,359424.0,75776.0,254.0,30.47,3877.0,195431.0,81.63,84200672.0,41.37,86500544.0,40.27
2,64,13,98304,76800,32,128,True,False,False,False,13,13,grs,True,32768,76800,337184.0,16.72,34.17,15.31,399360.0,866304.0,0.0,0.0,359424.0,359424.0,76800.0,253.0,30.66,3888.0,223838.0,80.41,84200992.0,40.74,86457856.0,39.67
2,64,13,98304,77824,32,128,True,False,False,False,13,13,grs,True,32768,77824,338848.0,17.14,35.05,15.32,399360.0,872448.0,0.0,0.0,359424.0,359424.0,77824.0,254.0,31.0,4790.0,198974.0,82.45,84201376.0,41.78,86505728.0,40.67
2,64,13,98304,78848,32,128,True,False,False,False,13,13,grs,True,32768,78848,337280.0,16.97,34.72,15.28,399360.0,875520.0,0.0,0.0,359424.0,359424.0,78848.0,254.0,30.54,4617.0,194360.0,81.61,84199744.0,41.36,86505408.0,40.25
2,64,13,98304,79872,32,128,True,False,False,False,13,13,grs,True,32768,79872,342112.0,16.78,34.37,15.35,399360.0,875520.0,0.0,0.0,359424.0,359424.0,79872.0,254.0,30.54,5507.0,220223.0,80.73,84205376.0,40.91,86508800.0,39.82
2,64,13,98304,80896,32,128,True,False,False,False,13,13,grs,True,32768,80896,337056.0,16.92,34.64,15.36,399360.0,881664.0,0.0,0.0,359424.0,359424.0,80896.0,254.0,30.6,5405.0,243271.0,81.32,84204448.0,41.22,86574080.0,40.1
2,64,13,98304,81920,32,128,True,False,False,False,13,13,grs,True,32768,81920,339392.0,16.81,34.44,15.33,399360.0,884736.0,0.0,0.0,359424.0,359424.0,81920.0,254.0,30.8,5394.0,235330.0,80.79,84205184.0,40.95,86557952.0,39.84
2,64,13,98304,82944,32,128,True,False,False,False,13,13,grs,True,32768,82944,342016.0,16.97,34.78,15.32,399360.0,884736.0,0.0,0.0,359424.0,359424.0,82944.0,254.0,29.71,6097.0,218843.0,81.51,84204832.0,41.31,86540352.0,40.2
2,64,13,98304,83968,32,128,True,False,False,False,13,13,grs,True,32768,83968,340352.0,17.04,34.92,15.3,399360.0,890880.0,0.0,0.0,359424.0,359424.0,83968.0,254.0,31.15,5583.0,223292.0,81.76,84202272.0,41.43,86500032.0,40.33
2,64,13,98304,84992,32,128,True,False,False,False,13,13,grs,True,32768,84992,343936.0,16.4,33.62,15.42,399360.0,893952.0,0.0,0.0,359424.0,359424.0,84992.0,254.0,30.94,4544.0,233504.0,78.68,84200256.0,39.88,86541632.0,38.8
2,64,13,98304,86016,32,128,True,False,False,False,13,13,grs,True,32768,86016,341056.0,17.11,35.12,15.22,399360.0,893952.0,0.0,0.0,359424.0,359424.0,86016.0,254.0,30.4,7532.0,253493.0,82.16,84205600.0,41.65,86583232.0,40.51
2,64,13,98304,87040,32,128,True,False,False,False,13,13,grs,True,32768,87040,342752.0,17.25,35.26,15.09,399360.0,906240.0,0.0,0.0,359424.0,359424.0,87040.0,254.0,30.47,3587.0,232619.0,82.23,84201280.0,41.69,86589888.0,40.54
2,64,13,98304,88064,32,128,True,False,False,False,13,13,grs,True,32768,88064,344832.0,17.06,34.85,15.35,399360.0,912384.0,0.0,0.0,359424.0,359424.0,88064.0,254.0,29.54,5046.0,194470.0,81.17,84202336.0,41.17,86670720.0,40.0
2,64,13,98304,89088,32,128,True,False,False,False,13,13,grs,True,32768,89088,338944.0,17.28,35.3,15.08,399360.0,918528.0,0.0,0.0,359424.0,359424.0,89088.0,254.0,29.2,4561.0,203555.0,82.12,84200704.0,41.65,86650560.0,40.47
2,64,13,98304,90112,32,128,True,False,False,False,13,13,grs,True,32768,90112,344928.0,17.0,34.78,15.26,399360.0,924672.0,0.0,0.0,359424.0,359424.0,90112.0,254.0,29.14,4966.0,228942.0,80.78,84199936.0,40.98,86686144.0,39.8
2,64,13,98304,91136,32,128,True,False,False,False,13,13,grs,True,32768,91136,344896.0,16.89,34.6,15.29,399360.0,924672.0,0.0,0.0,359424.0,359424.0,91136.0,254.0,29.19,5269.0,209079.0,80.27,84199456.0,40.73,86746688.0,39.53
2,64,13,98304,92160,32,128,True,False,False,False,13,13,grs,True,32768,92160,346400.0,17.01,34.9,15.15,399360.0,924672.0,0.0,0.0,359424.0,359424.0,92160.0,252.0,28.77,5704.0,216932.0,80.88,84201216.0,41.05,86774080.0,39.83
2,64,13,98304,93184,32,128,True,False,False,False,13,13,grs,True,32768,93184,342752.0,17.13,35.16,15.04,399360.0,930816.0,0.0,0.0,359424.0,359424.0,93184.0,252.0,28.96,8159.0,258514.0,81.32,84200416.0,41.26,86696320.0,40.07
2,64,13,98304,94208,32,128,True,False,False,False,13,13,grs,True,32768,94208,344960.0,17.15,35.25,15.13,399360.0,930816.0,0.0,0.0,359424.0,359424.0,94208.0,252.0,28.84,10829.0,216250.0,81.39,84200384.0,41.28,86661696.0,40.11
2,64,13,98304,95232,32,128,True,False,False,False,13,13,grs,True,32768,95232,339520.0,17.05,35.1,15.07,399360.0,930816.0,0.0,0.0,359424.0,359424.0,95232.0,252.0,28.23,7042.0,222315.0,80.98,84200640.0,41.11,86806400.0,39.87
2,64,13,98304,96256,32,128,True,False,False,False,13,13,grs,True,32768,96256,345184.0,16.98,34.96,15.14,399360.0,936960.0,0.0,0.0,359424.0,359424.0,96256.0,252.0,29.52,8461.0,216464.0,80.56,84199840.0,40.9,86854400.0,39.65
2,64,13,98304,97280,32,128,True,False,False,False,13,13,grs,True,32768,97280,342848.0,17.09,35.25,15.07,399360.0,936960.0,0.0,0.0,359424.0,359424.0,97280.0,250.0,28.58,5436.0,224874.0,81.13,84200096.0,41.21,86934848.0,39.92
2,64,13,98304,98304,32,128,True,False,False,False,13,13,grs,True,32768,98304,340704.0,17.05,35.22,15.07,399360.0,936960.0,0.0,0.0,359424.0,359424.0,98304.0,250.0,28.23,6862.0,205006.0,80.96,84200000.0,41.12,86923520.0,39.84


==> figs/data/managed/128/gimmik_data_b128_p3_fp32.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
3,32,13,98304,30720,32,128,True,False,False,False,13,13,grs,True,32768,30720,503904.0,16.36,29.82,18.37,851968.0,585728.0,122880.0,122880.0,872448.0,851968.0,30720.0,255.0,23.94,18505.0,257899.0,80.11,122730240.0,41.21,130024512.0,38.9
3,32,13,98304,30720,32,128,True,False,False,False,13,13,grs,True,32768,30720,509824.0,16.13,29.4,18.42,851968.0,585728.0,122880.0,122880.0,872448.0,851968.0,30720.0,255.0,23.35,17796.0,244091.0,78.97,122729248.0,40.62,129994176.0,38.35
3,32,13,98304,31744,32,128,True,False,False,False,13,13,grs,True,32768,31744,524928.0,15.68,28.81,18.73,851968.0,634880.0,147456.0,147456.0,864256.0,851968.0,31744.0,255.0,21.92,19671.0,243993.0,77.71,125882240.0,39.86,132551552.0,37.85
3,32,13,98304,32768,32,128,True,False,False,False,13,13,grs,True,32768,32768,502208.0,16.78,29.83,17.83,851968.0,684032.0,118784.0,118784.0,860160.0,851968.0,32768.0,255.0,25.25,16635.0,280495.0,80.42,122203424.0,41.31,129070272.0,39.11
3,32,13,98304,33792,32,128,True,False,False,False,13,13,grs,True,32768,33792,486752.0,17.46,30.85,17.4,851968.0,720896.0,106496.0,106496.0,872448.0,851968.0,33792.0,255.0,25.68,18882.0,302893.0,82.71,120622848.0,42.54,127713152.0,40.18
3,32,13,98304,34816,32,128,True,False,False,False,13,13,grs,True,32768,34816,486848.0,17.33,30.21,17.27,851968.0,745472.0,94208.0,94208.0,868352.0,851968.0,34816.0,255.0,26.31,19009.0,316040.0,80.91,119054656.0,41.62,126083840.0,39.3
3,32,13,98304,35840,32,128,True,False,False,False,13,13,grs,True,32768,35840,493760.0,17.45,30.47,17.33,851968.0,757760.0,94208.0,94208.0,868352.0,851968.0,35840.0,255.0,25.12,17911.0,319243.0,81.88,119054688.0,42.31,127300416.0,39.57
3,32,13,98304,36864,32,128,True,False,False,False,13,13,grs,True,32768,36864,480960.0,17.69,30.54,16.9,851968.0,794624.0,77824.0,77824.0,864256.0,851968.0,36864.0,255.0,25.84,21178.0,302581.0,81.03,116956352.0,41.7,124024064.0,39.33
3,32,13,98304,37888,32,128,True,False,False,False,13,13,grs,True,32768,37888,492128.0,17.21,29.7,17.44,856064.0,811008.0,73728.0,73728.0,856064.0,851968.0,37888.0,255.0,25.19,21973.0,306053.0,77.98,116441408.0,39.97,122438528.0,38.01
3,32,13,98304,38912,32,128,True,False,False,False,13,13,grs,True,32768,38912,476640.0,18.18,30.91,16.41,864256.0,843776.0,57344.0,57344.0,851968.0,851968.0,38912.0,255.0,26.14,20847.0,284541.0,80.3,114355968.0,41.11,119941952.0,39.19
3,32,13,98304,39936,32,128,True,False,False,False,13,13,grs,True,32768,39936,458688.0,18.75,31.3,15.89,872448.0,876544.0,32768.0,32768.0,851968.0,851968.0,39936.0,255.0,27.39,21218.0,314116.0,80.25,111204512.0,41.05,116439616.0,39.2
3,32,13,98304,40960,32,128,True,False,False,False,13,13,grs,True,32768,40960,459712.0,18.56,31.25,16.03,880640.0,888832.0,45056.0,45056.0,851968.0,851968.0,40960.0,255.0,28.12,22669.0,311242.0,80.35,112765024.0,41.01,117536384.0,39.35
3,32,13,98304,41984,32,128,True,False,False,False,13,13,grs,True,32768,41984,455904.0,18.69,31.3,15.97,888832.0,917504.0,32768.0,32768.0,856064.0,851968.0,41984.0,255.0,27.34,23263.0,330441.0,80.06,111188512.0,41.03,116905024.0,39.02
3,32,13,98304,43008,32,128,True,False,False,False,13,13,grs,True,32768,43008,458784.0,19.21,32.13,15.64,897024.0,933888.0,20480.0,20480.0,851968.0,851968.0,43008.0,255.0,27.12,26130.0,300966.0,81.07,109634688.0,41.54,115194496.0,39.53
3,32,13,98304,44032,32,128,True,False,False,False,13,13,grs,True,32768,44032,451488.0,19.33,32.33,15.65,905216.0,946176.0,16384.0,16384.0,851968.0,851968.0,44032.0,255.0,27.57,27104.0,324844.0,81.0,109091232.0,41.41,114125824.0,39.59
3,32,13,98304,45056,32,128,True,False,False,False,13,13,grs,True,32768,45056,469568.0,18.63,31.05,15.79,913408.0,995328.0,69632.0,69632.0,856064.0,851968.0,45056.0,255.0,27.81,24309.0,392211.0,81.59,115904256.0,41.45,119687488.0,40.14
3,32,13,98304,46080,32,128,True,False,False,False,13,13,grs,True,32768,46080,470368.0,18.38,30.98,15.99,921600.0,1044480.0,81920.0,81920.0,864256.0,851968.0,46080.0,255.0,26.12,24424.0,425821.0,81.63,117476768.0,41.63,122253568.0,40.0
3,32,13,98304,47104,32,128,True,False,False,False,13,13,grs,True,32768,47104,479200.0,18.56,31.44,16.0,929792.0,1081344.0,73728.0,73728.0,868352.0,851968.0,47104.0,255.0,26.21,26391.0,406648.0,82.12,116434272.0,42.08,122401280.0,40.03
3,32,13,98304,48128,32,128,True,False,False,False,13,13,grs,True,32768,48128,471328.0,18.87,31.47,15.65,937984.0,1105920.0,65536.0,65536.0,851968.0,851968.0,48128.0,255.0,27.36,26280.0,429027.0,81.81,115379232.0,41.55,119066368.0,40.26
3,32,13,98304,49152,32,128,True,False,False,False,13,13,grs,True,32768,49152,474080.0,18.47,31.34,16.09,946176.0,1118208.0,73728.0,73728.0,851968.0,851968.0,49152.0,255.0,26.46,27427.0,413446.0,80.92,116428672.0,41.15,120438144.0,39.78
3,32,13,98304,50176,32,128,True,False,False,False,13,13,grs,True,32768,50176,467360.0,19.48,31.43,7.71,954368.0,1155072.0,61440.0,61440.0,851968.0,851968.0,50176.0,255.0,32.61,0.0,496748.0,82.89,114853760.0,41.55,115425664.0,41.34
3,32,13,98304,51200,32,128,True,False,False,False,13,13,grs,True,32768,51200,476512.0,19.0,30.77,7.9,958464.0,1163264.0,61440.0,61440.0,851968.0,851968.0,51200.0,255.0,33.05,0.0,513783.0,80.86,114855936.0,40.61,115872576.0,40.25
3,32,13,98304,52224,32,128,True,False,False,False,13,13,grs,True,32768,52224,485504.0,18.76,30.8,8.05,958464.0,1179648.0,81920.0,81920.0,851968.0,851968.0,52224.0,255.0,32.86,0.0,550727.0,81.41,117476576.0,40.9,118576448.0,40.52
3,32,13,98304,53248,32,128,True,False,False,False,13,13,grs,True,32768,53248,487808.0,18.76,30.49,8.03,958464.0,1196032.0,69632.0,69632.0,851968.0,851968.0,53248.0,255.0,33.27,0.0,509722.0,80.22,115904416.0,40.32,117136960.0,39.9
3,32,13,98304,54272,32,128,True,False,False,False,13,13,grs,True,32768,54272,478912.0,18.99,30.75,7.89,958464.0,1204224.0,69632.0,69632.0,851968.0,851968.0,54272.0,255.0,32.42,0.0,517838.0,81.26,115902400.0,40.82,116964992.0,40.45
3,32,13,98304,55296,32,128,True,False,False,False,13,13,grs,True,32768,55296,479392.0,19.04,30.93,7.86,958464.0,1220608.0,73728.0,73728.0,851968.0,851968.0,55296.0,255.0,32.7,0.0,556741.0,81.73,116428608.0,41.04,117432640.0,40.69
3,32,13,98304,56320,32,128,True,False,False,False,13,13,grs,True,32768,56320,485760.0,18.91,30.57,7.92,958464.0,1228800.0,69632.0,69632.0,851968.0,851968.0,56320.0,255.0,32.53,0.0,516064.0,80.91,115903168.0,40.7,117326464.0,40.21
3,32,13,98304,57344,32,128,True,False,False,False,13,13,grs,True,32768,57344,477856.0,19.21,31.06,7.81,958464.0,1236992.0,69632.0,69632.0,851968.0,851968.0,57344.0,255.0,32.55,0.0,567458.0,82.11,115902336.0,41.26,117068928.0,40.85
3,32,13,98304,58368,32,128,True,False,False,False,13,13,grs,True,32768,58368,481184.0,19.21,30.99,7.81,958464.0,1269760.0,73728.0,73728.0,851968.0,851968.0,58368.0,255.0,32.63,0.0,571932.0,82.0,116426880.0,41.24,117778880.0,40.76
3,32,13,98304,59392,32,128,True,False,False,False,13,13,grs,True,32768,59392,461920.0,20.14,32.06,7.56,958464.0,1302528.0,24576.0,24576.0,851968.0,851968.0,59392.0,255.0,35.06,0.0,535869.0,81.28,110146432.0,41.02,112234496.0,40.26
3,32,13,98304,60416,32,128,True,False,False,False,13,13,grs,True,32768,60416,446336.0,21.1,33.74,7.21,958464.0,1318912.0,16384.0,16384.0,851968.0,851968.0,60416.0,255.0,35.46,0.0,529657.0,84.28,109086976.0,42.52,111052736.0,41.76
3,32,13,98304,61440,32,128,True,False,False,False,13,13,grs,True,32768,61440,448864.0,20.9,32.88,7.27,958464.0,1335296.0,16384.0,16384.0,851968.0,851968.0,61440.0,255.0,35.14,0.0,562322.0,83.38,109086912.0,42.06,111013248.0,41.33
3,32,13,98304,62464,32,128,True,False,False,False,13,13,grs,True,32768,62464,443872.0,20.99,32.88,7.23,958464.0,1335296.0,16384.0,16384.0,851968.0,851968.0,62464.0,255.0,35.19,0.0,564399.0,83.76,109086464.0,42.25,111023104.0,41.51
3,32,13,98304,63488,32,128,True,False,False,False,13,13,grs,True,32768,63488,446560.0,20.9,32.66,7.2,958464.0,1351680.0,16384.0,16384.0,851968.0,851968.0,63488.0,255.0,35.4,0.0,582538.0,83.38,109086752.0,42.07,111111168.0,41.31
3,32,13,98304,64512,32,128,True,False,False,False,13,13,grs,True,32768,64512,447136.0,21.1,33.3,7.2,958464.0,1368064.0,16384.0,16384.0,851968.0,851968.0,64512.0,255.0,36.18,0.0,536764.0,84.06,109086592.0,42.45,111293504.0,41.61
3,32,13,98304,65536,32,128,True,False,False,False,13,13,grs,True,32768,65536,442688.0,21.4,33.9,7.09,958464.0,1400832.0,8192.0,8192.0,851968.0,851968.0,65536.0,255.0,36.23,0.0,508308.0,83.89,108038016.0,42.29,109823552.0,41.6
3,32,13,98304,66560,32,128,True,False,False,False,13,13,grs,True,32768,66560,438560.0,21.61,33.59,6.97,958464.0,1433600.0,4096.0,4096.0,851968.0,851968.0,66560.0,255.0,35.71,1897.0,563612.0,84.35,107513824.0,42.58,109598720.0,41.77
3,32,13,98304,67584,32,128,True,False,False,False,13,13,grs,True,32768,67584,437568.0,21.55,34.39,7.01,958464.0,1433600.0,4096.0,4096.0,851968.0,851968.0,67584.0,255.0,36.4,6055.0,531910.0,84.18,107513600.0,42.53,109774336.0,41.65
3,32,13,98304,68608,32,128,True,False,False,False,13,13,grs,True,32768,68608,438624.0,21.71,34.36,6.98,958464.0,1449984.0,0.0,0.0,851968.0,851968.0,68608.0,255.0,37.05,7334.0,524624.0,84.32,106989440.0,42.62,109354752.0,41.7
3,32,13,98304,69632,32,128,True,False,False,False,13,13,grs,True,32768,69632,437792.0,21.83,33.63,6.95,958464.0,1466368.0,0.0,0.0,851968.0,851968.0,69632.0,255.0,36.7,9590.0,567455.0,84.75,106989440.0,42.86,109457536.0,41.89
3,32,13,98304,70656,32,128,True,False,False,False,13,13,grs,True,32768,70656,440800.0,21.55,33.92,6.93,958464.0,1466368.0,0.0,0.0,851968.0,851968.0,70656.0,254.0,36.87,1504.0,560251.0,83.86,106989440.0,42.44,109644736.0,41.42
3,32,13,98304,71680,32,128,True,False,False,False,13,13,grs,True,32768,71680,440000.0,21.58,33.55,6.88,950272.0,1490944.0,0.0,0.0,851968.0,851968.0,71680.0,248.0,36.77,7190.0,565859.0,83.63,106989440.0,42.31,109587136.0,41.31
3,32,13,98304,72704,32,128,True,False,False,False,13,13,grs,True,32768,72704,442848.0,21.54,32.96,6.93,942080.0,1515520.0,0.0,0.0,851968.0,851968.0,72704.0,254.0,36.69,6318.0,585265.0,83.34,106989440.0,42.18,109613248.0,41.17
3,32,13,98304,73728,32,128,True,False,False,False,13,13,grs,True,32768,73728,445536.0,21.35,32.07,6.97,933888.0,1527808.0,0.0,0.0,851968.0,851968.0,73728.0,250.0,36.77,2507.0,531709.0,82.55,106989440.0,41.74,109415680.0,40.81
3,32,13,98304,74752,32,128,True,False,False,False,13,13,grs,True,32768,74752,449952.0,21.43,32.4,6.99,925696.0,1540096.0,0.0,0.0,851968.0,851968.0,74752.0,255.0,36.8,3121.0,564112.0,82.92,106989472.0,42.0,109835904.0,40.92
3,32,13,98304,75776,32,128,True,False,False,False,13,13,grs,True,32768,75776,450688.0,21.06,31.58,7.02,917504.0,1540096.0,0.0,0.0,851968.0,851968.0,75776.0,252.0,36.67,2879.0,512416.0,81.58,106990176.0,41.36,110043904.0,40.22
3,32,13,98304,76800,32,128,True,False,False,False,13,13,grs,True,32768,76800,451264.0,21.25,31.73,6.99,909312.0,1552384.0,0.0,0.0,851968.0,851968.0,76800.0,245.0,36.7,4335.0,543644.0,82.07,106989568.0,41.54,109673216.0,40.53
3,32,13,98304,77824,32,128,True,False,False,False,13,13,grs,True,32768,77824,467104.0,20.59,30.65,7.27,905216.0,1564672.0,0.0,0.0,851968.0,851968.0,77824.0,252.0,36.78,4134.0,562421.0,79.36,106992000.0,40.18,109752960.0,39.17
3,32,13,98304,78848,32,128,True,False,False,False,13,13,grs,True,32768,78848,445952.0,21.48,31.76,6.95,905216.0,1589248.0,0.0,0.0,851968.0,851968.0,78848.0,242.0,36.3,1494.0,614517.0,82.63,106989472.0,41.87,109894080.0,40.76
3,32,13,98304,79872,32,128,True,False,False,False,13,13,grs,True,32768,79872,447296.0,21.49,32.04,6.87,905216.0,1613824.0,0.0,0.0,851968.0,851968.0,79872.0,244.0,36.22,6509.0,653584.0,82.57,106989888.0,41.83,109844032.0,40.74
3,32,13,98304,80896,32,128,True,False,False,False,13,13,grs,True,32768,80896,450592.0,21.48,31.8,6.87,905216.0,1613824.0,0.0,0.0,851968.0,851968.0,80896.0,240.0,35.89,7685.0,650210.0,82.63,106989696.0,41.93,110201216.0,40.7
3,32,13,98304,81920,32,128,True,False,False,False,13,13,grs,True,32768,81920,449920.0,21.42,31.76,6.91,905216.0,1626112.0,0.0,0.0,851968.0,851968.0,81920.0,235.0,36.37,8185.0,620839.0,82.24,106989440.0,41.66,109856384.0,40.58
3,32,13,98304,82944,32,128,True,False,False,False,13,13,grs,True,32768,82944,455712.0,21.32,31.38,6.92,905216.0,1638400.0,0.0,0.0,851968.0,851968.0,82944.0,232.0,35.94,9876.0,594662.0,82.02,106989536.0,41.65,110388416.0,40.37
3,32,13,98304,83968,32,128,True,False,False,False,13,13,grs,True,32768,83968,453696.0,21.23,31.18,6.81,905216.0,1638400.0,0.0,0.0,851968.0,851968.0,83968.0,231.0,36.05,5593.0,618500.0,81.82,106989504.0,41.51,110163008.0,40.31
3,32,13,98304,84992,32,128,True,False,False,False,13,13,grs,True,32768,84992,453888.0,21.37,31.24,6.76,905216.0,1671168.0,0.0,0.0,851968.0,851968.0,84992.0,254.0,36.81,7176.0,619978.0,81.79,106989536.0,41.44,109877184.0,40.35
3,32,13,98304,86016,32,128,True,False,False,False,13,13,grs,True,32768,86016,454848.0,21.31,31.01,6.8,905216.0,1703936.0,0.0,0.0,851968.0,851968.0,86016.0,254.0,35.7,5122.0,622621.0,81.5,106989440.0,41.35,110212096.0,40.14
3,32,13,98304,87040,32,128,True,False,False,False,13,13,grs,True,32768,87040,450272.0,21.42,31.28,6.73,905216.0,1720320.0,0.0,0.0,851968.0,851968.0,87040.0,254.0,36.49,10873.0,666796.0,81.84,106989440.0,41.47,109891072.0,40.37
3,32,13,98304,88064,32,128,True,False,False,False,13,13,grs,True,32768,88064,453216.0,21.45,31.18,6.74,905216.0,1736704.0,0.0,0.0,851968.0,851968.0,88064.0,254.0,35.99,9085.0,669092.0,82.02,106989728.0,41.63,110236288.0,40.4
3,32,13,98304,89088,32,128,True,False,False,False,13,13,grs,True,32768,89088,458976.0,21.27,30.88,6.79,905216.0,1736704.0,0.0,0.0,851968.0,851968.0,89088.0,213.0,36.15,8144.0,645439.0,81.25,106989504.0,41.23,110220096.0,40.02
3,32,13,98304,90112,32,128,True,False,False,False,13,13,grs,True,32768,90112,459968.0,21.25,30.81,6.82,905216.0,1753088.0,0.0,0.0,851968.0,851968.0,90112.0,254.0,35.88,12473.0,623120.0,81.31,106989440.0,41.34,110621696.0,39.98
3,32,13,98304,91136,32,128,True,False,False,False,13,13,grs,True,32768,91136,457056.0,21.4,31.15,6.69,901120.0,1769472.0,0.0,0.0,851968.0,851968.0,91136.0,254.0,36.52,14626.0,710680.0,81.57,106989440.0,41.38,110151488.0,40.19
3,32,13,98304,92160,32,128,True,False,False,False,13,13,grs,True,32768,92160,460064.0,21.28,30.75,6.75,892928.0,1802240.0,0.0,0.0,851968.0,851968.0,92160.0,250.0,35.91,13406.0,651485.0,80.95,106989888.0,41.19,110831104.0,39.76
3,32,13,98304,93184,32,128,True,False,False,False,13,13,grs,True,32768,93184,472160.0,20.64,29.66,6.88,884736.0,1835008.0,0.0,0.0,851968.0,851968.0,93184.0,168.0,35.41,13150.0,617557.0,78.6,106992640.0,40.06,111193024.0,38.54
3,32,13,98304,94208,32,128,True,False,False,False,13,13,grs,True,32768,94208,474720.0,20.57,29.62,6.92,876544.0,1835008.0,0.0,0.0,851968.0,851968.0,94208.0,168.0,34.88,10740.0,703808.0,78.71,106989728.0,40.28,112142336.0,38.43
3,32,13,98304,95232,32,128,True,False,False,False,13,13,grs,True,32768,95232,472512.0,20.56,29.53,6.84,868352.0,1851392.0,0.0,0.0,851968.0,851968.0,95232.0,189.0,35.22,9792.0,705453.0,78.47,106989568.0,40.1,111805184.0,38.37
3,32,13,98304,96256,32,128,True,False,False,False,13,13,grs,True,32768,96256,475232.0,20.48,29.51,6.88,860160.0,1867776.0,0.0,0.0,851968.0,851968.0,96256.0,168.0,34.62,13685.0,702083.0,78.14,106989952.0,39.97,112048128.0,38.17
3,32,13,98304,97280,32,128,True,False,False,False,13,13,grs,True,32768,97280,470432.0,20.73,29.78,6.8,851968.0,1867776.0,0.0,0.0,851968.0,851968.0,97280.0,199.0,35.47,14044.0,713267.0,79.14,106989760.0,40.46,111889920.0,38.69
3,32,13,98304,98304,32,128,True,False,False,False,13,13,grs,True,32768,98304,483360.0,20.19,29.27,6.94,851968.0,1892352.0,12288.0,12288.0,851968.0,851968.0,98304.0,168.0,34.78,9835.0,750913.0,77.77,109614560.0,39.32,112064640.0,38.46


==> figs/data/managed/128/gimmik_data_b128_p3_fp64.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
3,64,13,98304,61440,32,128,True,False,False,False,13,13,grs,True,32768,61440,1557472.0,10.29,32.02,27.27,851968.0,1044480.0,933888.0,729088.0,868352.0,851968.0,61440.0,255.0,11.4,0.0,457641.0,85.36,402686176.0,45.46,458803392.0,39.9
3,64,13,98304,61440,32,128,True,False,False,False,13,13,grs,True,32768,61440,1562272.0,10.27,31.94,27.29,851968.0,1044480.0,933888.0,729088.0,868352.0,851968.0,61440.0,255.0,11.37,0.0,467533.0,85.14,402687584.0,45.34,458813376.0,39.8
3,64,13,98304,62464,32,128,True,False,False,False,13,13,grs,True,32768,62464,1553376.0,10.38,32.05,27.07,851968.0,1069056.0,921600.0,729088.0,868352.0,851968.0,62464.0,255.0,11.13,0.0,421019.0,85.25,402687456.0,45.16,453763712.0,40.08
3,64,13,98304,63488,32,128,True,False,False,False,13,13,grs,True,32768,63488,1613024.0,10.03,31.97,27.89,851968.0,1093632.0,966656.0,794624.0,876544.0,851968.0,63488.0,255.0,10.87,0.0,455277.0,84.97,419464032.0,44.7,465520960.0,40.28
3,64,13,98304,64512,32,128,True,False,False,False,13,13,grs,True,32768,64512,1629952.0,9.93,31.52,28.11,851968.0,1118208.0,946176.0,790528.0,897024.0,851968.0,64512.0,255.0,11.32,0.0,550133.0,84.0,418416480.0,44.28,466396480.0,39.72
3,64,13,98304,65536,32,128,True,False,False,False,13,13,grs,True,32768,65536,1568960.0,10.33,31.95,26.96,851968.0,1142784.0,905216.0,753664.0,909312.0,851968.0,65536.0,255.0,11.95,0.0,591935.0,85.23,408979680.0,45.01,457595584.0,40.23
3,64,13,98304,66560,32,128,True,False,False,False,13,13,grs,True,32768,66560,1589440.0,10.2,31.77,27.3,851968.0,1167360.0,925696.0,770048.0,884736.0,851968.0,66560.0,255.0,11.62,1058.0,583430.0,84.58,413173344.0,44.38,456021312.0,40.21
3,64,13,98304,67584,32,128,True,False,False,False,13,13,grs,True,32768,67584,1587712.0,10.26,31.83,27.13,851968.0,1179648.0,888832.0,757760.0,921600.0,851968.0,67584.0,255.0,11.81,2300.0,505057.0,84.89,410027232.0,44.81,458448832.0,40.08
3,64,13,98304,68608,32,128,True,False,False,False,13,13,grs,True,32768,68608,1561888.0,10.36,32.01,26.92,851968.0,1179648.0,884736.0,733184.0,946176.0,851968.0,68608.0,255.0,11.53,3630.0,576159.0,85.23,403211872.0,45.44,460570368.0,39.78
3,64,13,98304,69632,32,128,True,False,False,False,13,13,grs,True,32768,69632,1505536.0,10.82,31.89,25.93,851968.0,1204224.0,802816.0,675840.0,925696.0,851968.0,69632.0,255.0,12.25,4368.0,530435.0,85.04,389055584.0,45.1,439318720.0,39.94
3,64,13,98304,70656,32,128,True,False,False,False,13,13,grs,True,32768,70656,1552576.0,10.52,32.01,26.71,851968.0,1216512.0,839680.0,729088.0,933888.0,851968.0,70656.0,255.0,11.51,6319.0,500185.0,85.34,402687968.0,45.05,450144960.0,40.3
3,64,13,98304,71680,32,128,True,False,False,False,13,13,grs,True,32768,71680,1579488.0,10.28,31.42,27.15,851968.0,1216512.0,868352.0,741376.0,913408.0,851968.0,71680.0,255.0,11.85,10084.0,579062.0,83.59,405832672.0,43.85,447897344.0,39.74
3,64,13,98304,72704,32,128,True,False,False,False,13,13,grs,True,32768,72704,1503232.0,10.84,31.94,25.89,851968.0,1241088.0,794624.0,684032.0,929792.0,851968.0,72704.0,255.0,12.14,6189.0,538144.0,85.08,391153504.0,44.91,437352384.0,40.17
3,64,13,98304,73728,32,128,True,False,False,False,13,13,grs,True,32768,73728,1512256.0,10.78,31.97,25.96,851968.0,1253376.0,794624.0,692224.0,937984.0,851968.0,73728.0,255.0,12.46,7341.0,502061.0,85.09,393250656.0,44.82,437793856.0,40.26
3,64,13,98304,74752,32,128,True,False,False,False,13,13,grs,True,32768,74752,1541504.0,10.62,31.9,26.4,851968.0,1253376.0,851968.0,729088.0,880640.0,851968.0,74752.0,255.0,11.78,11365.0,548034.0,85.09,402686432.0,44.51,441637184.0,40.58
3,64,13,98304,75776,32,128,True,False,False,False,13,13,grs,True,32768,75776,1527456.0,10.72,32.07,26.23,856064.0,1269760.0,823296.0,737280.0,901120.0,851968.0,75776.0,255.0,12.16,12320.0,611594.0,85.42,404784352.0,44.33,436566272.0,41.1
3,64,13,98304,76800,32,128,True,False,False,False,13,13,grs,True,32768,76800,1504352.0,10.9,32.03,25.78,860160.0,1286144.0,802816.0,724992.0,880640.0,851968.0,76800.0,255.0,12.3,17047.0,525278.0,85.35,401639264.0,43.94,426133376.0,41.41
3,64,13,98304,77824,32,128,True,False,False,False,13,13,grs,True,32768,77824,1511456.0,10.89,31.48,25.92,864256.0,1302528.0,770048.0,704512.0,888832.0,851968.0,77824.0,255.0,12.39,11877.0,600978.0,83.84,396396000.0,43.22,421768640.0,40.62
3,64,13,98304,78848,32,128,True,False,False,False,13,13,grs,True,32768,78848,1490176.0,11.07,31.54,25.41,868352.0,1318912.0,757760.0,700416.0,876544.0,851968.0,78848.0,255.0,12.96,11963.0,571246.0,84.03,395347808.0,42.9,412417088.0,41.13
3,64,13,98304,79872,32,128,True,False,False,False,13,13,grs,True,32768,79872,1495840.0,11.08,30.46,25.69,872448.0,1335296.0,696320.0,651264.0,876544.0,851968.0,79872.0,255.0,12.98,8351.0,552680.0,81.22,382764128.0,41.46,399132224.0,39.76
3,64,13,98304,80896,32,128,True,False,False,False,13,13,grs,True,32768,80896,1443552.0,11.44,31.8,24.7,876544.0,1347584.0,700416.0,647168.0,909312.0,851968.0,80896.0,255.0,12.75,12003.0,587041.0,84.8,381715424.0,43.83,408429888.0,40.97
3,64,13,98304,81920,32,128,True,False,False,False,13,13,grs,True,32768,81920,1470016.0,11.27,31.83,25.03,880640.0,1347584.0,720896.0,671744.0,909312.0,851968.0,81920.0,255.0,12.43,7818.0,565382.0,84.74,388007264.0,43.7,413242304.0,41.03
3,64,13,98304,82944,32,128,True,False,False,False,13,13,grs,True,32768,82944,1439552.0,11.57,31.64,24.47,884736.0,1363968.0,675840.0,618496.0,917504.0,851968.0,82944.0,255.0,13.3,12572.0,560828.0,84.41,374375776.0,43.83,404395968.0,40.58
3,64,13,98304,83968,32,128,True,False,False,False,13,13,grs,True,32768,83968,1405536.0,11.8,31.68,23.98,888832.0,1376256.0,651264.0,593920.0,921600.0,851968.0,83968.0,255.0,13.53,16538.0,528979.0,84.61,368084832.0,44.02,399110464.0,40.59
3,64,13,98304,84992,32,128,True,False,False,False,13,13,grs,True,32768,84992,1425216.0,11.57,31.43,24.38,892928.0,1376256.0,675840.0,606208.0,913408.0,851968.0,84992.0,255.0,13.0,13042.0,560885.0,83.68,371229600.0,43.45,400896832.0,40.23
3,64,13,98304,86016,32,128,True,False,False,False,13,13,grs,True,32768,86016,1399680.0,11.85,31.56,23.83,897024.0,1392640.0,634880.0,573440.0,925696.0,851968.0,86016.0,255.0,13.05,23921.0,626608.0,83.81,362841568.0,43.62,393777344.0,40.19
3,64,13,98304,87040,32,128,True,False,False,False,13,13,grs,True,32768,87040,1376800.0,12.1,32.19,23.45,901120.0,1404928.0,630784.0,577536.0,929792.0,851968.0,87040.0,255.0,13.04,22084.0,616451.0,85.73,363890400.0,44.64,395283904.0,41.09
3,64,13,98304,88064,32,128,True,False,False,False,13,13,grs,True,32768,88064,1424256.0,11.68,31.86,24.21,905216.0,1404928.0,675840.0,626688.0,905216.0,851968.0,88064.0,255.0,13.18,9919.0,605335.0,84.95,376473312.0,43.77,400089728.0,41.18
3,64,13,98304,89088,32,128,True,False,False,False,13,13,grs,True,32768,89088,1473120.0,11.22,31.78,25.06,909312.0,1429504.0,741376.0,675840.0,897024.0,851968.0,89088.0,255.0,12.61,13181.0,640426.0,84.65,389056416.0,43.72,415492672.0,40.94
3,64,13,98304,90112,32,128,True,False,False,False,13,13,grs,True,32768,90112,1499456.0,11.12,31.69,25.15,913408.0,1454080.0,761856.0,704512.0,897024.0,851968.0,90112.0,255.0,12.47,14114.0,688573.0,84.43,395871200.0,43.5,420656256.0,40.94
3,64,13,98304,91136,32,128,True,False,False,False,13,13,grs,True,32768,91136,1463200.0,11.47,31.94,24.45,917504.0,1478656.0,720896.0,671744.0,905216.0,851968.0,91136.0,255.0,12.54,15867.0,676883.0,85.07,388007776.0,43.85,412776512.0,41.22
3,64,13,98304,92160,32,128,True,False,False,False,13,13,grs,True,32768,92160,1447744.0,11.64,31.99,24.1,921600.0,1503232.0,708608.0,667648.0,892928.0,851968.0,92160.0,255.0,12.79,18272.0,693792.0,85.2,386958688.0,43.58,405137216.0,41.62
3,64,13,98304,93184,32,128,True,False,False,False,13,13,grs,True,32768,93184,1417120.0,11.87,32.01,23.7,925696.0,1527808.0,692224.0,643072.0,876544.0,851968.0,93184.0,255.0,13.08,17162.0,676185.0,85.42,380667488.0,43.75,399749504.0,41.66
3,64,13,98304,94208,32,128,True,False,False,False,13,13,grs,True,32768,94208,1434112.0,11.76,32.16,23.96,929792.0,1540096.0,692224.0,647168.0,913408.0,851968.0,94208.0,255.0,12.58,17197.0,716773.0,85.54,381716192.0,44.12,406699200.0,41.41
3,64,13,98304,95232,32,128,True,False,False,False,13,13,grs,True,32768,95232,1450240.0,11.67,31.65,24.13,933888.0,1540096.0,679936.0,634880.0,921600.0,851968.0,95232.0,255.0,12.81,10920.0,602188.0,84.34,378046304.0,43.69,406350464.0,40.65
3,64,13,98304,96256,32,128,True,False,False,False,13,13,grs,True,32768,96256,1430144.0,11.84,32.0,23.84,937984.0,1564672.0,675840.0,630784.0,917504.0,851968.0,96256.0,255.0,12.56,14893.0,720043.0,85.13,377521632.0,44.0,403813248.0,41.13
3,64,13,98304,97280,32,128,True,False,False,False,13,13,grs,True,32768,97280,1419520.0,11.89,31.98,23.64,942080.0,1576960.0,663552.0,626688.0,921600.0,851968.0,97280.0,255.0,11.95,18779.0,691483.0,84.89,376473312.0,43.66,398671232.0,41.23
3,64,13,98304,98304,32,128,True,False,False,False,13,13,grs,True,32768,98304,1433504.0,11.74,31.57,23.86,946176.0,1576960.0,663552.0,626688.0,917504.0,851968.0,98304.0,255.0,12.78,15974.0,700789.0,83.94,376472928.0,43.25,400163392.0,40.69


==> figs/data/managed/128/gimmik_data_b128_p4_fp32.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
4,32,13,98304,34272,32,128,True,False,False,False,13,13,grs,True,32768,34272,2061376.0,9.67,30.51,29.72,1664000.0,4674560.0,1827840.0,1428480.0,1786880.0,1664000.0,34272.0,255.0,32.58,43644.0,887287.0,65.68,382096832.0,36.08,465822560.0,29.6
4,32,13,98304,34816,32,128,True,False,False,False,13,13,grs,True,32768,34816,2412896.0,8.37,27.63,33.22,1664000.0,4715520.0,1848320.0,1495040.0,1786880.0,1664000.0,34816.0,255.0,27.99,37775.0,1275003.0,62.2,403785440.0,35.14,524368352.0,27.06
4,32,13,98304,35840,32,128,True,False,False,False,13,13,grs,True,32768,35840,1977568.0,10.22,30.29,28.62,1664000.0,4797440.0,1643520.0,1280000.0,1761280.0,1664000.0,35840.0,255.0,35.46,37689.0,882223.0,64.9,362621728.0,35.64,441611936.0,29.26
4,32,13,98304,36864,32,128,True,False,False,False,13,13,grs,True,32768,36864,1883584.0,10.41,30.04,27.9,1664000.0,4879360.0,1536000.0,1213440.0,1771520.0,1664000.0,36864.0,255.0,37.64,46452.0,909751.0,63.54,353641888.0,34.58,422320224.0,28.96
4,32,13,98304,37888,32,128,True,False,False,False,13,13,grs,True,32768,37888,1883424.0,10.41,29.93,27.99,1664000.0,4899840.0,1489920.0,1198080.0,1786880.0,1664000.0,37888.0,255.0,38.7,45410.0,867683.0,63.36,351713312.0,34.55,421817248.0,28.81
4,32,13,98304,38912,32,128,True,False,False,False,13,13,grs,True,32768,38912,1865888.0,10.56,29.91,27.46,1664000.0,4961280.0,1428480.0,1152000.0,1812480.0,1664000.0,38912.0,255.0,39.72,48599.0,946613.0,63.13,345711040.0,34.43,414803648.0,28.7
4,32,13,98304,39936,32,128,True,False,False,False,13,13,grs,True,32768,39936,1967136.0,10.82,30.03,27.23,1664000.0,5002240.0,1351680.0,1090560.0,1838080.0,1664000.0,39936.0,255.0,39.66,42251.0,872349.0,63.99,338572480.0,35.25,415265568.0,28.74
4,32,13,98304,40960,32,128,True,False,False,False,13,13,grs,True,32768,40960,1857888.0,10.76,30.27,27.46,1664000.0,5022720.0,1413120.0,1167360.0,1756160.0,1664000.0,40960.0,255.0,38.63,51189.0,845530.0,63.57,347543840.0,34.19,404418304.0,29.38
4,32,13,98304,41984,32,128,True,False,False,False,13,13,grs,True,32768,41984,1975232.0,10.8,29.9,27.41,1679360.0,5099520.0,1326080.0,1157120.0,1751040.0,1664000.0,41984.0,255.0,38.88,51771.0,1095865.0,62.1,346421504.0,32.88,389750784.0,29.22
4,32,13,98304,43008,32,128,True,False,False,False,13,13,grs,True,32768,43008,1808928.0,11.1,29.99,25.79,1689600.0,5150720.0,1239040.0,1095680.0,1745920.0,1664000.0,43008.0,255.0,40.46,46370.0,929859.0,62.87,339117280.0,33.57,388584128.0,29.3
4,32,13,98304,44032,32,128,True,False,False,False,13,13,grs,True,32768,44032,1757216.0,11.18,29.89,26.55,1699840.0,5171200.0,1213440.0,1070080.0,1766400.0,1664000.0,44032.0,255.0,41.77,51070.0,901221.0,61.66,335037184.0,32.53,374124544.0,29.13
4,32,13,98304,45056,32,128,True,False,False,False,13,13,grs,True,32768,45056,1767136.0,11.1,29.33,26.61,1710080.0,5217280.0,1177600.0,1049600.0,1745920.0,1664000.0,45056.0,255.0,42.04,52940.0,861667.0,60.91,332377856.0,32.23,373539968.0,28.68
4,32,13,98304,46080,32,128,True,False,False,False,13,13,grs,True,32768,46080,1733216.0,11.29,29.61,26.16,1720320.0,5242880.0,1152000.0,1039360.0,1751040.0,1664000.0,46080.0,255.0,42.53,57219.0,870904.0,61.38,330917888.0,32.32,368092320.0,29.06
4,32,13,98304,47104,32,128,True,False,False,False,13,13,grs,True,32768,47104,1729888.0,11.17,29.5,26.2,1730560.0,5263360.0,1172480.0,1044480.0,1720320.0,1664000.0,47104.0,255.0,41.41,43962.0,860491.0,60.96,331708576.0,32.15,370138688.0,28.81
4,32,13,98304,48128,32,128,True,False,False,False,13,13,grs,True,32768,48128,1803296.0,10.95,29.51,26.74,1740800.0,5345280.0,1244160.0,1182720.0,1684480.0,1664000.0,48128.0,255.0,40.18,64200.0,924262.0,62.11,350226496.0,32.39,381841504.0,29.71
4,32,13,98304,49152,32,128,True,False,False,False,13,13,grs,True,32768,49152,1774912.0,11.18,29.17,26.44,1756160.0,5468160.0,1136640.0,1095680.0,1694720.0,1664000.0,49152.0,255.0,40.89,50311.0,843252.0,61.62,339738176.0,32.3,374116064.0,29.33
4,32,13,98304,50176,32,128,True,False,False,False,13,13,grs,True,32768,50176,2590176.0,7.6,19.83,19.29,1766400.0,5488640.0,1141760.0,1095680.0,1704960.0,1664000.0,50176.0,255.0,43.83,0.0,593824.0,40.05,337864576.0,20.25,345491680.0,19.8
4,32,13,98304,51200,32,128,True,False,False,False,13,13,grs,True,32768,51200,2570304.0,7.65,19.93,19.24,1776640.0,5550080.0,1141760.0,1080320.0,1720320.0,1664000.0,51200.0,255.0,44.25,0.0,587046.0,40.13,335898240.0,20.3,343703392.0,19.84
4,32,13,98304,52224,32,128,True,False,False,False,13,13,grs,True,32768,52224,2589024.0,7.64,19.53,19.31,1786880.0,5591040.0,1080320.0,1018880.0,1720320.0,1664000.0,52224.0,255.0,44.69,0.0,593785.0,39.13,328034240.0,19.83,337107616.0,19.3
4,32,13,98304,53248,32,128,True,False,False,False,13,13,grs,True,32768,53248,2574816.0,7.65,19.66,19.19,1797120.0,5611520.0,1105920.0,1059840.0,1689600.0,1664000.0,53248.0,255.0,44.21,0.0,626149.0,39.59,333277056.0,19.97,339275520.0,19.62
4,32,13,98304,54272,32,128,True,False,False,False,13,13,grs,True,32768,54272,2607136.0,7.66,19.89,19.12,1807360.0,5662720.0,1146880.0,1085440.0,1735680.0,1664000.0,54272.0,255.0,43.97,0.0,605118.0,40.12,336553888.0,20.37,347294144.0,19.74
4,32,13,98304,55296,32,128,True,False,False,False,13,13,grs,True,32768,55296,2585856.0,7.73,19.8,19.03,1817600.0,5713920.0,1105920.0,1049600.0,1740800.0,1664000.0,55296.0,255.0,44.29,0.0,617074.0,39.88,331966464.0,20.31,344605280.0,19.57
4,32,13,98304,56320,32,128,True,False,False,False,13,13,grs,True,32768,56320,2603264.0,7.62,19.74,19.21,1827840.0,5760000.0,1131520.0,1070080.0,1756160.0,1664000.0,56320.0,255.0,44.18,0.0,618248.0,39.93,334587840.0,20.42,350259424.0,19.51
4,32,13,98304,57344,32,128,True,False,False,False,13,13,grs,True,32768,57344,2604672.0,7.67,19.78,19.04,1843200.0,5806080.0,1116160.0,1070080.0,1740800.0,1664000.0,57344.0,255.0,44.14,0.0,601731.0,39.76,334587648.0,20.15,343895808.0,19.61
4,32,13,98304,58368,32,128,True,False,False,False,13,13,grs,True,32768,58368,2611552.0,7.64,19.52,19.16,1853440.0,5831680.0,1090560.0,1044480.0,1745920.0,1664000.0,58368.0,255.0,44.53,0.0,641038.0,39.07,331310976.0,19.77,339556256.0,19.29
4,32,13,98304,59392,32,128,True,False,False,False,13,13,grs,True,32768,59392,2613952.0,7.66,19.75,19.17,1863680.0,5852160.0,1131520.0,1095680.0,1704960.0,1664000.0,59392.0,255.0,43.88,0.0,637545.0,39.94,337864640.0,20.18,345176608.0,19.76
4,32,13,98304,60416,32,128,True,False,False,False,13,13,grs,True,32768,60416,2650912.0,7.56,20.28,19.25,1863680.0,5913600.0,1280000.0,1264640.0,1679360.0,1664000.0,60416.0,255.0,41.89,0.0,646476.0,41.22,359491136.0,20.53,356755936.0,20.69
4,32,13,98304,61440,32,128,True,False,False,False,13,13,grs,True,32768,61440,2656704.0,7.55,20.29,19.23,1863680.0,5975040.0,1310720.0,1264640.0,1694720.0,1664000.0,61440.0,255.0,42.13,0.0,668975.0,41.26,359491456.0,20.67,360856192.0,20.59
4,32,13,98304,62464,32,128,True,False,False,False,13,13,grs,True,32768,62464,2666048.0,7.51,20.17,19.38,1863680.0,6021120.0,1295360.0,1269760.0,1684480.0,1664000.0,62464.0,255.0,42.23,0.0,742153.0,40.97,360146816.0,20.41,357582944.0,20.56
4,32,13,98304,63488,32,128,True,False,False,False,13,13,grs,True,32768,63488,2678432.0,7.48,20.35,19.38,1863680.0,6051840.0,1336320.0,1320960.0,1669120.0,1664000.0,63488.0,255.0,41.68,0.0,646385.0,41.57,366700416.0,20.69,363393280.0,20.88
4,32,13,98304,64512,32,128,True,False,False,False,13,13,grs,True,32768,64512,2671104.0,7.55,20.1,19.28,1863680.0,6097920.0,1274880.0,1254400.0,1674240.0,1664000.0,64512.0,255.0,42.44,0.0,693280.0,40.77,358180736.0,20.26,353759712.0,20.51
4,32,13,98304,65536,32,128,True,False,False,False,13,13,grs,True,32768,65536,2652256.0,7.57,19.78,19.17,1863680.0,6113280.0,1213440.0,1177600.0,1679360.0,1664000.0,65536.0,255.0,43.05,0.0,655272.0,39.85,348350336.0,19.86,345950976.0,20.0
4,32,13,98304,66560,32,128,True,False,False,False,13,13,grs,True,32768,66560,2661632.0,7.56,20.2,19.14,1863680.0,6154240.0,1305600.0,1239040.0,1689600.0,1664000.0,66560.0,255.0,42.14,2978.0,610476.0,41.05,356214592.0,20.67,361112128.0,20.39
4,32,13,98304,67584,32,128,True,False,False,False,13,13,grs,True,32768,67584,2600992.0,7.72,19.87,18.86,1863680.0,6195200.0,1157120.0,1116160.0,1684480.0,1664000.0,67584.0,255.0,43.52,7047.0,709814.0,39.93,340485504.0,20.05,343571008.0,19.87
4,32,13,98304,68608,32,128,True,False,False,False,13,13,grs,True,32768,68608,2627200.0,7.66,19.99,19.01,1863680.0,6215680.0,1192960.0,1157120.0,1694720.0,1664000.0,68608.0,255.0,42.9,8734.0,623394.0,40.4,345728960.0,20.37,351482848.0,20.03
4,32,13,98304,69632,32,128,True,False,False,False,13,13,grs,True,32768,69632,2609280.0,7.72,19.76,18.85,1863680.0,6236160.0,1111040.0,1095680.0,1699840.0,1664000.0,69632.0,255.0,43.39,11744.0,654208.0,39.69,337864576.0,20.0,343151648.0,19.69
4,32,13,98304,70656,32,128,True,False,False,False,13,13,grs,True,32768,70656,2631264.0,7.65,19.61,18.97,1863680.0,6236160.0,1116160.0,1090560.0,1694720.0,1664000.0,70656.0,255.0,43.34,9439.0,636850.0,39.28,337209280.0,19.78,341900448.0,19.5
4,32,13,98304,71680,32,128,True,False,False,False,13,13,grs,True,32768,71680,2612384.0,7.71,19.76,18.93,1863680.0,6256640.0,1116160.0,1090560.0,1689600.0,1664000.0,71680.0,255.0,43.21,15285.0,607609.0,39.57,337209216.0,19.93,342144416.0,19.64
4,32,13,98304,72704,32,128,True,False,False,False,13,13,grs,True,32768,72704,2622656.0,7.7,19.68,18.92,1863680.0,6297600.0,1095680.0,1080320.0,1689600.0,1664000.0,72704.0,255.0,43.07,9508.0,649876.0,39.2,335898496.0,19.71,339727232.0,19.49
4,32,13,98304,73728,32,128,True,False,False,False,13,13,grs,True,32768,73728,2597824.0,7.79,19.49,18.78,1863680.0,6338560.0,1008640.0,998400.0,1689600.0,1664000.0,73728.0,255.0,43.69,21778.0,640540.0,38.41,325412736.0,19.31,328855424.0,19.1
4,32,13,98304,74752,32,128,True,False,False,False,13,13,grs,True,32768,74752,2596384.0,7.81,19.52,18.76,1863680.0,6359040.0,998400.0,988160.0,1689600.0,1664000.0,74752.0,255.0,43.64,13460.0,654638.0,38.41,324102016.0,19.35,329117120.0,19.06
4,32,13,98304,75776,32,128,True,False,False,False,13,13,grs,True,32768,75776,2589920.0,7.83,19.43,18.75,1863680.0,6379520.0,967680.0,952320.0,1689600.0,1664000.0,75776.0,255.0,44.0,11829.0,641115.0,37.99,319514496.0,19.16,325139264.0,18.83
4,32,13,98304,76800,32,128,True,False,False,False,13,13,grs,True,32768,76800,2611968.0,7.74,19.3,18.81,1863680.0,6379520.0,972800.0,957440.0,1689600.0,1664000.0,76800.0,255.0,43.58,16278.0,592049.0,37.57,320169728.0,18.91,324462176.0,18.66
4,32,13,98304,77824,32,128,True,False,False,False,13,13,grs,True,32768,77824,2583712.0,7.84,19.54,18.67,1863680.0,6400000.0,962560.0,947200.0,1689600.0,1664000.0,77824.0,255.0,43.41,22096.0,611535.0,37.98,318858624.0,19.16,324702784.0,18.82
4,32,13,98304,78848,32,128,True,False,False,False,13,13,grs,True,32768,78848,2580608.0,7.86,19.19,18.52,1863680.0,6420480.0,885760.0,870400.0,1689600.0,1664000.0,78848.0,255.0,43.98,11301.0,572383.0,36.87,309028736.0,18.6,314629696.0,18.27
4,32,13,98304,79872,32,128,True,False,False,False,13,13,grs,True,32768,79872,2553824.0,7.9,19.23,18.45,1863680.0,6481920.0,865280.0,839680.0,1689600.0,1664000.0,79872.0,255.0,44.0,35584.0,653561.0,36.7,305095552.0,18.57,312480416.0,18.13
4,32,13,98304,80896,32,128,True,False,False,False,13,13,grs,True,32768,80896,2570368.0,7.84,19.22,18.55,1863680.0,6502400.0,875520.0,855040.0,1689600.0,1664000.0,80896.0,255.0,43.56,28544.0,710644.0,36.65,307062656.0,18.53,314092192.0,18.12
4,32,13,98304,81920,32,128,True,False,False,False,13,13,grs,True,32768,81920,2566272.0,7.9,19.27,18.46,1863680.0,6522880.0,855040.0,824320.0,1689600.0,1664000.0,81920.0,255.0,43.7,31103.0,677155.0,36.58,303130368.0,18.56,312356672.0,18.02
4,32,13,98304,82944,32,128,True,False,False,False,13,13,grs,True,32768,82944,2570144.0,7.86,19.31,18.56,1863680.0,6522880.0,865280.0,839680.0,1684480.0,1664000.0,82944.0,255.0,43.12,36025.0,621984.0,36.56,305096320.0,18.49,312396224.0,18.06
4,32,13,98304,83968,32,128,True,False,False,False,13,13,grs,True,32768,83968,2557152.0,7.92,19.3,18.46,1863680.0,6543360.0,824320.0,814080.0,1689600.0,1664000.0,83968.0,255.0,43.32,37443.0,659698.0,36.33,301819744.0,18.36,308333984.0,17.97
4,32,13,98304,84992,32,128,True,False,False,False,13,13,grs,True,32768,84992,2568640.0,7.86,19.24,18.5,1858560.0,6568960.0,834560.0,819200.0,1684480.0,1664000.0,84992.0,255.0,42.99,31052.0,741264.0,36.26,302474912.0,18.37,310741120.0,17.89
4,32,13,98304,86016,32,128,True,False,False,False,13,13,grs,True,32768,86016,2539424.0,7.97,18.99,18.24,1848320.0,6620160.0,742400.0,737280.0,1684480.0,1664000.0,86016.0,255.0,43.79,30198.0,648720.0,35.44,291989376.0,17.97,300312544.0,17.47
4,32,13,98304,87040,32,128,True,False,False,False,13,13,grs,True,32768,87040,2540640.0,8.0,18.83,18.31,1838080.0,6671360.0,696320.0,691200.0,1684480.0,1664000.0,87040.0,255.0,44.38,24303.0,602678.0,34.83,286091136.0,17.65,293966912.0,17.18
4,32,13,98304,88064,32,128,True,False,False,False,13,13,grs,True,32768,88064,2513664.0,8.05,18.75,18.05,1822720.0,6696960.0,660480.0,655360.0,1684480.0,1664000.0,88064.0,255.0,44.45,33300.0,596405.0,34.43,281503616.0,17.45,289155936.0,16.99
4,32,13,98304,89088,32,128,True,False,False,False,13,13,grs,True,32768,89088,2559008.0,7.94,18.98,18.33,1812480.0,6696960.0,742400.0,737280.0,1684480.0,1664000.0,89088.0,255.0,43.47,34985.0,637398.0,35.19,291989376.0,17.82,299614944.0,17.37
4,32,13,98304,90112,32,128,True,False,False,False,13,13,grs,True,32768,90112,2542784.0,7.98,18.74,18.3,1802240.0,6722560.0,680960.0,675840.0,1694720.0,1664000.0,90112.0,255.0,44.02,19862.0,591040.0,34.59,284125056.0,17.63,295403616.0,16.96
4,32,13,98304,91136,32,128,True,False,False,False,13,13,grs,True,32768,91136,2543712.0,7.99,18.77,18.22,1797120.0,6748160.0,680960.0,675840.0,1684480.0,1664000.0,91136.0,255.0,43.8,51870.0,660100.0,34.47,284125056.0,17.51,293128896.0,16.97
4,32,13,98304,92160,32,128,True,False,False,False,13,13,grs,True,32768,92160,2509024.0,8.11,18.41,18.02,1797120.0,6799360.0,568320.0,563200.0,1689600.0,1664000.0,92160.0,255.0,44.78,17169.0,659129.0,33.14,269707136.0,16.85,278894912.0,16.29
4,32,13,98304,93184,32,128,True,False,False,False,13,13,grs,True,32768,93184,2486528.0,8.24,18.48,17.79,1797120.0,6850560.0,532480.0,527360.0,1674240.0,1664000.0,93184.0,255.0,44.95,32863.0,604104.0,33.05,265119616.0,16.8,274201664.0,16.25
4,32,13,98304,94208,32,128,True,False,False,False,13,13,grs,True,32768,94208,2515904.0,8.11,18.35,18.01,1797120.0,6850560.0,547840.0,542720.0,1674240.0,1664000.0,94208.0,255.0,44.48,20178.0,658038.0,32.77,267085696.0,16.64,275467552.0,16.13
4,32,13,98304,95232,32,128,True,False,False,False,13,13,grs,True,32768,95232,2515104.0,8.15,18.34,18.02,1797120.0,6876160.0,512000.0,506880.0,1674240.0,1664000.0,95232.0,255.0,44.4,13651.0,656288.0,32.51,262498176.0,16.55,272298400.0,15.96
4,32,13,98304,96256,32,128,True,False,False,False,13,13,grs,True,32768,96256,2480960.0,8.24,18.6,17.75,1797120.0,6901760.0,512000.0,506880.0,1674240.0,1664000.0,96256.0,255.0,44.4,31601.0,665713.0,32.79,262498176.0,16.66,271247040.0,16.13
4,32,13,98304,97280,32,128,True,False,False,False,13,13,grs,True,32768,97280,2511936.0,8.15,18.39,17.97,1797120.0,6927360.0,506880.0,501760.0,1674240.0,1664000.0,97280.0,255.0,44.19,13309.0,661484.0,32.31,261842816.0,16.43,270930048.0,15.88
4,32,13,98304,98304,32,128,True,False,False,False,13,13,grs,True,32768,98304,2481344.0,8.2,18.2,17.82,1797120.0,6978560.0,450560.0,450560.0,1669120.0,1664000.0,98304.0,255.0,44.61,29276.0,670489.0,31.6,255289088.0,16.05,263374784.0,15.55


==> figs/data/managed/128/gimmik_data_b128_p4_fp64.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
4,64,13,98304,68544,32,128,True,False,False,False,13,13,grs,True,32768,68544,6369824.0,5.82,32.05,42.13,1664000.0,4674560.0,6159360.0,3901440.0,1930240.0,1664000.0,68544.0,168.0,11.37,24564.0,1368985.0,80.78,1392239648.0,47.36,1973330208.0,33.42
4,64,13,98304,68608,32,128,True,False,False,False,13,13,grs,True,32768,68608,6369152.0,5.84,32.19,41.47,1664000.0,4674560.0,6159360.0,3901440.0,1930240.0,1664000.0,68608.0,168.0,11.27,25534.0,1464206.0,81.0,1392188800.0,47.46,1970109568.0,33.54
4,64,13,98304,69632,32,128,True,False,False,False,13,13,grs,True,32768,69632,6284736.0,5.96,32.42,40.96,1664000.0,4715520.0,6077440.0,3921920.0,1899520.0,1664000.0,69632.0,168.0,11.31,22276.0,1408105.0,81.42,1395475200.0,47.3,1934746944.0,34.12
4,64,13,98304,70656,32,128,True,False,False,False,13,13,grs,True,32768,70656,6226112.0,6.05,32.69,40.64,1664000.0,4756480.0,6077440.0,3921920.0,1889280.0,1664000.0,70656.0,168.0,11.36,34466.0,1294550.0,82.18,1396174848.0,47.74,1935635552.0,34.44
4,64,13,98304,71680,32,128,True,False,False,False,13,13,grs,True,32768,71680,6112928.0,6.17,32.66,40.52,1664000.0,4797440.0,5954560.0,3752960.0,1884160.0,1664000.0,71680.0,168.0,11.15,29147.0,1096536.0,81.87,1354960544.0,47.84,1904557248.0,34.03
4,64,13,98304,72704,32,128,True,False,False,False,13,13,grs,True,32768,72704,6005952.0,6.3,32.49,39.62,1664000.0,4838400.0,5770240.0,3722240.0,1832960.0,1664000.0,72704.0,168.0,11.63,42713.0,1249914.0,81.38,1346909664.0,47.04,1844584352.0,34.34
4,64,13,98304,73728,32,128,True,False,False,False,13,13,grs,True,32768,73728,6345824.0,5.9,30.75,41.7,1664000.0,4879360.0,5831680.0,3778560.0,1832960.0,1664000.0,73728.0,168.0,11.33,38719.0,1499202.0,76.99,1361114432.0,44.44,1858530720.0,32.55
4,64,13,98304,74752,32,128,True,False,False,False,13,13,grs,True,32768,74752,6106080.0,6.19,32.36,40.49,1664000.0,4899840.0,5857280.0,3814400.0,1827840.0,1664000.0,74752.0,168.0,11.32,47425.0,1363557.0,81.16,1367773440.0,46.83,1866302240.0,34.32
4,64,13,98304,75776,32,128,True,False,False,False,13,13,grs,True,32768,75776,6085344.0,6.2,32.42,40.23,1664000.0,4899840.0,5811200.0,3783680.0,1889280.0,1664000.0,75776.0,168.0,11.56,50064.0,1386881.0,81.05,1362779680.0,46.8,1861768288.0,34.26
4,64,13,98304,76800,32,128,True,False,False,False,13,13,grs,True,32768,76800,6011936.0,6.31,32.47,39.79,1664000.0,4940800.0,5739520.0,3706880.0,1868800.0,1664000.0,76800.0,168.0,11.82,45804.0,1391765.0,81.2,1343512768.0,46.92,1839208704.0,34.28
4,64,13,98304,77824,32,128,True,False,False,False,13,13,grs,True,32768,77824,6484224.0,5.82,30.51,42.08,1664000.0,4961280.0,5826560.0,3799040.0,1894400.0,1664000.0,77824.0,168.0,11.4,54079.0,1625664.0,76.35,1367195360.0,44.14,1873397152.0,32.21
4,64,13,98304,78848,32,128,True,False,False,False,13,13,grs,True,32768,78848,6008960.0,6.31,32.43,39.87,1664000.0,4961280.0,5744640.0,3665920.0,1920000.0,1664000.0,78848.0,168.0,12.05,50263.0,1302278.0,81.05,1333144832.0,47.06,1846062240.0,33.99
4,64,13,98304,79872,32,128,True,False,False,False,13,13,grs,True,32768,79872,6345216.0,5.98,30.6,41.42,1664000.0,5002240.0,5739520.0,3655680.0,1930240.0,1664000.0,79872.0,168.0,11.94,46964.0,1650613.0,76.51,1327138176.0,44.47,1841852480.0,32.04
4,64,13,98304,80896,32,128,True,False,False,False,13,13,grs,True,32768,80896,5931200.0,6.32,32.38,39.07,1664000.0,5022720.0,5708800.0,3676160.0,1889280.0,1664000.0,80896.0,168.0,11.72,65588.0,1559302.0,81.13,1333059840.0,47.06,1841087008.0,34.07
4,64,13,98304,81920,32,128,True,False,False,False,13,13,grs,True,32768,81920,6004960.0,6.36,32.68,39.33,1664000.0,5022720.0,5739520.0,3691520.0,1879040.0,1664000.0,81920.0,168.0,11.58,78625.0,1476120.0,81.78,1338969344.0,47.36,1842341024.0,34.42
4,64,13,98304,82944,32,128,True,False,False,False,13,13,grs,True,32768,82944,6051360.0,6.29,32.09,39.68,1674240.0,5073920.0,5596160.0,3819520.0,1894400.0,1664000.0,82944.0,168.0,12.24,67206.0,1307852.0,80.12,1368600256.0,45.45,1793844992.0,34.67
4,64,13,98304,83968,32,128,True,False,False,False,13,13,grs,True,32768,83968,6171392.0,6.28,31.98,39.69,1679360.0,5099520.0,5570560.0,3860480.0,1899520.0,1664000.0,83968.0,168.0,11.88,67073.0,1267034.0,80.0,1378964256.0,45.22,1792644512.0,34.78
4,64,13,98304,84992,32,128,True,False,False,False,13,13,grs,True,32768,84992,6095712.0,6.29,31.72,40.15,1684480.0,5125120.0,5504000.0,3850240.0,1873920.0,1664000.0,84992.0,168.0,11.89,68676.0,1261598.0,79.46,1378552448.0,44.79,1780871296.0,34.67
4,64,13,98304,86016,32,128,True,False,False,False,13,13,grs,True,32768,86016,6293792.0,6.09,30.32,40.96,1689600.0,5150720.0,5381120.0,3778560.0,1904640.0,1664000.0,86016.0,168.0,11.96,61028.0,1455274.0,75.64,1358753056.0,42.53,1745435616.0,33.11
4,64,13,98304,87040,32,128,True,False,False,False,13,13,grs,True,32768,87040,6108608.0,6.25,31.35,40.12,1694720.0,5171200.0,5427200.0,3829760.0,1899520.0,1664000.0,87040.0,168.0,12.27,75286.0,1518983.0,78.83,1373202752.0,44.49,1778830240.0,34.34
4,64,13,98304,88064,32,128,True,False,False,False,13,13,grs,True,32768,88064,6198304.0,6.16,30.68,40.42,1699840.0,5171200.0,5350400.0,3742720.0,2017280.0,1664000.0,88064.0,168.0,12.49,51693.0,1420783.0,76.59,1349491424.0,43.33,1758256256.0,33.26
4,64,13,98304,89088,32,128,True,False,False,False,13,13,grs,True,32768,89088,5942208.0,6.44,32.01,38.79,1704960.0,5196800.0,5360640.0,3747840.0,1966080.0,1664000.0,89088.0,168.0,12.75,68727.0,1401587.0,80.14,1350878976.0,45.36,1762251136.0,34.77
4,64,13,98304,90112,32,128,True,False,False,False,13,13,grs,True,32768,90112,6039040.0,6.33,31.7,39.44,1710080.0,5217280.0,5406720.0,3799040.0,1955840.0,1664000.0,90112.0,168.0,12.72,75531.0,1376529.0,79.34,1365316960.0,44.75,1766088928.0,34.59
4,64,13,98304,91136,32,128,True,False,False,False,13,13,grs,True,32768,91136,5974688.0,6.41,31.91,38.93,1715200.0,5217280.0,5391360.0,3747840.0,1981440.0,1664000.0,91136.0,168.0,12.94,84610.0,1482036.0,79.89,1351567072.0,45.25,1765641888.0,34.64
4,64,13,98304,92160,32,128,True,False,False,False,13,13,grs,True,32768,92160,6340736.0,6.02,30.35,40.55,1720320.0,5242880.0,5473280.0,3850240.0,1945600.0,1664000.0,92160.0,168.0,12.13,81539.0,1558840.0,75.88,1378271072.0,42.74,1777944768.0,33.13
4,64,13,98304,93184,32,128,True,False,False,False,13,13,grs,True,32768,93184,6030592.0,6.35,31.69,39.38,1725440.0,5263360.0,5391360.0,3799040.0,1955840.0,1664000.0,93184.0,168.0,12.78,84903.0,1507436.0,79.45,1365239424.0,44.84,1768983872.0,34.61
4,64,13,98304,94208,32,128,True,False,False,False,13,13,grs,True,32768,94208,6145952.0,6.23,31.63,39.81,1730560.0,5263360.0,5504000.0,3901440.0,1955840.0,1664000.0,94208.0,168.0,12.6,110247.0,1525383.0,79.03,1391429248.0,44.42,1785332768.0,34.62
4,64,13,98304,95232,32,128,True,False,False,False,13,13,grs,True,32768,95232,6127104.0,6.28,31.81,39.48,1735680.0,5304320.0,5524480.0,3875840.0,2007040.0,1664000.0,95232.0,168.0,12.86,102405.0,1507989.0,79.47,1382329440.0,44.87,1792589664.0,34.6
4,64,13,98304,96256,32,128,True,False,False,False,13,13,grs,True,32768,96256,6295808.0,6.12,31.56,40.17,1740800.0,5345280.0,5565440.0,4075520.0,2007040.0,1664000.0,96256.0,168.0,12.05,97367.0,1505122.0,78.69,1435239136.0,43.84,1805305280.0,34.85
4,64,13,98304,97280,32,128,True,False,False,False,13,13,grs,True,32768,97280,5940960.0,6.53,31.85,38.14,1745920.0,5386240.0,5186560.0,3799040.0,1966080.0,1664000.0,97280.0,168.0,12.77,100644.0,1408099.0,79.77,1364606912.0,44.56,1726912032.0,35.21
4,64,13,98304,98304,32,128,True,False,False,False,13,13,grs,True,32768,98304,6076416.0,6.39,31.41,39.13,1756160.0,5468160.0,5191680.0,3891200.0,2032640.0,1664000.0,98304.0,168.0,13.09,96867.0,1582894.0,78.73,1389462688.0,43.78,1740207360.0,34.95


==> figs/data/managed/128/gimmik_data_b128_p5_fp32.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
5,32,13,98304,40000,32,128,True,False,False,False,13,13,grs,True,32768,40000,9094272.0,4.16,23.66,63.36,2875392.0,4921344.0,12048384.0,5830656.0,3016704.0,2875392.0,40000.0,128.0,13.21,86427.0,1537593.0,59.02,1251753120.0,38.06,2272907616.0,20.96
5,32,13,98304,40960,32,128,True,False,False,False,13,13,grs,True,32768,40960,8632192.0,4.46,24.92,60.3,2875392.0,5044224.0,11845632.0,5990400.0,2992128.0,2875392.0,40960.0,128.0,15.16,68240.0,1596192.0,60.73,1241684736.0,38.62,2169606784.0,22.1
5,32,13,98304,41984,32,128,True,False,False,False,13,13,grs,True,32768,41984,8052768.0,4.8,24.05,58.1,2875392.0,5167104.0,9621504.0,5240832.0,2998272.0,2875392.0,41984.0,168.0,16.35,69639.0,1595334.0,58.94,1157322048.0,36.85,1929997248.0,22.09
5,32,13,98304,43008,32,128,True,False,False,False,13,13,grs,True,32768,43008,7815232.0,4.92,24.5,53.54,2875392.0,9904128.0,9363456.0,5369856.0,2998272.0,2875392.0,43008.0,168.0,16.74,89646.0,2556078.0,59.38,1165563840.0,36.63,1877460096.0,22.74
5,32,13,98304,44032,32,128,True,False,False,False,13,13,grs,True,32768,44032,8149600.0,4.71,23.44,58.61,2875392.0,5320704.0,9449472.0,5093376.0,3133440.0,2875392.0,44032.0,168.0,16.89,72126.0,1700038.0,57.28,1131686880.0,36.09,1928013632.0,21.19
5,32,13,98304,45056,32,128,True,False,False,False,13,13,grs,True,32768,45056,7951360.0,4.91,24.21,55.26,2875392.0,9996288.0,9179136.0,5271552.0,2985984.0,2875392.0,45056.0,168.0,16.23,85854.0,2545107.0,59.16,1170917568.0,36.38,1870162144.0,22.78
5,32,13,98304,46080,32,128,True,False,False,False,13,13,grs,True,32768,46080,8374912.0,4.55,22.51,60.13,2875392.0,5443584.0,9283584.0,4939776.0,3176448.0,2875392.0,46080.0,168.0,16.32,73391.0,1718136.0,55.85,1140265728.0,35.24,1949305408.0,20.61
5,32,13,98304,47104,32,128,True,False,False,False,13,13,grs,True,32768,47104,7803136.0,4.94,24.2,55.75,2881536.0,5480448.0,9400320.0,5044224.0,3016704.0,2875392.0,47104.0,168.0,17.09,80329.0,1673858.0,58.53,1116799200.0,36.66,1872094016.0,21.87
5,32,13,98304,48128,32,128,True,False,False,False,13,13,grs,True,32768,48128,7593888.0,5.18,24.8,52.53,2893824.0,10199040.0,8785920.0,5308416.0,2967552.0,2875392.0,48128.0,168.0,17.55,85906.0,2544950.0,60.09,1149949984.0,36.66,1799289696.0,23.43
5,32,13,98304,49152,32,128,True,False,False,False,13,13,grs,True,32768,49152,8044544.0,4.82,23.41,57.06,2912256.0,5658624.0,9105408.0,5228544.0,3102720.0,2875392.0,49152.0,168.0,17.16,74876.0,1716799.0,56.72,1140098912.0,35.05,1844198560.0,21.67
5,32,13,98304,50176,32,128,True,False,False,False,13,13,grs,True,32768,50176,6818272.0,5.72,25.96,23.29,2924544.0,10340352.0,8607744.0,5283840.0,3059712.0,2875392.0,50176.0,168.0,28.7,0.0,1485939.0,55.18,1029890560.0,32.08,1429801152.0,23.11
5,32,13,98304,51200,32,128,True,False,False,False,13,13,grs,True,32768,51200,6792896.0,5.7,26.39,24.26,2936832.0,5726208.0,9129984.0,5179392.0,3115008.0,2875392.0,51200.0,168.0,28.37,0.0,985549.0,56.32,1010419168.0,33.62,1497272096.0,22.69
5,32,13,98304,52224,32,128,True,False,False,False,13,13,grs,True,32768,52224,6720832.0,5.78,26.58,23.96,2949120.0,5793792.0,9031680.0,5068800.0,3164160.0,2875392.0,52224.0,168.0,28.71,0.0,1006986.0,56.68,997088000.0,33.99,1493896480.0,22.69
5,32,13,98304,53248,32,128,True,False,False,False,13,13,grs,True,32768,53248,6881376.0,5.7,25.8,23.34,2961408.0,10500096.0,8675328.0,5296128.0,2930688.0,2875392.0,53248.0,168.0,28.31,0.0,1406742.0,55.06,1031482400.0,32.04,1436079424.0,23.02
5,32,13,98304,54272,32,128,True,False,False,False,13,13,grs,True,32768,54272,6653952.0,5.88,26.65,23.63,2973696.0,5978112.0,8847360.0,5271552.0,2998272.0,2875392.0,54272.0,168.0,28.26,0.0,1139467.0,56.95,1020714592.0,33.49,1457659872.0,23.45
5,32,13,98304,55296,32,128,True,False,False,False,13,13,grs,True,32768,55296,6864864.0,5.73,25.28,23.36,2985984.0,10745856.0,8208384.0,5351424.0,2979840.0,2875392.0,55296.0,168.0,28.86,0.0,1326364.0,53.57,1036304192.0,30.51,1371466432.0,23.06
5,32,13,98304,56320,32,128,True,False,False,False,13,13,grs,True,32768,56320,6534240.0,6.02,26.87,23.05,3004416.0,6193152.0,8558592.0,5265408.0,3115008.0,2875392.0,56320.0,168.0,29.03,0.0,1058873.0,57.24,1019155072.0,33.38,1425994688.0,23.86
5,32,13,98304,57344,32,128,True,False,False,False,13,13,grs,True,32768,57344,6663744.0,5.89,26.44,23.57,3016704.0,6223872.0,8607744.0,5314560.0,3102720.0,2875392.0,57344.0,168.0,29.01,0.0,953831.0,56.43,1025468672.0,32.91,1434603136.0,23.52
5,32,13,98304,58368,32,128,True,False,False,False,13,13,grs,True,32768,58368,6759072.0,5.85,25.68,22.92,3028992.0,10960896.0,8146944.0,5289984.0,3022848.0,2875392.0,58368.0,168.0,29.02,0.0,1512762.0,54.4,1026797216.0,31.12,1372277728.0,23.28
5,32,13,98304,59392,32,128,True,False,False,False,13,13,grs,True,32768,59392,6738272.0,5.85,26.49,23.71,3041280.0,6352896.0,8749056.0,5468160.0,3035136.0,2875392.0,59392.0,168.0,28.42,0.0,1086401.0,56.61,1043559648.0,32.86,1444185312.0,23.75
5,32,13,98304,60416,32,128,True,False,False,False,13,13,grs,True,32768,60416,6611680.0,5.98,26.17,22.27,3053568.0,11071488.0,8048640.0,5468160.0,3016704.0,2875392.0,60416.0,168.0,29.05,0.0,1424819.0,55.42,1044124704.0,31.26,1351434080.0,24.15
5,32,13,98304,61440,32,128,True,False,False,False,13,13,grs,True,32768,61440,6539072.0,6.06,26.63,22.94,3065856.0,6500352.0,8251392.0,5431296.0,3059712.0,2875392.0,61440.0,168.0,29.15,0.0,1049690.0,56.63,1038074752.0,32.33,1381090656.0,24.3
5,32,13,98304,62464,32,128,True,False,False,False,13,13,grs,True,32768,62464,6613536.0,5.97,26.23,23.19,3078144.0,6531072.0,8239104.0,5419008.0,3084288.0,2875392.0,62464.0,168.0,29.26,0.0,995952.0,55.71,1036542400.0,31.8,1378643616.0,23.91
5,32,13,98304,63488,32,128,True,False,False,False,13,13,grs,True,32768,63488,5916256.0,6.83,22.92,20.48,3090432.0,11243520.0,4515840.0,3803136.0,3065856.0,2875392.0,63488.0,255.0,36.28,0.0,1283017.0,45.79,829691424.0,24.29,937220448.0,21.5
5,32,13,98304,64512,32,128,True,False,False,False,13,13,grs,True,32768,64512,6499392.0,6.08,26.57,22.85,3108864.0,6666240.0,8128512.0,5406720.0,3108864.0,2875392.0,64512.0,168.0,29.22,0.0,1190715.0,56.32,1035052192.0,32.03,1365147936.0,24.29
5,32,13,98304,65536,32,128,True,False,False,False,13,13,grs,True,32768,65536,5889632.0,6.87,22.83,20.46,3121152.0,11372544.0,4515840.0,3717120.0,3022848.0,2875392.0,65536.0,255.0,36.43,0.0,1223620.0,45.54,818626528.0,24.24,931964672.0,21.29
5,32,13,98304,66560,32,128,True,False,False,False,13,13,grs,True,32768,66560,6653248.0,6.0,25.74,23.22,3133440.0,6850560.0,7735296.0,5548032.0,3102720.0,2875392.0,66560.0,168.0,29.75,5700.0,1125486.0,54.77,1052913184.0,30.57,1329952448.0,24.2
5,32,13,98304,67584,32,128,True,False,False,False,13,13,grs,True,32768,67584,6690400.0,5.98,25.36,23.31,3145728.0,6973440.0,7612416.0,5437440.0,3108864.0,2875392.0,67584.0,168.0,29.95,10889.0,1202353.0,53.82,1038860416.0,30.07,1315740800.0,23.74
5,32,13,98304,68608,32,128,True,False,False,False,13,13,grs,True,32768,68608,5838432.0,7.0,22.55,20.08,3158016.0,11649024.0,4147200.0,3557376.0,3151872.0,2875392.0,68608.0,255.0,37.67,13993.0,1234278.0,44.51,798225472.0,23.52,894157568.0,21.0
5,32,13,98304,69632,32,128,True,False,False,False,13,13,grs,True,32768,69632,6554304.0,6.12,26.13,22.68,3170304.0,7096320.0,7673856.0,5541888.0,3102720.0,2875392.0,69632.0,168.0,29.78,15587.0,1248001.0,55.56,1052255392.0,30.94,1322168096.0,24.62
5,32,13,98304,70656,32,128,True,False,False,False,13,13,grs,True,32768,70656,5849312.0,6.98,22.53,20.14,3182592.0,11802624.0,4184064.0,3551232.0,3151872.0,2875392.0,70656.0,255.0,37.63,14301.0,1114933.0,44.47,797421024.0,23.56,898235616.0,20.91
5,32,13,98304,71680,32,128,True,False,False,False,13,13,grs,True,32768,71680,6700896.0,5.99,25.41,23.2,3194880.0,7213056.0,7753728.0,5468160.0,2979840.0,2875392.0,71680.0,168.0,29.4,19114.0,1202162.0,54.1,1042816480.0,30.3,1326988160.0,23.81
5,32,13,98304,72704,32,128,True,False,False,False,13,13,grs,True,32768,72704,6645248.0,6.07,25.57,22.93,3194880.0,7262208.0,7495680.0,5560320.0,3133440.0,2875392.0,72704.0,168.0,30.14,20447.0,1215415.0,54.41,1054525920.0,30.1,1305779232.0,24.31
5,32,13,98304,73728,32,128,True,False,False,False,13,13,grs,True,32768,73728,5789728.0,7.08,22.33,19.85,3194880.0,11956224.0,3999744.0,3409920.0,3170304.0,2875392.0,73728.0,255.0,38.26,20168.0,1508539.0,43.71,779375840.0,23.08,872271808.0,20.63
5,32,13,98304,74752,32,128,True,False,False,False,13,13,grs,True,32768,74752,6600928.0,6.11,25.42,22.77,3194880.0,7335936.0,7329792.0,5474304.0,3121152.0,2875392.0,74752.0,168.0,30.19,25463.0,1156334.0,53.95,1043534016.0,29.79,1286744384.0,24.16
5,32,13,98304,75776,32,128,True,False,False,False,13,13,grs,True,32768,75776,5803808.0,7.06,22.24,19.9,3194880.0,12029952.0,3999744.0,3422208.0,3176448.0,2875392.0,75776.0,255.0,38.29,17982.0,1377988.0,43.46,780962720.0,22.9,869740768.0,20.56
5,32,13,98304,76800,32,128,True,False,False,False,13,13,grs,True,32768,76800,6695936.0,6.03,25.59,23.04,3194880.0,7409664.0,7643136.0,5603328.0,3084288.0,2875392.0,76800.0,168.0,29.7,24016.0,1260902.0,54.52,1060049952.0,30.27,1323625504.0,24.25
5,32,13,98304,77824,32,128,True,False,False,False,13,13,grs,True,32768,77824,6620000.0,6.09,25.74,22.79,3194880.0,7434240.0,7624704.0,5591040.0,3065856.0,2875392.0,77824.0,168.0,29.69,28161.0,1321692.0,54.87,1058458304.0,30.44,1319232160.0,24.43
5,32,13,98304,78848,32,128,True,False,False,False,13,13,grs,True,32768,78848,6758432.0,5.98,24.9,22.34,3194880.0,12152832.0,7366656.0,5449728.0,3108864.0,2875392.0,78848.0,168.0,30.26,30473.0,1623366.0,52.72,1040480320.0,29.13,1285550368.0,23.58
5,32,13,98304,79872,32,128,True,False,False,False,13,13,grs,True,32768,79872,6564192.0,6.16,25.25,22.62,3194880.0,7618560.0,7311360.0,5191680.0,3139584.0,2875392.0,79872.0,168.0,30.77,30144.0,1128961.0,53.28,1007397472.0,29.83,1281203904.0,23.45
5,32,13,98304,80896,32,128,True,False,False,False,13,13,grs,True,32768,80896,6651904.0,6.12,25.02,21.92,3194880.0,12263424.0,7225344.0,5277696.0,3072000.0,2875392.0,80896.0,168.0,30.41,79652.0,1868554.0,52.67,1018207712.0,29.15,1262051744.0,23.52
5,32,13,98304,81920,32,128,True,False,False,False,13,13,grs,True,32768,81920,6511072.0,6.24,25.44,22.42,3194880.0,7655424.0,7225344.0,5160960.0,3127296.0,2875392.0,81920.0,168.0,30.7,34917.0,1240028.0,53.49,1003456736.0,29.85,1267345696.0,23.64
5,32,13,98304,82944,32,128,True,False,False,False,13,13,grs,True,32768,82944,6477632.0,6.27,25.53,22.34,3194880.0,7692288.0,7225344.0,5160960.0,3108864.0,2875392.0,82944.0,168.0,30.59,35905.0,1237758.0,53.73,1003505952.0,29.98,1266977696.0,23.75
5,32,13,98304,83968,32,128,True,False,False,False,13,13,grs,True,32768,83968,6703552.0,6.03,24.85,22.17,3194880.0,12337152.0,7286784.0,5332992.0,3028992.0,2875392.0,83968.0,168.0,29.93,81787.0,1643944.0,52.22,1025412480.0,28.86,1267212384.0,23.36
5,32,13,98304,84992,32,128,True,False,False,False,13,13,grs,True,32768,84992,6477088.0,6.29,25.57,22.25,3194880.0,7766016.0,7219200.0,5093376.0,3115008.0,2875392.0,84992.0,168.0,30.56,67938.0,1373472.0,53.34,994897536.0,29.76,1255866624.0,23.58
5,32,13,98304,86016,32,128,True,False,False,False,13,13,grs,True,32768,86016,6646400.0,6.09,24.72,21.92,3194880.0,12484608.0,7028736.0,5283840.0,3053568.0,2875392.0,86016.0,168.0,30.26,52647.0,1824072.0,51.75,1019268320.0,28.37,1236602176.0,23.38
5,32,13,98304,87040,32,128,True,False,False,False,13,13,grs,True,32768,87040,6489472.0,6.28,25.04,22.36,3194880.0,7876608.0,6893568.0,4964352.0,3164160.0,2875392.0,87040.0,168.0,30.99,64594.0,1341577.0,52.04,978400864.0,28.96,1227417984.0,23.08
5,32,13,98304,88064,32,128,True,False,False,False,13,13,grs,True,32768,88064,6496864.0,6.28,25.17,22.33,3194880.0,7913472.0,6948864.0,4995072.0,3188736.0,2875392.0,88064.0,168.0,30.91,73302.0,1400267.0,52.28,982254432.0,29.12,1234605728.0,23.17
5,32,13,98304,89088,32,128,True,False,False,False,13,13,grs,True,32768,89088,6636032.0,6.14,24.7,21.87,3194880.0,12595200.0,6955008.0,5173248.0,3041280.0,2875392.0,89088.0,168.0,30.28,65614.0,1658756.0,51.22,1005039008.0,28.05,1216869664.0,23.17
5,32,13,98304,90112,32,128,True,False,False,False,13,13,grs,True,32768,90112,6499904.0,6.29,25.28,22.19,3194880.0,7950336.0,7004160.0,4939776.0,3182592.0,2875392.0,90112.0,168.0,30.43,61248.0,1394457.0,52.13,975216640.0,29.13,1235012384.0,23.0
5,32,13,98304,91136,32,128,True,False,False,False,13,13,grs,True,32768,91136,5772416.0,7.17,21.65,19.57,3194880.0,12668928.0,3661824.0,3145728.0,2979840.0,2875392.0,91136.0,255.0,38.03,43963.0,1247446.0,41.65,745513984.0,21.88,825015936.0,19.77
5,32,13,98304,92160,32,128,True,False,False,False,13,13,grs,True,32768,92160,6383936.0,6.44,25.19,21.81,3194880.0,8097792.0,6752256.0,4700160.0,3188736.0,2875392.0,92160.0,168.0,31.14,75600.0,1372007.0,51.5,944457408.0,28.8,1198427584.0,22.7
5,32,13,98304,93184,32,128,True,False,False,False,13,13,grs,True,32768,93184,6458240.0,6.32,24.82,22.09,3194880.0,8134656.0,6758400.0,4743168.0,3164160.0,2875392.0,93184.0,168.0,30.95,60370.0,1384063.0,50.94,949981408.0,28.5,1206596320.0,22.44
5,32,13,98304,94208,32,128,True,False,False,False,13,13,grs,True,32768,94208,5714016.0,7.25,21.53,19.43,3194880.0,12816384.0,3483648.0,2918400.0,3022848.0,2875392.0,94208.0,255.0,38.42,41407.0,1170223.0,40.9,716362944.0,21.7,809677344.0,19.2
5,32,13,98304,95232,32,128,True,False,False,False,13,13,grs,True,32768,95232,6408160.0,6.37,24.83,21.97,3194880.0,8208384.0,6635520.0,4644864.0,3207168.0,2875392.0,95232.0,168.0,31.11,72104.0,1329024.0,50.57,937403936.0,28.27,1188018048.0,22.3
5,32,13,98304,96256,32,128,True,False,False,False,13,13,grs,True,32768,96256,5705856.0,7.24,21.33,19.4,3194880.0,12853248.0,3366912.0,2881536.0,2979840.0,2875392.0,96256.0,255.0,38.25,39490.0,1132172.0,40.24,711696288.0,21.21,793536512.0,19.03
5,32,13,98304,97280,32,128,True,False,False,False,13,13,grs,True,32768,97280,6376096.0,6.46,25.17,21.69,3194880.0,8282112.0,6666240.0,4626432.0,3176448.0,2875392.0,97280.0,168.0,30.81,69591.0,1313318.0,51.11,935058528.0,28.62,1189821344.0,22.49
5,32,13,98304,98304,32,128,True,False,False,False,13,13,grs,True,32768,98304,6327776.0,6.51,25.17,21.58,3194880.0,8355840.0,6488064.0,4558848.0,3225600.0,2875392.0,98304.0,168.0,30.99,69224.0,1378336.0,50.65,926359712.0,28.22,1165360352.0,22.43


==> figs/data/managed/128/gimmik_data_b128_p5_fp64.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
5,64,13,98304,80000,32,128,True,False,False,False,13,13,grs,True,32768,80000,12911776.0,5.85,32.83,44.19,2875392.0,4921344.0,14143488.0,7133184.0,3403776.0,2875392.0,80000.0,168.0,13.17,104518.0,1535920.0,81.5,2507130464.0,51.7,4349190752.0,29.8
5,64,13,98304,80896,32,128,True,False,False,False,13,13,grs,True,32768,80896,13276992.0,5.67,32.46,43.34,2875392.0,9566208.0,14094336.0,7784448.0,3293184.0,2875392.0,80896.0,168.0,12.75,113533.0,1946878.0,80.62,2676997888.0,49.77,4317852320.0,30.85
5,64,13,98304,81920,32,128,True,False,False,False,13,13,grs,True,32768,81920,13156640.0,5.77,32.72,45.1,2875392.0,5044224.0,14555136.0,7593984.0,2973696.0,2875392.0,81920.0,168.0,12.22,99087.0,1498068.0,81.11,2621382816.0,50.59,4343580832.0,30.53
5,64,13,98304,82944,32,128,True,False,False,False,13,13,grs,True,32768,82944,12946176.0,5.88,33.14,44.24,2875392.0,5105664.0,14542848.0,7483392.0,2936832.0,2875392.0,82944.0,168.0,12.14,103404.0,1424054.0,81.7,2592314784.0,50.99,4305248384.0,30.7
5,64,13,98304,83968,32,128,True,False,False,False,13,13,grs,True,32768,83968,12747360.0,5.99,33.09,43.5,2875392.0,5167104.0,14192640.0,7372800.0,3016704.0,2875392.0,83968.0,168.0,12.62,123025.0,1385420.0,81.47,2566526816.0,50.62,4211736032.0,30.85
5,64,13,98304,84992,32,128,True,False,False,False,13,13,grs,True,32768,84992,12818272.0,5.95,32.55,41.42,2875392.0,9873408.0,13461504.0,7458816.0,3354624.0,2875392.0,84992.0,168.0,13.11,111399.0,1886293.0,80.48,2590382176.0,49.56,4151536480.0,30.92
5,64,13,98304,86016,32,128,True,False,False,False,13,13,grs,True,32768,86016,12917024.0,5.91,32.59,41.84,2875392.0,9904128.0,13584384.0,7544832.0,3317760.0,2875392.0,86016.0,168.0,13.25,106468.0,2014711.0,80.41,2613605024.0,49.42,4167739904.0,30.99
5,64,13,98304,87040,32,128,True,False,False,False,13,13,grs,True,32768,87040,12805376.0,5.99,33.24,43.74,2875392.0,5259264.0,14235648.0,7428096.0,3035136.0,2875392.0,87040.0,168.0,12.55,122568.0,1465113.0,81.98,2579914272.0,50.95,4235647840.0,31.03
5,64,13,98304,88064,32,128,True,False,False,False,13,13,grs,True,32768,88064,12728064.0,6.01,32.81,42.71,2875392.0,5320704.0,13744128.0,7200768.0,3379200.0,2875392.0,88064.0,168.0,13.48,125671.0,1455254.0,80.84,2522469056.0,50.45,4187704704.0,30.39
5,64,13,98304,89088,32,128,True,False,False,False,13,13,grs,True,32768,89088,12748672.0,6.01,32.51,42.84,2875392.0,5351424.0,13547520.0,7010304.0,3452928.0,2875392.0,89088.0,168.0,13.68,119720.0,1563794.0,80.36,2475636704.0,50.55,4198549568.0,29.81
5,64,13,98304,90112,32,128,True,False,False,False,13,13,grs,True,32768,90112,12717888.0,6.03,32.74,40.81,2875392.0,9996288.0,13375488.0,7354368.0,3379200.0,2875392.0,90112.0,168.0,13.83,141810.0,2075439.0,80.49,2565247520.0,49.53,4104355008.0,30.96
5,64,13,98304,91136,32,128,True,False,False,False,13,13,grs,True,32768,91136,12588960.0,6.01,32.49,41.03,2875392.0,10057728.0,13369344.0,7360512.0,3330048.0,2875392.0,91136.0,168.0,13.15,129460.0,2075413.0,80.09,2565265504.0,49.31,4109092032.0,30.78
5,64,13,98304,92160,32,128,True,False,False,False,13,13,grs,True,32768,92160,12684320.0,6.05,32.87,42.49,2875392.0,5443584.0,13639680.0,7102464.0,3459072.0,2875392.0,92160.0,168.0,13.67,153808.0,1587957.0,81.0,2500616320.0,50.71,4186408864.0,30.29
5,64,13,98304,93184,32,128,True,False,False,False,13,13,grs,True,32768,93184,12717728.0,6.04,32.8,42.99,2875392.0,5443584.0,13602816.0,7163904.0,3360768.0,2875392.0,93184.0,168.0,13.42,142700.0,1526372.0,80.99,2514886688.0,50.54,4174236480.0,30.45
5,64,13,98304,94208,32,128,True,False,False,False,13,13,grs,True,32768,94208,12756352.0,5.98,33.01,43.36,2881536.0,5480448.0,14254080.0,7403520.0,2955264.0,2875392.0,94208.0,168.0,12.35,153868.0,1702193.0,81.11,2569778432.0,50.35,4206530656.0,30.76
5,64,13,98304,95232,32,128,True,False,False,False,13,13,grs,True,32768,95232,12604896.0,6.1,32.84,40.45,2887680.0,10162176.0,13191168.0,7532544.0,3330048.0,2875392.0,95232.0,168.0,13.59,175681.0,2070040.0,80.83,2608021728.0,49.16,4047712992.0,31.67
5,64,13,98304,96256,32,128,True,False,False,False,13,13,grs,True,32768,96256,12555616.0,6.14,32.82,40.23,2893824.0,10199040.0,12982272.0,7514112.0,3366912.0,2875392.0,96256.0,168.0,13.52,127266.0,2025595.0,80.56,2607522080.0,48.77,4001154144.0,31.79
5,64,13,98304,97280,32,128,True,False,False,False,13,13,grs,True,32768,97280,12610784.0,6.12,32.85,42.5,2906112.0,5627904.0,13633536.0,7446528.0,2998272.0,2875392.0,97280.0,168.0,12.83,185263.0,1612331.0,80.35,2581789728.0,48.99,4033772928.0,31.36
5,64,13,98304,98304,32,128,True,False,False,False,13,13,grs,True,32768,98304,12567648.0,6.16,33.1,42.18,2912256.0,5658624.0,13731840.0,7446528.0,2961408.0,2875392.0,98304.0,168.0,12.8,194061.0,1478946.0,80.92,2580823136.0,49.39,4042970304.0,31.53


==> figs/data/managed/128/gimmik_data_b128_p6_fp32.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
6,32,13,98304,42816,32,128,True,False,False,False,13,13,grs,True,32768,42816,8664352.0,8.03,29.81,33.61,4566016.0,17583104.0,14694400.0,7411712.0,4673536.0,4566016.0,42816.0,255.0,21.74,207432.0,2674047.0,70.36,1496631296.0,44.13,2518762176.0,26.22
6,32,13,98304,43008,32,128,True,False,False,False,13,13,grs,True,32768,43008,8984896.0,8.11,30.05,34.45,4566016.0,17583104.0,14701568.0,7454720.0,4680704.0,4566016.0,43008.0,255.0,22.13,188523.0,3007607.0,71.2,1505713312.0,44.55,2516795488.0,26.65
6,32,13,98304,44032,32,128,True,False,False,False,13,13,grs,True,32768,44032,8912800.0,7.79,29.19,34.7,4566016.0,17755136.0,14629888.0,7648256.0,4687872.0,4566016.0,44032.0,255.0,20.63,186566.0,2953700.0,69.05,1532237888.0,43.07,2540032320.0,25.98
6,32,13,98304,45056,32,128,True,False,False,False,13,13,grs,True,32768,45056,8563232.0,8.26,30.21,34.32,4566016.0,18013184.0,14343168.0,7512064.0,4716544.0,4566016.0,45056.0,255.0,22.78,189164.0,2629196.0,71.16,1506241472.0,44.17,2464165312.0,27.0
6,32,13,98304,46080,32,128,True,False,False,False,13,13,grs,True,32768,46080,8649568.0,8.04,29.5,33.65,4566016.0,18056192.0,14422016.0,7598080.0,4695040.0,4566016.0,46080.0,255.0,22.85,191650.0,2642354.0,69.98,1523258464.0,43.45,2495379072.0,26.53
6,32,13,98304,47104,32,128,True,False,False,False,13,13,grs,True,32768,47104,9036960.0,8.07,29.37,33.9,4566016.0,18185216.0,14257152.0,7447552.0,4723712.0,4566016.0,47104.0,255.0,21.72,182340.0,2762478.0,69.26,1499541600.0,43.02,2458847808.0,26.24
6,32,13,98304,48128,32,128,True,False,False,False,13,13,grs,True,32768,48128,8670496.0,7.99,28.98,34.34,4566016.0,18271232.0,14163968.0,7347200.0,4745216.0,4566016.0,48128.0,255.0,22.8,196137.0,2720068.0,68.72,1493105952.0,42.91,2482570560.0,25.81
6,32,13,98304,49152,32,128,True,False,False,False,13,13,grs,True,32768,49152,8808192.0,8.06,29.33,34.28,4573184.0,18364416.0,14185472.0,7512064.0,4773888.0,4566016.0,49152.0,255.0,22.35,171934.0,3154859.0,68.61,1503508160.0,42.38,2429515488.0,26.23
6,32,13,98304,50176,32,128,True,False,False,False,13,13,grs,True,32768,50176,11125344.0,6.39,22.73,21.72,4587520.0,18464768.0,13784064.0,7741440.0,4752384.0,4566016.0,50176.0,255.0,26.56,0.0,1763591.0,52.67,1527694080.0,31.65,2300182752.0,21.02
6,32,13,98304,51200,32,128,True,False,False,False,13,13,grs,True,32768,51200,11332480.0,6.27,22.32,22.15,4601856.0,18565120.0,13719552.0,7813120.0,4910080.0,4566016.0,51200.0,255.0,26.85,0.0,1647566.0,51.7,1531371808.0,31.03,2298664384.0,20.67
6,32,13,98304,52224,32,128,True,False,False,False,13,13,grs,True,32768,52224,11243232.0,6.33,22.38,21.92,4623360.0,18658304.0,13626368.0,7698432.0,4967424.0,4566016.0,52224.0,255.0,27.06,0.0,1862680.0,51.79,1515797632.0,31.16,2289373312.0,20.63
6,32,13,98304,53248,32,128,True,False,False,False,13,13,grs,True,32768,53248,11261600.0,6.33,22.31,21.89,4637696.0,18701312.0,13561856.0,7662592.0,4902912.0,4566016.0,53248.0,255.0,27.05,0.0,1650810.0,51.59,1513955008.0,31.0,2278604224.0,20.6
6,32,13,98304,54272,32,128,True,False,False,False,13,13,grs,True,32768,54272,11317920.0,6.31,22.23,22.04,4652032.0,18794496.0,13576192.0,7605248.0,4967424.0,4566016.0,54272.0,255.0,27.15,0.0,1950315.0,51.39,1504793824.0,30.97,2281788576.0,20.42
6,32,13,98304,55296,32,128,True,False,False,False,13,13,grs,True,32768,55296,11200256.0,6.36,22.48,21.8,4666368.0,18880512.0,13626368.0,7784448.0,4859904.0,4566016.0,55296.0,255.0,26.92,0.0,1824657.0,51.96,1526771328.0,31.08,2272922112.0,20.88
6,32,13,98304,56320,32,128,True,False,False,False,13,13,grs,True,32768,56320,11042112.0,6.49,22.62,21.4,4687872.0,19138560.0,13303808.0,7863296.0,4945920.0,4566016.0,56320.0,255.0,27.29,0.0,1810049.0,52.19,1530468544.0,30.96,2231482240.0,21.23
6,32,13,98304,57344,32,128,True,False,False,False,13,13,grs,True,32768,57344,11078432.0,6.47,22.35,21.46,4702208.0,19267584.0,13045760.0,7748608.0,5153792.0,4566016.0,57344.0,255.0,27.96,0.0,2044832.0,51.46,1515771264.0,30.52,2209000064.0,20.94
6,32,13,98304,58368,32,128,True,False,False,False,13,13,grs,True,32768,58368,11089440.0,6.46,22.21,21.45,4716544.0,19353600.0,12988416.0,7719936.0,5160960.0,4566016.0,58368.0,255.0,28.05,0.0,1909747.0,51.09,1509344320.0,30.3,2200165696.0,20.79
6,32,13,98304,59392,32,128,True,False,False,False,13,13,grs,True,32768,59392,11056768.0,6.5,22.47,21.36,4738048.0,19482624.0,13095936.0,7734272.0,5103616.0,4566016.0,59392.0,255.0,27.81,0.0,1973892.0,51.68,1513903680.0,30.68,2211266336.0,21.0
6,32,13,98304,60416,32,128,True,False,False,False,13,13,grs,True,32768,60416,11017984.0,6.51,22.34,21.31,4752384.0,19525632.0,13052928.0,7705600.0,4996096.0,4566016.0,60416.0,255.0,27.71,0.0,2364560.0,51.38,1507513440.0,30.46,2194788608.0,20.92
6,32,13,98304,61440,32,128,True,False,False,False,13,13,grs,True,32768,61440,11189952.0,6.43,21.94,21.6,4766720.0,19625984.0,12579840.0,7927808.0,5347328.0,4566016.0,61440.0,255.0,28.68,0.0,1852339.0,50.32,1530422432.0,29.37,2145992224.0,20.95
6,32,13,98304,62464,32,128,True,False,False,False,13,13,grs,True,32768,62464,11109952.0,6.49,22.13,21.37,4781056.0,19726336.0,12493824.0,7992320.0,5540864.0,4566016.0,62464.0,255.0,29.1,0.0,1774605.0,50.85,1532256704.0,29.7,2151520352.0,21.15
6,32,13,98304,63488,32,128,True,False,False,False,13,13,grs,True,32768,63488,11067072.0,6.51,22.21,21.24,4802560.0,19819520.0,12522496.0,7970816.0,5519360.0,4566016.0,63488.0,255.0,29.04,0.0,1940605.0,50.97,1529509024.0,29.77,2148062656.0,21.2
6,32,13,98304,64512,32,128,True,False,False,False,13,13,grs,True,32768,64512,11137088.0,6.47,21.91,21.41,4816896.0,19912704.0,12264448.0,7985152.0,5662720.0,4566016.0,64512.0,255.0,29.45,0.0,1924268.0,50.27,1531357760.0,29.24,2128602464.0,21.03
6,32,13,98304,65536,32,128,True,False,False,False,13,13,grs,True,32768,65536,11067616.0,6.5,21.95,21.28,4831232.0,19962880.0,12321792.0,7870464.0,5576704.0,4566016.0,65536.0,255.0,29.4,0.0,2133411.0,50.39,1516680736.0,29.45,2132924832.0,20.94
6,32,13,98304,66560,32,128,True,False,False,False,13,13,grs,True,32768,66560,11181536.0,6.44,21.93,21.45,4852736.0,20091904.0,12694528.0,7999488.0,5254144.0,4566016.0,66560.0,255.0,28.46,3134.0,1852807.0,50.43,1533159008.0,29.48,2157228416.0,20.95
6,32,13,98304,67584,32,128,True,False,False,False,13,13,grs,True,32768,67584,11210080.0,6.45,21.88,21.43,4867072.0,20263936.0,12529664.0,8049664.0,5318656.0,4566016.0,67584.0,255.0,28.66,11581.0,2108952.0,50.3,1539508736.0,29.26,2140677984.0,21.04
6,32,13,98304,68608,32,128,True,False,False,False,13,13,grs,True,32768,68608,11055776.0,6.56,21.85,21.15,4881408.0,20435968.0,12106752.0,7956480.0,5404672.0,4566016.0,68608.0,255.0,29.22,14271.0,1955539.0,50.16,1527571744.0,29.01,2095514816.0,21.15
6,32,13,98304,69632,32,128,True,False,False,False,13,13,grs,True,32768,69632,11140160.0,6.51,21.8,21.27,4895744.0,20478976.0,12264448.0,7963648.0,5318656.0,4566016.0,69632.0,255.0,28.89,22067.0,1832180.0,50.05,1528478528.0,29.02,2109224960.0,21.03
6,32,13,98304,70656,32,128,True,False,False,False,13,13,grs,True,32768,70656,11033536.0,6.58,21.82,21.07,4917248.0,20608000.0,12035072.0,7856128.0,5426176.0,4566016.0,70656.0,255.0,29.42,24004.0,1837989.0,49.97,1514789248.0,28.92,2081327264.0,21.05
6,32,13,98304,71680,32,128,True,False,False,False,13,13,grs,True,32768,71680,11160864.0,6.53,21.43,21.29,4931584.0,20737024.0,11841536.0,7712768.0,5490688.0,4566016.0,71680.0,255.0,29.66,23135.0,2258487.0,49.04,1496346496.0,28.46,2069030880.0,20.58
6,32,13,98304,72704,32,128,True,False,False,False,13,13,grs,True,32768,72704,10983104.0,6.64,21.76,20.92,4945920.0,20787200.0,11891712.0,7748608.0,5332992.0,4566016.0,72704.0,255.0,29.33,29321.0,2064666.0,49.83,1500918144.0,28.86,2065952128.0,20.97
6,32,13,98304,73728,32,128,True,False,False,False,13,13,grs,True,32768,73728,11024352.0,6.62,21.16,21.01,4967424.0,20937728.0,11368448.0,7519232.0,5569536.0,4566016.0,73728.0,255.0,30.54,33430.0,1914854.0,48.1,1471625792.0,27.69,1995599520.0,20.42
6,32,13,98304,74752,32,128,True,False,False,False,13,13,grs,True,32768,74752,10963552.0,6.68,21.26,20.85,4981760.0,21030912.0,11239424.0,7576576.0,5655552.0,4566016.0,74752.0,255.0,30.79,33540.0,2008616.0,48.33,1478998752.0,27.7,1984674208.0,20.64
6,32,13,98304,75776,32,128,True,False,False,False,13,13,grs,True,32768,75776,11042592.0,6.63,21.34,21.01,4996096.0,21081088.0,11576320.0,7590912.0,5476352.0,4566016.0,75776.0,255.0,30.09,34753.0,2097643.0,48.61,1480849856.0,28.05,2019467520.0,20.57
6,32,13,98304,76800,32,128,True,False,False,False,13,13,grs,True,32768,76800,11044960.0,6.63,21.24,20.97,5010432.0,21124096.0,11253760.0,7662592.0,5820416.0,4566016.0,76800.0,255.0,31.02,37531.0,2134508.0,48.3,1490040384.0,27.63,1992134560.0,20.67
6,32,13,98304,77824,32,128,True,False,False,False,13,13,grs,True,32768,77824,10899936.0,6.73,21.34,20.71,5031936.0,21217280.0,11160576.0,7605248.0,5619712.0,4566016.0,77824.0,255.0,30.8,35723.0,2040421.0,48.4,1482632704.0,27.58,1963245504.0,20.83
6,32,13,98304,78848,32,128,True,False,False,False,13,13,grs,True,32768,78848,11166400.0,6.59,21.09,21.06,5031936.0,21360640.0,11318272.0,7841792.0,5598208.0,4566016.0,78848.0,255.0,30.35,34486.0,2046131.0,47.99,1512975616.0,27.27,1990096832.0,20.73
6,32,13,98304,79872,32,128,True,False,False,False,13,13,grs,True,32768,79872,11037376.0,6.68,20.88,20.86,5031936.0,21504000.0,10816512.0,7469056.0,5963776.0,4566016.0,79872.0,255.0,31.81,38256.0,2334466.0,47.17,1465296416.0,26.85,1936583776.0,20.32
6,32,13,98304,80896,32,128,True,False,False,False,13,13,grs,True,32768,80896,10983872.0,6.71,20.92,20.7,5031936.0,21611520.0,10780672.0,7533568.0,5906432.0,4566016.0,80896.0,255.0,31.74,36121.0,2200764.0,47.35,1473536160.0,26.85,1930065152.0,20.5
6,32,13,98304,81920,32,128,True,False,False,False,13,13,grs,True,32768,81920,10962592.0,6.76,21.01,20.68,5031936.0,21719040.0,10694656.0,7626752.0,5748736.0,4566016.0,81920.0,255.0,31.45,34719.0,2261352.0,47.61,1485500256.0,26.81,1914785664.0,20.8
6,32,13,98304,82944,32,128,True,False,False,False,13,13,grs,True,32768,82944,10910624.0,6.78,20.91,20.6,5031936.0,21790720.0,10644480.0,7512064.0,5655552.0,4566016.0,82944.0,255.0,31.47,34811.0,2133775.0,47.41,1470809888.0,26.77,1907586592.0,20.64
6,32,13,98304,83968,32,128,True,False,False,False,13,13,grs,True,32768,83968,10886720.0,6.79,20.9,20.52,5031936.0,21826560.0,10565632.0,7490560.0,5748736.0,4566016.0,83968.0,255.0,31.69,38421.0,2252432.0,47.25,1468067040.0,26.62,1895103328.0,20.62
6,32,13,98304,84992,32,128,True,False,False,False,13,13,grs,True,32768,84992,12506336.0,5.87,22.92,22.87,5031936.0,21955584.0,15920128.0,10071040.0,5419008.0,4566016.0,84992.0,168.0,25.08,66065.0,2688168.0,53.18,1802950560.0,31.06,2531649856.0,22.12
6,32,13,98304,86016,32,128,True,False,False,False,13,13,grs,True,32768,86016,12395584.0,5.9,23.02,22.69,5031936.0,22041600.0,15977472.0,10056704.0,5347328.0,4566016.0,86016.0,168.0,24.92,75646.0,2666826.0,53.42,1798377568.0,31.24,2533540800.0,22.18
6,32,13,98304,87040,32,128,True,False,False,False,13,13,grs,True,32768,87040,12421472.0,5.91,23.18,22.74,5031936.0,22041600.0,16063488.0,10149888.0,5340160.0,4566016.0,87040.0,168.0,24.75,65272.0,2615846.0,53.83,1812122208.0,31.45,2546411104.0,22.38
6,32,13,98304,88064,32,128,True,False,False,False,13,13,grs,True,32768,88064,12409792.0,5.93,22.94,22.71,5031936.0,22084608.0,15791104.0,9949184.0,5354496.0,4566016.0,88064.0,168.0,25.05,72646.0,2702280.0,53.2,1786440192.0,31.11,2516180640.0,22.09
6,32,13,98304,89088,32,128,True,False,False,False,13,13,grs,True,32768,89088,12304000.0,5.96,23.26,22.46,5031936.0,22127616.0,15905792.0,10099712.0,5332992.0,4566016.0,89088.0,168.0,24.75,68545.0,2504432.0,53.91,1803858976.0,31.46,2527490208.0,22.45
6,32,13,98304,90112,32,128,True,False,False,False,13,13,grs,True,32768,90112,12384960.0,5.93,23.3,22.54,5031936.0,22170624.0,16199680.0,10171392.0,5110784.0,4566016.0,90112.0,168.0,24.09,98237.0,2541078.0,54.05,1813056480.0,31.61,2552658016.0,22.45
6,32,13,98304,91136,32,128,True,False,False,False,13,13,grs,True,32768,91136,12505184.0,5.88,23.08,22.78,5031936.0,22256640.0,16178176.0,10200064.0,5082112.0,4566016.0,91136.0,168.0,23.96,74296.0,2629220.0,53.57,1816712672.0,31.3,2553683488.0,22.27
6,32,13,98304,92160,32,128,True,False,False,False,13,13,grs,True,32768,92160,12425664.0,5.91,23.03,22.67,5031936.0,22342656.0,15905792.0,10142720.0,5139456.0,4566016.0,92160.0,168.0,24.24,80536.0,2778788.0,53.34,1809389504.0,31.04,2518147808.0,22.3
6,32,13,98304,93184,32,128,True,False,False,False,13,13,grs,True,32768,93184,12429920.0,5.92,23.08,22.63,5031936.0,22385664.0,15862784.0,10178560.0,5254144.0,4566016.0,93184.0,168.0,24.34,99599.0,2727942.0,53.33,1813970880.0,30.99,2515240896.0,22.35
6,32,13,98304,94208,32,128,True,False,False,False,13,13,grs,True,32768,94208,12571200.0,5.85,22.72,22.97,5031936.0,22385664.0,15834112.0,10149888.0,5168128.0,4566016.0,94208.0,168.0,24.24,93933.0,2640417.0,52.55,1811225088.0,30.51,2508077568.0,22.03
6,32,13,98304,95232,32,128,True,False,False,False,13,13,grs,True,32768,95232,12427584.0,5.9,22.98,22.63,5031936.0,22428672.0,15898624.0,10178560.0,5168128.0,4566016.0,95232.0,168.0,24.28,102601.0,2742452.0,53.13,1812150944.0,30.86,2511576128.0,22.27
6,32,13,98304,96256,32,128,True,False,False,False,13,13,grs,True,32768,96256,12339744.0,5.98,22.95,22.39,5031936.0,22514688.0,15619072.0,9963520.0,5160960.0,4566016.0,96256.0,168.0,24.46,116890.0,2543761.0,52.85,1785553376.0,30.66,2468053056.0,22.18
6,32,13,98304,97280,32,128,True,False,False,False,13,13,grs,True,32768,97280,12194432.0,6.04,23.03,22.18,5031936.0,22600704.0,15432704.0,9934848.0,5211136.0,4566016.0,97280.0,168.0,24.77,101093.0,2904494.0,52.99,1781875392.0,30.64,2443710720.0,22.34
6,32,13,98304,98304,32,128,True,False,False,False,13,13,grs,True,32768,98304,12247616.0,6.04,22.88,22.29,5031936.0,22643712.0,15217664.0,9863168.0,5218304.0,4566016.0,98304.0,168.0,24.86,105101.0,2720926.0,52.64,1772712992.0,30.41,2424941664.0,22.23


==> figs/data/managed/128/gimmik_data_b128_p6_fp64.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
6,64,13,98304,85632,32,128,True,False,False,False,13,13,grs,True,32768,85632,19261056.0,7.11,30.18,35.93,4566016.0,17583104.0,20715520.0,10708992.0,4953088.0,4566016.0,85632.0,255.0,6.87,261724.0,2157463.0,80.08,3751091136.0,50.38,6361607584.0,29.7
6,64,13,98304,86016,32,128,True,False,False,False,13,13,grs,True,32768,86016,19417920.0,7.09,30.11,36.76,4566016.0,17583104.0,20715520.0,10708992.0,4953088.0,4566016.0,86016.0,255.0,6.81,261226.0,2122175.0,79.89,3750988320.0,50.26,6362321152.0,29.63
6,64,13,98304,87040,32,128,True,False,False,False,13,13,grs,True,32768,87040,19337408.0,7.18,30.39,36.6,4566016.0,17669120.0,20615168.0,10787840.0,4910080.0,4566016.0,87040.0,255.0,6.83,243243.0,2211385.0,80.73,3774803296.0,50.6,6338711232.0,30.13
6,64,13,98304,88064,32,128,True,False,False,False,13,13,grs,True,32768,88064,19192416.0,7.16,29.68,36.24,4566016.0,17755136.0,20120576.0,10687488.0,4895744.0,4566016.0,88064.0,255.0,7.09,212364.0,2208193.0,78.94,3748358496.0,49.27,6222895744.0,29.68
6,64,13,98304,89088,32,128,True,False,False,False,13,13,grs,True,32768,89088,19146848.0,7.29,30.25,36.58,4566016.0,17841152.0,20249600.0,10680320.0,4859904.0,4566016.0,89088.0,255.0,7.11,182062.0,2283579.0,80.33,3747281504.0,50.17,6232475584.0,30.16
6,64,13,98304,90112,32,128,True,False,False,False,13,13,grs,True,32768,90112,19125280.0,7.22,29.5,36.39,4566016.0,18013184.0,19776512.0,10680320.0,4867072.0,4566016.0,90112.0,255.0,7.14,219808.0,2280964.0,78.32,3744659168.0,48.56,6110396448.0,29.76
6,64,13,98304,91136,32,128,True,False,False,False,13,13,grs,True,32768,91136,19091616.0,7.26,29.61,36.44,4566016.0,18056192.0,19755008.0,10558464.0,4953088.0,4566016.0,91136.0,255.0,7.2,232375.0,2245953.0,78.63,3715344640.0,48.94,6124223744.0,29.69
6,64,13,98304,92160,32,128,True,False,False,False,13,13,grs,True,32768,92160,18997248.0,7.32,29.88,35.78,4566016.0,18056192.0,19776512.0,10594304.0,4845568.0,4566016.0,92160.0,255.0,7.18,229114.0,2327267.0,79.35,3723095104.0,49.32,6116241088.0,30.02
6,64,13,98304,93184,32,128,True,False,False,False,13,13,grs,True,32768,93184,19370144.0,7.18,29.27,36.57,4566016.0,18142208.0,19712000.0,10644480.0,4852736.0,4566016.0,93184.0,255.0,7.23,243784.0,2334327.0,77.69,3737382624.0,48.16,6093551680.0,29.54
6,64,13,98304,94208,32,128,True,False,False,False,13,13,grs,True,32768,94208,19236448.0,7.33,29.81,35.78,4566016.0,18185216.0,19733504.0,10551296.0,4831232.0,4566016.0,94208.0,255.0,7.29,303065.0,2256678.0,79.15,3712294176.0,49.2,6096322016.0,29.96
6,64,13,98304,95232,32,128,True,False,False,False,13,13,grs,True,32768,95232,19081344.0,7.39,29.92,35.73,4566016.0,18185216.0,19611648.0,10479616.0,4910080.0,4566016.0,95232.0,255.0,7.28,251011.0,2382450.0,79.51,3695183904.0,49.49,6091055392.0,30.02
6,64,13,98304,96256,32,128,True,False,False,False,13,13,grs,True,32768,96256,18793408.0,7.44,29.98,35.34,4566016.0,18271232.0,19575808.0,10372096.0,4881408.0,4566016.0,96256.0,255.0,7.37,291963.0,2363538.0,79.54,3667395360.0,49.56,6061915392.0,29.98
6,64,13,98304,97280,32,128,True,False,False,False,13,13,grs,True,32768,97280,18892064.0,7.25,29.28,35.48,4566016.0,18314240.0,19611648.0,10407936.0,4902912.0,4566016.0,97280.0,255.0,7.27,312025.0,2290561.0,77.66,3675527840.0,48.37,6069516256.0,29.29
6,64,13,98304,98304,32,128,True,False,False,False,13,13,grs,True,32768,98304,19096704.0,7.27,29.85,35.76,4573184.0,18364416.0,19934208.0,10780672.0,4852736.0,4566016.0,98304.0,255.0,7.09,349941.0,2412036.0,79.02,3769434528.0,48.9,6119980032.0,30.12


==> figs/data/tgv/TGV_ref_spec_1600.csv <==
-0.013545,0.0004604
-0.013545,0.0004604
-0.013545,0.0004604
-0.013545,0.0004604
0.31606,0.00046088
0.31606,0.00046088
0.31606,0.00046088
0.31606,0.00046088
0.72382,0.00047635
0.72382,0.00047635
0.72382,0.00047635
0.72382,0.00047635
1.1314,0.00051813
1.1314,0.00051813
1.1314,0.00051813
1.1314,0.00051813
1.5387,0.00058467
1.5387,0.00058467
1.5387,0.00058467
1.5387,0.00058467
1.9457,0.00068061
1.9457,0.00068061
1.9457,0.00068061
1.9457,0.00068061
2.3524,0.00081523
2.3524,0.00081523
2.3524,0.00081523
2.3524,0.00081523
2.7587,0.00099782
2.7587,0.00099782
2.7587,0.00099782
2.7587,0.00099782
3.1644,0.0012361
3.1644,0.0012361
3.1644,0.0012361
3.1644,0.0012361
3.5511,0.0015444
3.5511,0.0015444
3.5511,0.0015444
3.5511,0.0015444
3.8631,0.0018984
3.8631,0.0018984
3.8631,0.0018984
3.8631,0.0018984
4.0824,0.0022558
4.0824,0.0022558
4.0824,0.0022558
4.0824,0.0022558
4.2645,0.0026269
4.2645,0.0026269
4.2645,0.0026269
4.2645,0.0026269
4.4463,0.0030354
4.4463,0.0030354
4.4463,0.0030354
4.4463,0.0030354
4.628,0.0034439
4.628,0.0034439
4.628,0.0034439
4.628,0.0034439
4.8099,0.0038388
4.8099,0.0038388
4.8099,0.0038388
4.8099,0.0038388
5.0104,0.0042303
5.0104,0.0042303
5.0104,0.0042303
5.0104,0.0042303
5.2479,0.0046242
5.2479,0.0046242
5.2479,0.0046242
5.2479,0.0046242
5.5228,0.0049814
5.5228,0.0049814
5.5228,0.0049814
5.5228,0.0049814
5.7978,0.0053343
5.7978,0.0053343
5.7978,0.0053343
5.7978,0.0053343
6.017,0.0056941
6.017,0.0056941
6.017,0.0056941
6.017,0.0056941
6.1991,0.006072
6.1991,0.006072
6.1991,0.006072
6.1991,0.006072
6.3624,0.0064686
6.3624,0.0064686
6.3624,0.0064686
6.3624,0.0064686
6.5255,0.006889
6.5255,0.006889
6.5255,0.006889
6.5255,0.006889
6.8002,0.0072686
6.8002,0.0072686
6.8002,0.0072686
6.8002,0.0072686
7.0746,0.0076924
7.0746,0.0076924
7.0746,0.0076924
7.0746,0.0076924
7.2193,0.0080941
7.2193,0.0080941
7.2193,0.0080941
7.2193,0.0080941
7.3273,0.0084629
7.3273,0.0084629
7.3273,0.0084629
7.3273,0.0084629
7.4352,0.0088317
7.4352,0.0088317
7.4352,0.0088317
7.4352,0.0088317
7.5614,0.0092303
7.5614,0.0092303
7.5614,0.0092303
7.5614,0.0092303
7.6878,0.0096204
7.6878,0.0096204
7.6878,0.0096204
7.6878,0.0096204
7.7956,0.010001
7.7956,0.010001
7.7956,0.010001
7.7956,0.010001
7.903,0.010426
7.903,0.010426
7.903,0.010426
7.903,0.010426
8.0106,0.010835
8.0106,0.010835
8.0106,0.010835
8.0106,0.010835
8.1369,0.011235
8.1369,0.011235
8.1369,0.011235
8.1369,0.011235
8.2815,0.011647
8.2815,0.011647
8.2815,0.011647
8.2815,0.011647
8.4075,0.012077
8.4075,0.012077
8.4075,0.012077
8.4075,0.012077
8.5331,0.012541
8.5331,0.012541
8.5331,0.012541
8.5331,0.012541
8.8083,0.012865
8.8083,0.012865
8.8083,0.012865
8.8083,0.012865
9.0702,0.01261
9.0702,0.01261
9.0702,0.01261
9.0702,0.01261
9.2037,0.012192
9.2037,0.012192
9.2037,0.012192
9.2037,0.012192
9.4488,0.011739
9.4488,0.011739
9.4488,0.011739
9.4488,0.011739
9.8227,0.011389
9.8227,0.011389
9.8227,0.011389
9.8227,0.011389
10.233,0.011113
10.233,0.011113
10.233,0.011113
10.233,0.011113
10.571,0.010664
10.571,0.010664
10.571,0.010664
10.571,0.010664
10.815,0.010279
10.815,0.010279
10.815,0.010279
10.815,0.010279
11.041,0.0098984
11.041,0.0098984
11.041,0.0098984
11.041,0.0098984
11.267,0.0094955
11.267,0.0094955
11.267,0.0094955
11.267,0.0094955
11.493,0.0091154
11.493,0.0091154
11.493,0.0091154
11.493,0.0091154
11.719,0.0087409
11.719,0.0087409
11.719,0.0087409
11.719,0.0087409
11.926,0.0083733
11.926,0.0083733
11.926,0.0083733
11.926,0.0083733
12.115,0.0079648
12.115,0.0079648
12.115,0.0079648
12.115,0.0079648
12.286,0.0075494
12.286,0.0075494
12.286,0.0075494
12.286,0.0075494
12.437,0.0071877
12.437,0.0071877
12.437,0.0071877
12.437,0.0071877
12.626,0.006792
12.626,0.006792
12.626,0.006792
12.626,0.006792
12.908,0.0063958
12.908,0.0063958
12.908,0.0063958
12.908,0.0063958
13.282,0.0060346
13.282,0.0060346
13.282,0.0060346
13.282,0.0060346
13.693,0.0056601
13.693,0.0056601
13.693,0.0056601
13.693,0.0056601
14.086,0.0052907
14.086,0.0052907
14.086,0.0052907
14.086,0.0052907
14.442,0.0048941
14.442,0.0048941
14.442,0.0048941
14.442,0.0048941
14.779,0.0045272
14.779,0.0045272
14.779,0.0045272
14.779,0.0045272
15.153,0.0041607
15.153,0.0041607
15.153,0.0041607
15.153,0.0041607
15.564,0.0038404
15.564,0.0038404
15.564,0.0038404
15.564,0.0038404
15.974,0.0036206
15.974,0.0036206
15.974,0.0036206
15.974,0.0036206
16.383,0.0034659
16.383,0.0034659
16.383,0.0034659
16.383,0.0034659
16.792,0.0033003
16.792,0.0033003
16.792,0.0033003
16.792,0.0033003
17.202,0.0031208
17.202,0.0031208
17.202,0.0031208
17.202,0.0031208
17.611,0.0029243
17.611,0.0029243
17.611,0.0029243
17.611,0.0029243
18.021,0.0027201
18.021,0.0027201
18.021,0.0027201
18.021,0.0027201
18.431,0.0025034
18.431,0.0025034
18.431,0.0025034
18.431,0.0025034
18.841,0.0023069
18.841,0.0023069
18.841,0.0023069
18.841,0.0023069
19.25,0.0021243
19.25,0.0021243
19.25,0.0021243
19.25,0.0021243
19.659,0.001968
19.659,0.001968
19.659,0.001968
19.659,0.001968
19.92,0.0018814
19.92,0.0018814
19.92,0.0018814
19.92,0.0018814


==> figs/data/tgv/integral_acm.csv <==
t,int-E,int-enst
0.05,61.986987486112,185.99765415346843
0.09999999999999999,61.980791840921725,186.11479115044838
0.15,61.968304932947085,186.31125045388566
0.20000000000000004,61.95472333662412,186.60149004371792
0.25000000000000006,61.94524606333188,187.00141659955455
0.3000000000000001,61.932107457166936,187.4892000788246
0.35000000000000014,61.92117634818179,188.0833119003741
0.4000000000000002,61.9097333447707,188.7769347370411
0.45000000000000023,61.896676655981445,189.56860921646125
0.5000000000000002,61.884130264050896,190.46600911413606
0.5500000000000003,61.872972246645794,191.47300342711029
0.6000000000000003,61.862052008320774,192.58847326713095
0.6500000000000004,61.85018803399288,193.81121973580946
0.7000000000000004,61.83749344326842,195.14413712725838
0.7500000000000004,61.82494757020449,196.59246125960902
0.8000000000000005,61.81308165368831,198.1597544471855
0.8500000000000005,61.80158914853223,199.84808960390228
0.9000000000000006,61.789723569771844,201.65854003428308
0.9500000000000006,61.77720089313606,203.59354796513824
1.0000000000000007,61.76440200400063,205.65739794731593
1.0500000000000007,61.75178093615109,207.85424047864743
1.1000000000000008,61.73938882934347,210.18772676498608
1.1500000000000008,61.726777973968595,212.66065382393472
1.2000000000000008,61.71364240961534,215.27616073100026
1.2500000000000009,61.70020100559775,218.03851231440993
1.300000000000001,61.68675540632595,220.9520985423488
1.350000000000001,61.673341096110285,224.02133456674872
1.400000000000001,61.65966798636465,227.2501365726052
1.450000000000001,61.64557754473708,230.64241697879694
1.500000000000001,61.63121425039677,234.20286264418323
1.5500000000000012,61.61672403504912,237.936399496911
1.6000000000000012,61.602075149575654,241.8478819217007
1.6500000000000012,61.587104573831134,245.94170882820487
1.7000000000000013,61.571778478271625,250.22278768752483
1.7500000000000013,61.55616686107273,254.69634684144685
1.8000000000000014,61.54032990790428,259.3676787350704
1.8500000000000014,61.52420197489565,264.24188109988205
1.9000000000000015,61.5076974247793,269.32402001805764
1.9500000000000015,61.49084012009469,274.61963928221604
2.0000000000000013,61.47366560409038,280.1342507146893
2.0500000000000003,61.45614560208752,285.87337936616086
2.099999999999999,61.43822752277263,291.84248858528355
2.149999999999998,61.419908337008806,298.0470530504179
2.199999999999997,61.4012039927676,304.4927880694469
2.249999999999996,61.38209699680261,311.1854711473978
2.299999999999995,61.36255520720386,318.1308927661561
2.349999999999994,61.34254456454959,325.33488957259783
2.399999999999993,61.32207262915898,332.80329788442066
2.4499999999999917,61.30114235545511,340.5421214502328
2.4999999999999907,61.279718687090465,348.5575712211487
2.5499999999999896,61.25776786512298,356.8561274407078
2.5999999999999885,61.23528453874935,365.44446044424154
2.6499999999999875,61.212256311856,374.3293740017719
2.6999999999999864,61.18867769571084,383.5180206606725
2.7499999999999853,61.164504629984194,393.0186441698478
2.7999999999999843,61.13971142901074,402.84031262115525
2.849999999999983,61.114297500935805,412.9923353480048
2.899999999999982,61.088238190103105,423.48539937113986
2.949999999999981,61.06149722676491,434.3321571662436
2.99999999999998,61.034060520705395,445.54704109150407
3.049999999999979,61.005901289404036,457.1467493970186
3.099999999999978,60.97699536206931,469.1510192936459
3.149999999999977,60.94732045381205,481.5838833986279
3.1999999999999758,60.91683220874079,494.47398721301533
3.2499999999999747,60.885508660500136,507.8547219701467
3.2999999999999736,60.853310535066825,521.7652912246635
3.3499999999999726,60.82021282005951,536.2522795888058
3.3999999999999715,60.78616219970424,551.3707609494954
3.4499999999999704,60.75112252705477,567.1846731064921
3.4999999999999694,60.715046225516225,583.7689251295229
3.5499999999999683,60.67787280198107,601.2102679288505
3.5999999999999672,60.63954652325279,619.6054651015828
3.649999999999966,60.59999009902017,639.0621615892901
3.699999999999965,60.5591337988497,659.6950233102449
3.749999999999964,60.51688597567878,681.6173054420078
3.799999999999963,60.47314802121532,704.9309430526565
3.849999999999962,60.42781250913116,729.7223690104993
3.899999999999961,60.380761730052555,756.0584573555265
3.9499999999999598,60.33187779435036,783.9778861411584
3.9999999999999587,60.2810357445159,813.4886893367748
4.049999999999958,60.22810430913502,844.5800274843674
4.099999999999957,60.17295850834312,877.2204603850469
4.149999999999956,60.11549773877156,911.3303434514711
4.199999999999955,60.05562698743241,946.8191470388817
4.249999999999954,59.99322857500008,983.6800058791066
4.299999999999953,59.928178113518186,1021.8721324333515
4.349999999999952,59.860377284722865,1061.1381920715721
4.399999999999951,59.789804641745285,1101.235689063598
4.4499999999999496,59.71649070839834,1142.1692509617337
4.4999999999999485,59.64039840218233,1183.9383318355542
4.549999999999947,59.561491991855924,1226.4110339028082
4.599999999999946,59.47975156251809,1269.4091857223468
4.649999999999945,59.39521118919667,1312.7134778002026
4.699999999999944,59.30787070891829,1356.0668837854917
4.749999999999943,59.21776537612235,1399.1330390966948
4.799999999999942,59.12501867341606,1441.5626943094685
4.849999999999941,59.029738861074044,1483.1000729347577
4.89999999999994,58.932030095970795,1523.386425962205
4.949999999999939,58.83200152105635,1561.9843762988808
4.999999999999938,58.729781591803786,1598.8154790914948
5.049999999999937,58.625475413554824,1634.2608985701686
5.099999999999936,58.51913754297844,1668.6921427282591
5.149999999999935,58.41082174259605,1702.0615202439715
5.199999999999934,58.30055958568226,1734.0374962993935
5.2499999999999325,58.18843775232715,1764.4082508208328
5.299999999999931,58.07452315910369,1793.2521987704938
5.34999999999993,57.95887396776456,1820.743391989938
5.399999999999929,57.84155141772042,1846.9087776505542
5.449999999999928,57.72260129797178,1871.6931013274586
5.499999999999927,57.60209702147721,1895.2999487488778
5.549999999999926,57.48012789818249,1918.2854439659563
5.599999999999925,57.35672059696669,1941.2622964934808
5.649999999999924,57.23187999527964,1964.7232603985926
5.699999999999923,57.10558738813138,1989.0403360467337
5.749999999999922,56.97780258553013,2014.495244858943
5.799999999999921,56.84845470251904,2041.3134895155079
5.84999999999992,56.717431830196965,2069.76799602146
5.899999999999919,56.58458562997196,2099.839366617149
5.949999999999918,56.449761029774024,2131.1971321368414
5.9999999999999165,56.31283599853562,2163.851730574362
6.0499999999999154,56.1736867280016,2198.1620650437562
6.099999999999914,56.03216638671137,2234.2644123399264
6.149999999999913,55.88816593587267,2271.754044046851
6.199999999999912,55.74157628238388,2310.115529774271
6.249999999999911,55.59231651517558,2349.3365658051807
6.29999999999991,55.44027113780289,2389.670729365922
6.349999999999909,55.28533174944752,2431.0346990935427
6.399999999999908,55.12747017038501,2473.2449000414085
6.449999999999907,54.966697971334625,2516.76580976399
6.499999999999906,54.802952280531144,2561.8909508639103
6.549999999999905,54.63607867221836,2607.721892262976
6.599999999999904,54.46599388107431,2651.766742823048
6.649999999999903,54.29279417240383,2690.6678082406597
6.699999999999902,54.11680459518251,2722.902770711913
6.7499999999999005,53.93853732799726,2749.489117355625
6.7999999999998995,53.75856978555723,2771.9949594245772
6.849999999999898,53.57733464890562,2793.789452979844
6.899999999999897,53.3947959768175,2818.6707569786217
6.949999999999896,53.21062002671634,2847.6581834063527
6.999999999999895,53.024683189725856,2881.0206873236702
7.049999999999894,52.83664239513388,2918.4811371550395
7.099999999999893,52.64608057501452,2957.5440692569778
7.149999999999892,52.45272850845758,2998.0340480325103
7.199999999999891,52.256529881285495,3041.8703145232753
7.24999999999989,52.057498931459634,3089.612027686462
7.299999999999889,51.85535251116175,3141.977903214419
7.349999999999888,51.649502086262615,3199.8491968176227
7.399999999999887,51.43944401106217,3263.2396211662335
7.449999999999886,51.22509071818473,3328.4030655158235
7.4999999999998845,51.0066195507751,3390.6380993576336
7.5499999999998835,50.78421198960766,3449.3898069192946
7.599999999999882,50.55788422307402,3505.208475804124
7.649999999999881,50.32749275427965,3558.8805961895077
7.69999999999988,50.093067204344656,3611.416170221054
7.749999999999879,49.85497310910037,3662.334455929298
7.799999999999878,49.61372479364476,3713.4972461122097
7.849999999999877,49.369086351383814,3765.5673085557405
7.899999999999876,49.12059251963551,3820.1410551631348
7.949999999999875,48.86796987674184,3878.8450029496453
7.999999999999874,48.61101227928444,3939.539113506171
8.049999999999873,48.34956793931586,3998.0026587888956
8.099999999999872,48.08354908971366,4048.6501705836026
8.14999999999987,47.81365781080234,4095.1026432802432
8.19999999999987,47.539862674652404,4138.668928814123
8.249999999999869,47.26202353391054,4177.116096402421
8.299999999999867,46.981813147313325,4220.41923005797
8.349999999999866,46.699895593848744,4275.044344921235
8.399999999999865,46.41463266472597,4340.187665520903
8.449999999999864,46.12421281032882,4416.192692854256
8.499999999999863,45.82779475259423,4500.091994886424
8.549999999999862,45.52679499709408,4578.026700396105
8.599999999999861,45.22170587075593,4636.493796444708
8.64999999999986,44.911590748985134,4675.756905029092
8.699999999999859,44.59781544099726,4702.510385901271
8.749999999999858,44.28272345533467,4716.662439113495
8.799999999999857,43.96671911942151,4720.038850565057
8.849999999999856,43.650589346118025,4722.386835313364
8.899999999999855,43.33279736719228,4738.893986491433
8.949999999999854,43.01378685695662,4717.823325999297
8.999999999999853,42.697356671732216,4681.700499046353
9.049999999999851,42.381088867815535,4656.007717976477
9.09999999999985,42.06799852336401,4612.439439514647
9.14999999999985,41.761474536044666,4554.900952877856
9.199999999999848,41.45845175207286,4508.669797257201
9.249999999999847,41.157962544482274,4465.907049317017
9.299999999999846,40.86203311175812,4419.030860215126
9.349999999999845,40.569971254985134,4383.055360853867
9.399999999999844,40.279818908281136,4353.060860079138
9.449999999999843,39.99150035072883,4323.436045600636
9.499999999999842,39.70524627089473,4298.8941721012625
9.54999999999984,39.42079630133621,4282.9686698689375
9.59999999999984,39.137670214972594,4277.121627927988
9.649999999999839,38.855083610911144,4277.782449220949
9.699999999999838,38.57267884031363,4283.715390756349
9.749999999999837,38.29049213153851,4293.333703486617
9.799999999999836,38.0085543779827,4299.211142858141
9.849999999999834,37.726868981574704,4295.126414541686
9.899999999999833,37.44564790920194,4288.292354341182
9.949999999999832,37.16464160716364,4282.773206146351
9.999999999999831,36.883572103509664,4272.414536207359


==> figs/data/tgv/integral_hype_fs.csv <==
t,int-E,int-enst
0.05,61.98227173893128,185.97419623963196
0.09999999999999999,61.95852522651353,186.0425401059905
0.15,61.96436295594468,186.28782080991698
0.20000000000000004,61.982933775396475,186.66896687707592
0.25000000000000006,61.98433495291554,187.10675110602398
0.3000000000000001,61.966838309863824,187.585179095461
0.35000000000000014,61.9359968828875,188.11466955193436
0.4000000000000002,61.895260481811064,188.72321262708613
0.45000000000000023,61.86555232207422,189.47418810913388
0.5000000000000002,61.85389390864204,190.37817076455914
0.5500000000000003,61.858136138251844,191.42371726763858
0.6000000000000003,61.87350234810985,192.59922623586155
0.6500000000000004,61.883843572092985,193.88127938734502
0.7000000000000004,61.881752450746454,195.24830087416922
0.7500000000000004,61.86732590152968,196.6961390354435
0.8000000000000005,61.8423439326473,198.23053344598645
0.8500000000000005,61.80979686455164,199.86363631998813
0.9000000000000006,61.7726506613052,201.61642398593
0.9500000000000006,61.74081407010088,203.51445918278813
1.0000000000000007,61.71911066124179,205.56414111988568
1.0500000000000007,61.70912610426639,207.76503866245963
1.1000000000000008,61.71020701777899,210.11533134855313
1.1500000000000008,61.717780933467786,212.61297732699086
1.2000000000000008,61.723108828039294,215.2525631661934
1.2500000000000009,61.72362928709467,218.0299117877634
1.300000000000001,61.717776886841094,220.94631576304872
1.350000000000001,61.70546254651815,224.00762794402573
1.400000000000001,61.68708453651618,227.22195428691953
1.450000000000001,61.66317566133657,230.59705285400216
1.500000000000001,61.635121969461345,234.14056742699296
1.5500000000000012,61.605452797925906,237.8613779112999
1.6000000000000012,61.57745354116421,241.76825371778787
1.6500000000000012,61.55434337542809,245.86572443894173
1.7000000000000013,61.538159672871195,250.1519852631285
1.7500000000000013,61.52876660154878,254.62143588084606
1.8000000000000014,61.524085568445905,259.2698363174553
1.8500000000000014,61.52129171408362,264.09860732882936
1.9000000000000015,61.51778613012941,269.11700944244365
1.9500000000000015,61.511720610027474,274.341883015258
2.0000000000000013,61.50208851610779,279.79337097985297
2.0500000000000003,61.48834365225937,285.4887202720593
2.099999999999999,61.470049596300925,291.4371901225613
2.149999999999998,61.44714160241619,297.6409216047211
2.199999999999997,61.420319335408436,304.0995294748457
2.249999999999996,61.391177877611774,310.81358344585095
2.299999999999995,61.362010360873974,317.7842752093895
2.349999999999994,61.33518741464227,325.00884392738124
2.399999999999993,61.31226648103205,332.479480694448
2.4499999999999917,61.2934658408146,340.18835325504676
2.4999999999999907,61.27782623052867,348.13257950928073
2.5499999999999896,61.263740715674174,356.31811206586
2.5999999999999885,61.24952003024517,364.7621718419965
2.6499999999999875,61.2338024487034,373.4886721537012
2.6999999999999864,61.2156661468695,382.5232276580103
2.7499999999999853,61.194507604614444,391.888633267873
2.7999999999999843,61.17007861946285,401.60329390697166
2.849999999999983,61.14266168282252,411.68646765364014
2.899999999999982,61.11300218426254,422.1571837059161
2.949999999999981,61.082100957840574,433.0296476468349
2.99999999999998,61.05093849445818,444.3045007601133
3.049999999999979,61.02021096191896,455.96856947115975
3.099999999999978,60.99022564849788,468.001410684745
3.149999999999977,60.96097889789626,480.3925031379981
3.1999999999999758,60.93226825224347,493.15310109619963
3.2499999999999747,60.90368470595946,506.31956727949364
3.2999999999999736,60.87466450852161,519.9481481329226
3.3499999999999726,60.84459371550555,534.1062604895161
3.3999999999999715,60.813024153413565,548.8785512133633
3.4499999999999704,60.77976008410194,564.3650334416686
3.4999999999999694,60.74484101440588,580.6739635835983
3.5499999999999683,60.708363482016615,597.9092849915653
3.5999999999999672,60.670303664697585,616.1642313786132
3.649999999999966,60.63044411311302,635.5187530099034
3.699999999999965,60.58850866331438,656.0410258991326
3.749999999999964,60.54443657181701,677.797361945141
3.799999999999963,60.498536319557196,700.8484438727648
3.849999999999962,60.45137910237734,725.2509328822739
3.899999999999961,60.40345604369688,751.0560780648336
3.9499999999999598,60.35484195695566,778.4052013272242
3.9999999999999587,60.304748149875316,807.1949398229157
4.049999999999958,60.251680589713104,837.4349950412093
4.099999999999957,60.19541859085339,869.1449919343695
4.149999999999956,60.136665493818924,902.2973335656013
4.199999999999955,60.07588587634311,936.8103533620332
4.249999999999954,60.01298997133892,972.6795069106539
4.299999999999953,59.9474771834183,1009.9173881080358
4.349999999999952,59.87887258276723,1048.3216977851964
4.399999999999951,59.80730949497412,1087.6140659018026
4.4499999999999496,59.73261121913587,1127.6087703554738
4.4999999999999485,59.65471608821737,1168.3029258755412
4.549999999999947,59.57343308499221,1209.6392219482013
4.599999999999946,59.488685062481714,1251.612991280012
4.649999999999945,59.40086256996666,1294.091771973969
4.699999999999944,59.31148194326787,1336.949923538876
4.749999999999943,59.22139883054641,1379.9437044905749
4.799999999999942,59.1301701568923,1422.7091696527195
4.849999999999941,59.036630498787424,1464.8598883602651
4.89999999999994,58.93988930081694,1505.918283778764
4.949999999999939,58.83977273207733,1545.2093016164729
4.999999999999938,58.73646371104352,1582.333446520598
5.049999999999937,58.630660857510705,1617.6492395302494
5.099999999999936,58.52298925751181,1651.743442857344
5.149999999999935,58.41397732971154,1684.9646608237508
5.199999999999934,58.30420159366903,1717.1050335498524
5.2499999999999325,58.1936934589382,1747.824637058915
5.299999999999931,58.08197703731431,1776.965388035141
5.34999999999993,57.96857738293981,1804.6803546685126
5.399999999999929,57.85290652359544,1831.0124989069304
5.449999999999928,57.734819128671575,1855.803366113533
5.499999999999927,57.61471567904259,1879.0897077400712
5.549999999999926,57.492862397638966,1901.382751236821
5.599999999999925,57.3695858624397,1923.4417920357848
5.649999999999924,57.24523480708674,1945.8798194796395
5.699999999999923,57.119892777511346,1969.1705144370223
5.749999999999922,56.993646918567954,1993.6788675515365
5.799999999999921,56.86636364706251,2019.6568779570014
5.84999999999992,56.73759780683574,2047.3811222866068
5.899999999999919,56.60687623964975,2077.0022140157926
5.949999999999918,56.473756446870425,2108.1126113846567
5.9999999999999165,56.33810802219044,2140.287344210765
6.0499999999999154,56.20007511640038,2173.8376736263176
6.099999999999914,56.05982049339759,2209.2959880209396
6.149999999999913,55.91740618289223,2246.5549886217195
6.199999999999912,55.77269970686476,2285.016210803776
6.249999999999911,55.62546150927042,2324.435718811644
6.29999999999991,55.475338136967004,2365.0976256845406
6.349999999999909,55.3218738939341,2407.1545837843732
6.399999999999908,55.16483710477171,2450.056674764216
6.449999999999907,55.00442352072483,2493.683784686883
6.499999999999906,54.84096970320312,2538.6368251843373
6.549999999999905,54.674628263563,2584.829723658648
6.599999999999904,54.50537027971761,2630.5680907512306
6.649999999999903,54.33324744341255,2672.352707776647
6.699999999999902,54.158146528361364,2706.731526945491
6.7499999999999005,53.98045138322405,2733.8596509794097
6.7999999999998995,53.80060101406861,2756.1266196886427
6.849999999999898,53.61902638790007,2775.7024768001374
6.899999999999897,53.436196179364295,2796.786746613646
6.949999999999896,53.25209437519308,2822.301154924376
6.999999999999895,53.06676466240698,2852.9084541941083
7.049999999999894,52.88002783997626,2888.25021733434
7.099999999999893,52.691350414345095,2926.4045990508976
7.149999999999892,52.50008214754557,2965.30891275269
7.199999999999891,52.305724244299604,3006.8407431295213
7.24999999999989,52.108100244924785,3052.5036435496086
7.299999999999889,51.9072471378518,3103.043771596187
7.349999999999888,51.7030779765709,3158.503121210811
7.399999999999887,51.49539661205418,3219.86538840238
7.449999999999886,51.28384905524082,3285.9205424140387
7.4999999999998845,51.06833457335265,3351.7395124398486
7.5499999999998835,50.84867234474289,3414.437278130201
7.599999999999882,50.624588094649766,3473.0557888485723
7.649999999999881,50.396035222849044,3528.36840775882
7.69999999999988,50.16323901708464,3581.673166189566
7.749999999999879,49.92667524323871,3633.303922904382
7.799999999999878,49.68705095832865,3683.9168686202747
7.849999999999877,49.444639999832724,3736.2058159210533
7.899999999999876,49.19862730388825,3789.010568707706
7.949999999999875,48.948659945193185,3845.8720656306514
7.999999999999874,48.694228763822444,3905.5699715165947
8.049999999999873,48.43526115341566,3965.0942883145917
8.099999999999872,48.17178250889553,4017.739821815902
8.14999999999987,47.90436955690663,4061.536917786474
8.19999999999987,47.63364353928462,4099.148872901089
8.249999999999869,47.35947229254666,4129.327999918374
8.299999999999867,47.08300242614429,4159.810806191881
8.349999999999866,46.80537262248812,4201.458971874672
8.399999999999865,46.52552071460316,4253.042442861968
8.449999999999864,46.24163516605368,4318.935568252503
8.499999999999863,45.95234064533835,4398.824310922615
8.549999999999862,45.658886279390025,4474.136052704851
8.599999999999861,45.36179859691866,4531.789221452078
8.64999999999986,45.059212695259,4569.39265763831
8.699999999999859,44.7530159742227,4598.61898380886
8.749999999999858,44.445632457266235,4621.340793102986
8.799999999999857,44.13731183274312,4635.23462671412
8.849999999999856,43.828303987557035,4636.803236252785
8.899999999999855,43.51838940122204,4650.987063030173
8.949999999999854,43.20639166647569,4642.368838351089
8.999999999999853,42.8964136233564,4607.808695600924
9.049999999999851,42.58710976796101,4585.8670387587445
9.09999999999985,42.27900586243186,4554.677409478747
9.14999999999985,41.976689835441384,4499.149242054688
9.199999999999848,41.6785871099134,4450.832131987591
9.249999999999847,41.383104625100295,4416.117714188189
9.299999999999846,41.09085126611867,4370.693806576714
9.349999999999845,40.80239299635373,4323.462063099273
9.399999999999844,40.51703291789944,4285.283260968284
9.449999999999843,40.23405815751478,4251.849701047894
9.499999999999842,39.9536900730039,4217.41942081603
9.54999999999984,39.6755740335056,4188.115559003115
9.59999999999984,39.39889047490145,4168.409534707937
9.649999999999839,39.123673470049866,4151.464552983837
9.699999999999838,38.85033783251881,4136.257953401633
9.749999999999837,38.57865217427331,4127.871351670944
9.799999999999836,38.30812954813766,4122.988938820075
9.849999999999834,38.038620724716594,4111.554760721211
9.899999999999833,37.770385520905876,4091.660098109518
9.949999999999832,37.50378469056346,4074.221727005013
9.999999999999831,37.23827171707128,4062.7947239750865
10.04999999999983,36.973271875853015,4051.2771587502634
10.09999999999983,36.70901287280531,4042.42280638303


==> figs/data/tgv/tgv_rees_2011.csv <==
0.16505901225829778, 0.000463590641289955
0.37324033659706757, 0.00044169086589228995
0.5768959799719511, 0.0004516542772218593
0.821282752021812, 0.0004979200189403447
1.0453039597341833, 0.0005189319656056755
1.2693251674465555, 0.0005313615678584002
1.4913098187251785, 0.0005814351083622479
1.7173675828713, 0.0006376050728281492
1.9413887905836722, 0.000674301993764774
2.1572637725610493, 0.0007481101557131123
2.3792484238396723, 0.0008382839606275467
2.613452413720788, 0.0009208224384438767
2.835437064999411, 0.0010267700005028423
3.077334712519134, 0.0011674744133055494
3.3058816011953933, 0.001312650852315583
3.5299028089077655, 0.0014928800849801395
3.7539240166201377, 0.0017391045867484623
3.9372140956575326, 0.0019754784173437075
4.069590263851207, 0.0021900229351390944
4.1816008677073935, 0.0023901198018806257
4.283428689394835, 0.0026179958431806396
4.385256511082277, 0.002855638000536365
4.5074498971072074, 0.003081328292052479
4.609277718794649, 0.0033537099193778185
4.711105540482091, 0.0035606864723186013
4.812933362169533, 0.0037580271240844117
4.9147611838569745, 0.003983949942173279
5.036954569881905, 0.004210988887811372
5.189696302413067, 0.004462001323100519
5.3526208171129745, 0.004692725814916782
5.535910896150369, 0.004933216422788758
5.731646597838452, 0.005150964640030994
5.902491054225161, 0.005405448826232801
6.030794109551335, 0.005607729505036792
6.14687782627502, 0.005827358603889755
6.258888430131206, 0.006059575141214529
6.374293294710306, 0.00631186647265383
6.4625440735060895, 0.006538114827944553
6.561462528859606, 0.006797614483139262
6.677837182216681, 0.0070478130754237645
6.738232865400496, 0.0071436114044350595
6.851526352352119, 0.007269629474237779
6.969446738232868, 0.007302006335797256
7.06853839801817, 0.007476240760295672
7.154973260980695, 0.007682145565899717
7.226252736161904, 0.007910661055274805
7.332782824112305, 0.008173178458289337
7.415359207266723, 0.008426610348468852
7.481420313790256, 0.008648363252375925
7.597027250206441, 0.008980992608236538
7.663088356729977, 0.009155227032734956
7.747611183201606, 0.009521337745763567
7.803277059057409, 0.009785348416469723
7.888133577130276, 0.010026943525562286
7.94923027014274, 0.010262260417190461
8.010326963155206, 0.010480370342434759
8.07142365616767, 0.010718942606081507
8.152885913517625, 0.01097146646409356
8.234348170867579, 0.011211852435007795
8.325993210386276, 0.011481804159647845
8.435458118700275, 0.011775601484323932
8.499100507254926, 0.012070294036305126
8.574744031937026, 0.012335467339875058
8.669662108581392, 0.012576423000892544
8.865680665329718, 0.012820686880876958
9.079519090873346, 0.012739858953084932
9.209349563524833, 0.012473878782307539
9.293357516416973, 0.012214398504327229
9.385002555935671, 0.011935521634736261
9.512799339388936, 0.011721224920802537
9.677952105697772, 0.01157866948257656
9.826589595375724, 0.011420274551214363
9.909165978530142, 0.011356916578669485
10.026517832566554, 0.011269650085482981
10.189925681255163, 0.01118268215417107
10.344729775339811, 0.011073661892819432
10.437654830718415, 0.010976768743400214
10.55093111425688, 0.010827067462412633
10.619322873658136, 0.01067581837381204
10.718414533443438, 0.010533262935586063
10.790226495222369, 0.010458125300307854
10.912419881247299, 0.010234589755032603
11.03461326727223, 0.010040895119927593
11.15244260379627, 0.009837387863452318
11.230388109000828, 0.009693769799366422
11.319731167997066, 0.009559197722339555
11.445318814744912, 0.009352745646001763
11.563192232577041, 0.00910423580731131
11.725846407927335, 0.008838437170010562
11.84145334434352, 0.008664202745512146
11.940545004128822, 0.00848996832101373
12.006606110652353, 0.008331573389651533
12.089182493806774, 0.008173178458289337
12.171758876961192, 0.00801478352692714
12.22130470685384, 0.007888067581837382
12.287365813377377, 0.007682154171066529
12.369942196531795, 0.007523759239704331
12.436003303055326, 0.007333685322069695
12.50206440957886, 0.0071752903907075
12.568125516102398, 0.007001055966209084
12.683732452518584, 0.006810982048574447
12.782824112303885, 0.006605068637803593
12.948976314996134, 0.006379822363541511
13.142449176202277, 0.006196596708905315
13.366470383914649, 0.00599772307286167
13.631222720301995, 0.005751084251018255
13.837787730010806, 0.005579175241902464
14.004954582989267, 0.005417106652587119
14.201458521751672, 0.0051877104150354295
14.351775392237823, 0.005052798310454068
14.496759204645251, 0.004879828321684184
14.699489140550252, 0.004669357951293862
14.830718414533447, 0.00449841605068638
15.012386457473166, 0.004308342133051745
15.144508670520235, 0.0041974656810982065
15.293146160198184, 0.004054910242872229
15.408753096614369, 0.003959873284054911
15.5218259429655, 0.0038833589467994183
15.762818454292447, 0.0037368672059636954
15.952897054775672, 0.0036440891034344065
16.17691826248804, 0.0035561940589329717
16.39966969446738, 0.0034688489968321048
16.630883567299755, 0.003373812038014786
16.81255161023947, 0.0033104540654699064
17.103551439843763, 0.003194033921866884
17.31738986538739, 0.0030977784901359377
17.539223781998352, 0.0029778247096092954
17.737407101568955, 0.0028827877507919767
17.985136251032205, 0.002756071805702219
18.18331957060281, 0.002645195353748681
18.398018166804295, 0.002550158394931364
18.64574731626755, 0.0024076029567053885
18.909991742361687, 0.002280887011615629
19.10817506193229, 0.0022016895459345317
19.35590421139554, 0.0020908130939809935
19.557601942511113, 0.002010129104440088
19.806061827428472, 0.0019112545779487473


==> figs/data/tgv/van_rees_2011_dkep_PSP512.csv <==
t,dkep
0,0.00046875
0.0092039,0.00046874
0.018408,0.00046873
0.027612,0.00046874
0.036817,0.00046875
0.046022,0.00046877
0.055228,0.0004688
0.064434,0.00046884
0.073641,0.00046889
0.082849,0.00046894
0.092057,0.000469
0.10127,0.00046907
0.11048,0.00046915
0.11969,0.00046924
0.1289,0.00046933
0.13811,0.00046944
0.14733,0.00046955
0.15654,0.00046967
0.16576,0.0004698
0.17498,0.00046994
0.1842,0.00047008
0.19342,0.00047024
0.20265,0.0004704
0.21187,0.00047057
0.2211,0.00047075
0.23033,0.00047094
0.23956,0.00047114
0.24879,0.00047134
0.25,0.00047137
0.25924,0.00047158
0.26847,0.00047181
0.27771,0.00047204
0.28696,0.00047228
0.2962,0.00047253
0.30545,0.00047279
0.3147,0.00047305
0.32395,0.00047333
0.33321,0.00047361
0.34246,0.00047391
0.35173,0.00047421
0.36099,0.00047452
0.37026,0.00047484
0.37953,0.00047517
0.3888,0.0004755
0.39807,0.00047585
0.40735,0.0004762
0.41664,0.00047657
0.42592,0.00047694
0.43521,0.00047732
0.4445,0.00047772
0.4538,0.00047812
0.4631,0.00047853
0.4724,0.00047895
0.48171,0.00047938
0.49102,0.00047981
0.5,0.00048024
0.50932,0.0004807
0.51864,0.00048117
0.52797,0.00048164
0.5373,0.00048213
0.54663,0.00048262
0.55597,0.00048313
0.56532,0.00048364
0.57466,0.00048417
0.58402,0.0004847
0.59337,0.00048524
0.60273,0.0004858
0.6121,0.00048636
0.62147,0.00048694
0.63084,0.00048752
0.64022,0.00048811
0.64961,0.00048872
0.659,0.00048933
0.66839,0.00048996
0.67779,0.00049059
0.68719,0.00049124
0.6966,0.0004919
0.70601,0.00049256
0.71543,0.00049324
0.72485,0.00049393
0.73428,0.00049463
0.74371,0.00049534
0.75,0.00049582
0.75944,0.00049655
0.76889,0.00049729
0.77834,0.00049804
0.7878,0.0004988
0.79726,0.00049957
0.80673,0.00050036
0.8162,0.00050115
0.82568,0.00050196
0.83517,0.00050278
0.84466,0.00050361
0.85415,0.00050445
0.86365,0.0005053
0.87316,0.00050617
0.88267,0.00050704
0.89219,0.00050793
0.90171,0.00050883
0.91124,0.00050975
0.92078,0.00051067
0.93032,0.00051161
0.93986,0.00051256
0.94941,0.00051352
0.95897,0.0005145
0.96853,0.00051548
0.9781,0.00051648
0.98767,0.0005175
0.99725,0.00051852
1,0.00051882
1.0096,0.00051986
1.0192,0.00052092
1.0288,0.00052198
1.0384,0.00052307
1.048,0.00052416
1.0576,0.00052527
1.0672,0.00052639
1.0768,0.00052752
1.0865,0.00052867
1.0961,0.00052983
1.1058,0.00053101
1.1154,0.0005322
1.1251,0.0005334
1.1347,0.00053462
1.1444,0.00053585
1.154,0.0005371
1.1637,0.00053836
1.1734,0.00053963
1.1831,0.00054092
1.1928,0.00054223
1.2025,0.00054354
1.2122,0.00054488
1.2219,0.00054623
1.2316,0.00054759
1.2413,0.00054897
1.25,0.00055021
1.2597,0.00055162
1.2695,0.00055304
1.2792,0.00055448
1.2889,0.00055593
1.2987,0.0005574
1.3084,0.00055888
1.3182,0.00056038
1.3279,0.00056189
1.3377,0.00056343
1.3475,0.00056497
1.3572,0.00056654
1.367,0.00056811
1.3768,0.00056971
1.3866,0.00057132
1.3964,0.00057295
1.4062,0.00057459
1.4159,0.00057626
1.4257,0.00057793
1.4355,0.00057963
1.4454,0.00058134
1.4552,0.00058307
1.465,0.00058482
1.4748,0.00058658
1.4846,0.00058836
1.4944,0.00059016
1.5,0.00059118
1.5098,0.00059301
1.5197,0.00059485
1.5295,0.00059671
1.5393,0.00059859
1.5492,0.00060048
1.559,0.0006024
1.5689,0.00060433
1.5787,0.00060628
1.5886,0.00060825
1.5984,0.00061023
1.6083,0.00061224
1.6181,0.00061426
1.628,0.0006163
1.6378,0.00061836
1.6477,0.00062044
1.6576,0.00062254
1.6674,0.00062466
1.6773,0.00062679
1.6872,0.00062895
1.697,0.00063112
1.7069,0.00063331
1.7168,0.00063553
1.7267,0.00063776
1.7365,0.00064001
1.7464,0.00064228
1.75,0.00064311
1.7599,0.00064541
1.7698,0.00064773
1.7796,0.00065006
1.7895,0.00065242
1.7994,0.0006548
1.8093,0.0006572
1.8191,0.00065961
1.829,0.00066205
1.8389,0.00066451
1.8488,0.00066699
1.8587,0.00066949
1.8685,0.00067201
1.8784,0.00067455
1.8883,0.00067711
1.8982,0.00067969
1.9081,0.0006823
1.9179,0.00068492
1.9278,0.00068757
1.9377,0.00069023
1.9476,0.00069292
1.9574,0.00069563
1.9673,0.00069836
1.9772,0.00070112
1.9871,0.00070389
1.9969,0.00070669
2,0.00070756
2.0099,0.00071038
2.0197,0.00071323
2.0296,0.0007161
2.0395,0.00071899
2.0493,0.0007219
2.0592,0.00072484
2.0691,0.0007278
2.0789,0.00073078
2.0888,0.00073378
2.0986,0.0007368
2.1085,0.00073985
2.1184,0.00074292
2.1282,0.00074602
2.1381,0.00074913
2.1479,0.00075227
2.1578,0.00075544
2.1676,0.00075862
2.1775,0.00076183
2.1873,0.00076507
2.1972,0.00076832
2.207,0.0007716
2.2168,0.00077491
2.2267,0.00077824
2.2365,0.00078159
2.2464,0.00078496
2.25,0.00078622
2.2598,0.00078963
2.2697,0.00079307
2.2795,0.00079652
2.2893,0.00080001
2.2992,0.00080351
2.309,0.00080705
2.3188,0.0008106
2.3286,0.00081419
2.3385,0.00081779
2.3483,0.00082142
2.3581,0.00082508
2.3679,0.00082877
2.3777,0.00083247
2.3875,0.00083621
2.3974,0.00083997
2.4072,0.00084375
2.417,0.00084756
2.4268,0.0008514
2.4366,0.00085527
2.4464,0.00085916
2.4562,0.00086307
2.466,0.00086702
2.4758,0.00087099
2.4856,0.00087498
2.4954,0.00087901
2.5,0.00088089
2.5098,0.00088495
2.5196,0.00088905
2.5294,0.00089316
2.5392,0.00089731
2.549,0.00090149
2.5588,0.00090569
2.5686,0.00090992
2.5784,0.00091418
2.5882,0.00091847
2.598,0.00092278
2.6078,0.00092713
2.6176,0.0009315
2.6274,0.0009359
2.6372,0.00094033
2.647,0.0009448
2.6568,0.00094929
2.6666,0.00095381
2.6764,0.00095836
2.6862,0.00096294
2.696,0.00096755
2.7058,0.00097219
2.7156,0.00097687
2.7254,0.00098157
2.7352,0.00098631
2.7451,0.00099107
2.75,0.00099349
2.7598,0.00099831
2.7696,0.0010032
2.7794,0.001008
2.7892,0.0010129
2.7991,0.0010179
2.8089,0.0010229
2.8187,0.0010279
2.8285,0.0010329
2.8383,0.001038
2.8482,0.0010431
2.858,0.0010483
2.8678,0.0010534
2.8777,0.0010587
2.8875,0.0010639
2.8973,0.0010692
2.9072,0.0010745
2.917,0.0010799
2.9269,0.0010853
2.9367,0.0010907
2.9466,0.0010962
2.9564,0.0011017
2.9663,0.0011072
2.9761,0.0011128
2.986,0.0011185
2.9959,0.0011241
3,0.0011265
3.0099,0.0011322
3.0198,0.001138
3.0296,0.0011438
3.0395,0.0011496
3.0494,0.0011555
3.0593,0.0011615
3.0692,0.0011674
3.0791,0.0011735
3.089,0.0011795
3.0989,0.0011856
3.1088,0.0011918
3.1188,0.001198
3.1287,0.0012042
3.1386,0.0012105
3.1486,0.0012169
3.1585,0.0012233
3.1685,0.0012297
3.1784,0.0012362
3.1884,0.0012428
3.1983,0.0012494
3.2083,0.001256
3.2183,0.0012627
3.2283,0.0012695
3.2383,0.0012763
3.2483,0.0012832
3.25,0.0012844
3.26,0.0012913
3.27,0.0012983
3.28,0.0013054
3.2901,0.0013125
3.3001,0.0013197
3.3101,0.001327
3.3202,0.0013343
3.3302,0.0013417
3.3403,0.0013491
3.3504,0.0013566
3.3604,0.0013642
3.3705,0.0013719
3.3806,0.0013797
3.3907,0.0013875
3.4008,0.0013954
3.4109,0.0014033
3.4211,0.0014114
3.4312,0.0014195
3.4413,0.0014278
3.4515,0.0014361
3.4617,0.0014445
3.4718,0.001453
3.482,0.0014616
3.4922,0.0014702
3.5,0.001477
3.5102,0.0014858
3.5204,0.0014948
3.5306,0.0015038
3.5409,0.001513
3.5511,0.0015223
3.5614,0.0015317
3.5716,0.0015412
3.5819,0.0015508
3.5922,0.0015606
3.6025,0.0015704
3.6128,0.0015804
3.6231,0.0015905
3.6334,0.0016008
3.6437,0.0016111
3.654,0.0016216
3.6642,0.0016322
3.6745,0.0016429
3.6848,0.0016538
3.695,0.0016647
3.7052,0.0016758
3.7155,0.001687
3.7257,0.0016984
3.7359,0.0017099
3.7461,0.0017215
3.75,0.001726
3.7602,0.0017379
3.7704,0.0017498
3.7805,0.001762
3.7907,0.0017742
3.8008,0.0017867
3.811,0.0017992
3.8211,0.001812
3.8312,0.0018249
3.8414,0.0018379
3.8515,0.0018511
3.8616,0.0018645
3.8717,0.0018781
3.8818,0.0018918
3.8919,0.0019057
3.9019,0.0019197
3.912,0.001934
3.9221,0.0019484
3.9322,0.001963
3.9422,0.0019777
3.9523,0.0019927
3.9623,0.0020078
3.9724,0.0020231
3.9824,0.0020386
3.9924,0.0020543
4,0.0020662
4.01,0.0020822
4.02,0.0020984
4.0301,0.0021147
4.0401,0.0021313
4.0501,0.002148
4.0601,0.0021649
4.0701,0.002182
4.0801,0.0021993
4.0901,0.0022168
4.1001,0.0022344
4.1101,0.0022522
4.12,0.00227
4.1298,0.0022879
4.1396,0.0023059
4.1493,0.0023239
4.1589,0.0023419
4.1685,0.00236
4.178,0.0023781
4.1875,0.0023963
4.1969,0.0024144
4.2062,0.0024327
4.2154,0.0024509
4.2246,0.0024691
4.2337,0.0024873
4.2428,0.0025056
4.25,0.0025201
4.259,0.0025384
4.2679,0.0025566
4.2767,0.0025749
4.2855,0.0025931
4.2942,0.0026113
4.3029,0.0026296
4.3116,0.0026478
4.3202,0.002666
4.3287,0.0026843
4.3373,0.0027025
4.3458,0.0027208
4.3543,0.0027391
4.3627,0.0027574
4.3711,0.0027757
4.3795,0.0027939
4.3879,0.0028122
4.3962,0.0028305
4.4045,0.0028488
4.4128,0.002867
4.421,0.0028851
4.4292,0.0029033
4.4373,0.0029213
4.4455,0.0029394
4.4536,0.0029574
4.4616,0.0029754
4.4697,0.0029934
4.4777,0.0030113
4.4857,0.0030292
4.4937,0.0030471
4.5,0.0030612
4.5079,0.003079
4.5158,0.0030967
4.5237,0.0031144
4.5316,0.003132
4.5394,0.0031496
4.5473,0.0031672
4.5551,0.0031847
4.5629,0.0032022
4.5706,0.0032197
4.5784,0.0032371
4.5861,0.0032544
4.5939,0.0032718
4.6016,0.0032891
4.6093,0.0033063
4.617,0.0033235
4.6247,0.0033407
4.6324,0.0033579
4.64,0.003375
4.6477,0.003392
4.6553,0.0034091
4.663,0.0034261
4.6706,0.003443
4.6783,0.00346
4.6859,0.0034769
4.6935,0.0034937
4.7012,0.0035105
4.7088,0.0035273
4.7164,0.0035441
4.724,0.0035608
4.7316,0.0035774
4.7392,0.0035939
4.7467,0.0036104
4.75,0.0036176
4.7576,0.003634
4.7651,0.0036504
4.7727,0.0036667
4.7802,0.003683
4.7878,0.0036992
4.7954,0.0037154
4.8029,0.0037315
4.8105,0.0037477
4.8181,0.0037638
4.8257,0.0037798
4.8334,0.0037959
4.841,0.0038119
4.8486,0.0038278
4.8563,0.0038437
4.8639,0.0038595
4.8715,0.0038752
4.8792,0.0038909
4.8869,0.0039065
4.8946,0.0039222
4.9024,0.0039378
4.9102,0.0039535
4.918,0.0039691
4.9258,0.0039846
4.9337,0.004
4.9415,0.0040155
4.9494,0.0040308
4.9574,0.0040462
4.9654,0.0040616
4.9734,0.004077
4.9815,0.0040924
4.9896,0.0041077
4.9978,0.004123
5,0.0041271
5.0082,0.0041424
5.0165,0.0041576
5.0248,0.0041728
5.0331,0.004188
5.0416,0.0042033
5.0501,0.0042185
5.0587,0.0042338
5.0673,0.0042489
5.0759,0.004264
5.0845,0.004279
5.0932,0.0042939
5.1018,0.0043087
5.1105,0.0043234
5.1192,0.004338
5.1279,0.0043526
5.1366,0.004367
5.1454,0.0043814
5.1541,0.0043956
5.1629,0.0044098
5.1717,0.0044238
5.1805,0.0044378
5.1894,0.0044517
5.1982,0.0044655
5.2071,0.0044792
5.216,0.0044928
5.2249,0.0045063
5.2339,0.0045197
5.2428,0.004533
5.25,0.0045437
5.259,0.0045568
5.268,0.0045699
5.277,0.0045829
5.2861,0.0045958
5.2952,0.0046086
5.3043,0.0046213
5.3134,0.0046339
5.3225,0.0046465
5.3317,0.0046589
5.3409,0.0046713
5.3501,0.0046836
5.3593,0.0046958
5.3685,0.0047079
5.3777,0.0047199
5.3869,0.0047318
5.3961,0.0047436
5.4053,0.0047553
5.4145,0.004767
5.4237,0.0047785
5.4329,0.00479
5.4421,0.0048014
5.4514,0.0048127
5.4606,0.004824
5.4698,0.0048352
5.479,0.0048464
5.4882,0.0048574
5.4975,0.0048685
5.5,0.0048715
5.5092,0.0048825
5.5184,0.0048935
5.5277,0.0049044
5.5369,0.0049153
5.5461,0.0049262
5.5554,0.0049371
5.5646,0.0049479
5.5738,0.0049588
5.5831,0.0049696
5.5923,0.0049805
5.6016,0.0049913
5.6108,0.0050022
5.6201,0.0050131
5.6293,0.005024
5.6386,0.0050349
5.6478,0.0050459
5.6571,0.0050569
5.6664,0.005068
5.6757,0.0050791
5.6849,0.0050902
5.6942,0.0051014
5.7035,0.0051127
5.7128,0.0051241
5.7221,0.0051355
5.7313,0.005147
5.7406,0.0051585
5.7499,0.0051702
5.75,0.0051703
5.7593,0.005182
5.7686,0.0051939
5.7779,0.0052058
5.7872,0.0052179
5.7965,0.0052301
5.8058,0.0052424
5.8152,0.0052548
5.8245,0.0052673
5.8338,0.00528
5.8431,0.0052928
5.8525,0.0053057
5.8618,0.0053188
5.8712,0.005332
5.8805,0.0053454
5.8898,0.0053589
5.8992,0.0053726
5.9085,0.0053865
5.9179,0.0054005
5.9272,0.0054147
5.9366,0.005429
5.946,0.0054436
5.9553,0.0054583
5.9647,0.0054732
5.9741,0.0054882
5.9834,0.0055035
5.9928,0.005519
6,0.0055309
6.0094,0.0055467
6.0187,0.0055627
6.0281,0.0055788
6.0375,0.0055952
6.0469,0.0056117
6.0563,0.0056284
6.0656,0.0056454
6.075,0.0056625
6.0844,0.0056797
6.0938,0.0056972
6.1031,0.0057149
6.1125,0.0057327
6.1219,0.0057508
6.1312,0.005769
6.1406,0.0057874
6.15,0.005806
6.1593,0.0058247
6.1687,0.0058437
6.1781,0.0058627
6.1874,0.005882
6.1967,0.0059013
6.206,0.0059208
6.2152,0.0059405
6.2245,0.0059603
6.2337,0.0059802
6.243,0.0060002
6.25,0.0060156
6.2592,0.0060359
6.2684,0.0060564
6.2775,0.0060769
6.2867,0.0060976
6.2958,0.0061184
6.3049,0.0061393
6.314,0.0061603
6.323,0.0061814
6.3321,0.0062027
6.3411,0.0062241
6.3501,0.0062456
6.3591,0.0062672
6.3681,0.006289
6.377,0.0063109
6.386,0.0063329
6.3949,0.006355
6.4038,0.0063773
6.4127,0.0063996
6.4216,0.0064221
6.4305,0.0064446
6.4394,0.0064673
6.4482,0.0064901
6.4571,0.0065129
6.4659,0.0065358
6.4747,0.0065588
6.4836,0.0065819
6.4924,0.0066051
6.5,0.006625
6.5088,0.0066482
6.5176,0.0066713
6.5264,0.0066943
6.5351,0.0067171
6.5438,0.0067398
6.5524,0.0067622
6.5611,0.0067844
6.5696,0.0068063
6.5782,0.0068278
6.5867,0.0068489
6.5952,0.0068696
6.6036,0.0068898
6.612,0.0069094
6.6204,0.0069285
6.6287,0.0069469
6.6369,0.0069646
6.6452,0.0069815
6.6533,0.0069978
6.6615,0.0070132
6.6696,0.0070278
6.6776,0.0070416
6.6856,0.0070546
6.6936,0.0070667
6.7015,0.0070781
6.7094,0.0070887
6.7172,0.0070986
6.725,0.0071077
6.7328,0.0071162
6.7405,0.0071241
6.7481,0.0071314
6.75,0.0071332
6.7576,0.0071399
6.7651,0.0071462
6.7727,0.0071521
6.7801,0.0071578
6.7875,0.0071632
6.7949,0.0071684
6.8023,0.0071734
6.8096,0.0071784
6.8168,0.0071833
6.824,0.0071882
6.8312,0.0071931
6.8384,0.007198
6.8455,0.007203
6.8525,0.0072081
6.8596,0.0072133
6.8666,0.0072186
6.8735,0.007224
6.8805,0.0072297
6.8874,0.0072355
6.8942,0.0072414
6.9011,0.0072476
6.9079,0.0072539
6.9147,0.0072605
6.9214,0.0072672
6.9282,0.0072742
6.9349,0.0072813
6.9416,0.0072887
6.9482,0.0072964
6.9549,0.0073042
6.9615,0.0073123
6.9681,0.0073206
6.9747,0.0073292
6.9813,0.007338
6.9878,0.0073471
6.9944,0.0073564
7,0.0073646
7.0065,0.0073743
7.013,0.0073843
7.0195,0.0073946
7.026,0.0074051
7.0325,0.0074158
7.039,0.0074268
7.0455,0.0074381
7.052,0.0074496
7.0584,0.0074613
7.0649,0.0074733
7.0714,0.0074855
7.0778,0.0074979
7.0843,0.0075106
7.0908,0.0075236
7.0972,0.0075367
7.1037,0.0075502
7.1102,0.0075638
7.1167,0.0075777
7.1231,0.0075919
7.1296,0.0076063
7.1361,0.0076209
7.1426,0.0076358
7.1491,0.0076509
7.1556,0.0076663
7.1622,0.007682
7.1687,0.0076979
7.1752,0.0077141
7.1818,0.0077305
7.1884,0.0077473
7.195,0.0077643
7.2016,0.0077815
7.2082,0.0077991
7.2148,0.007817
7.2214,0.0078351
7.2281,0.0078536
7.2348,0.0078723
7.2415,0.0078913
7.2482,0.0079107
7.25,0.0079159
7.2567,0.0079356
7.2635,0.0079556
7.2703,0.0079759
7.2771,0.0079966
7.284,0.0080175
7.2908,0.0080387
7.2977,0.0080603
7.3047,0.0080821
7.3116,0.0081042
7.3186,0.0081267
7.3256,0.0081493
7.3327,0.0081723
7.3397,0.0081955
7.3468,0.008219
7.354,0.0082428
7.3612,0.0082668
7.3684,0.008291
7.3756,0.0083154
7.3829,0.00834
7.3903,0.0083648
7.3976,0.0083898
7.4051,0.0084149
7.4125,0.0084402
7.42,0.0084655
7.4275,0.008491
7.4351,0.0085166
7.4428,0.0085422
7.4504,0.0085678
7.4582,0.0085936
7.466,0.0086193
7.4738,0.008645
7.4817,0.0086707
7.4896,0.0086964
7.4976,0.0087221
7.5,0.0087299
7.5081,0.0087555
7.5162,0.0087811
7.5243,0.0088067
7.5325,0.0088321
7.5407,0.0088574
7.5489,0.0088824
7.5571,0.0089073
7.5653,0.008932
7.5735,0.0089565
7.5818,0.0089809
7.59,0.0090052
7.5983,0.0090294
7.6066,0.0090535
7.6148,0.0090774
7.6231,0.0091013
7.6313,0.0091251
7.6396,0.0091487
7.6478,0.0091725
7.6561,0.0091961
7.6643,0.0092198
7.6725,0.0092435
7.6807,0.0092672
7.689,0.0092911
7.6972,0.0093151
7.7055,0.0093393
7.7137,0.0093637
7.722,0.0093883
7.7303,0.0094131
7.7385,0.0094382
7.7468,0.0094635
7.75,0.0094735
7.7583,0.0094992
7.7665,0.0095253
7.7748,0.0095517
7.7831,0.0095784
7.7913,0.0096054
7.7996,0.0096328
7.8079,0.0096606
7.8161,0.0096887
7.8244,0.0097172
7.8327,0.009746
7.841,0.0097752
7.8493,0.0098048
7.8576,0.0098346
7.8659,0.0098649
7.8743,0.0098954
7.8826,0.0099262
7.891,0.0099572
7.8993,0.0099885
7.9077,0.01002
7.9161,0.010052
7.9246,0.010084
7.9329,0.010116
7.9412,0.010147
7.9493,0.010179
7.9575,0.01021
7.9655,0.010241
7.9735,0.010271
7.9814,0.010302
7.9893,0.010332
7.9972,0.010362
8,0.010372
8.0078,0.010402
8.0156,0.010431
8.0233,0.01046
8.031,0.010489
8.0387,0.010518
8.0463,0.010546
8.054,0.010574
8.0616,0.010601
8.0692,0.010628
8.0767,0.010656
8.0844,0.010682
8.0919,0.010709
8.0995,0.010735
8.1071,0.010761
8.1146,0.010787
8.1221,0.010812
8.1296,0.010837
8.1371,0.010862
8.1445,0.010887
8.152,0.010911
8.1595,0.010935
8.1669,0.010959
8.1744,0.010982
8.1818,0.011005
8.1893,0.011028
8.1967,0.01105
8.2041,0.011072
8.2114,0.011094
8.2188,0.011116
8.2262,0.011137
8.2335,0.011158
8.2409,0.011178
8.2482,0.011198
8.25,0.011203
8.2573,0.011223
8.2646,0.011243
8.2719,0.011262
8.2791,0.011281
8.2864,0.0113
8.2937,0.011319
8.3009,0.011337
8.3081,0.011356
8.3154,0.011374
8.3226,0.011392
8.3298,0.011411
8.337,0.011429
8.3442,0.011447
8.3514,0.011466
8.3587,0.011484
8.3659,0.011503
8.3731,0.011522
8.3803,0.011541
8.3875,0.01156
8.3948,0.01158
8.402,0.0116
8.4093,0.011621
8.4165,0.011642
8.4238,0.011664
8.4311,0.011685
8.4384,0.011708
8.4457,0.011731
8.4531,0.011755
8.4605,0.011779
8.4678,0.011804
8.4752,0.01183
8.4826,0.011856
8.4901,0.011883
8.4976,0.011911
8.5,0.01192
8.5075,0.011948
8.5151,0.011977
8.5226,0.012007
8.5302,0.012036
8.5379,0.012067
8.5455,0.012097
8.5532,0.012129
8.561,0.01216
8.5688,0.012191
8.5765,0.012222
8.5843,0.012253
8.5921,0.012284
8.5998,0.012314
8.6075,0.012343
8.6151,0.012371
8.6227,0.012399
8.6302,0.012426
8.6376,0.012451
8.6451,0.012476
8.6524,0.012499
8.6598,0.012522
8.6671,0.012544
8.6743,0.012564
8.6815,0.012583
8.6887,0.012602
8.6959,0.012619
8.703,0.012635
8.71,0.01265
8.717,0.012665
8.724,0.012678
8.7309,0.01269
8.7378,0.012702
8.7447,0.012713
8.75,0.012721
8.7568,0.01273
8.7635,0.012739
8.7702,0.012747
8.7768,0.012754
8.7834,0.012761
8.79,0.012768
8.7965,0.012774
8.803,0.012779
8.8095,0.012785
8.816,0.012789
8.8225,0.012794
8.8289,0.012798
8.8354,0.012803
8.8418,0.012807
8.8483,0.01281
8.8548,0.012814
8.8612,0.012818
8.8677,0.012821
8.8742,0.012825
8.8808,0.012828
8.8874,0.012831
8.894,0.012835
8.9007,0.012838
8.9074,0.012841
8.9142,0.012843
8.9211,0.012846
8.9281,0.012848
8.9351,0.012851
8.9422,0.012852
8.9494,0.012854
8.9567,0.012855
8.9642,0.012856
8.9717,0.012856
8.9794,0.012856
8.9871,0.012855
8.9949,0.012854
9,0.012853
9.0077,0.012851
9.0155,0.012848
9.0232,0.012845
9.0309,0.01284
9.0387,0.012835
9.0464,0.012829
9.0541,0.012823
9.0619,0.012815
9.0696,0.012807
9.0774,0.012798
9.0851,0.012788
9.0928,0.012777
9.1006,0.012765
9.1083,0.012753
9.1161,0.012739
9.1238,0.012725
9.1315,0.01271
9.1393,0.012694
9.147,0.012677
9.1548,0.01266
9.1625,0.012641
9.1702,0.012622
9.178,0.012602
9.1857,0.012582
9.1934,0.01256
9.2012,0.012538
9.2089,0.012515
9.2166,0.012492
9.2244,0.012468
9.2321,0.012443
9.2398,0.012418
9.2476,0.012393
9.25,0.012385
9.2577,0.012358
9.2655,0.012332
9.2732,0.012305
9.281,0.012278
9.2887,0.01225
9.2964,0.012223
9.3042,0.012196
9.3119,0.012169
9.3197,0.012142
9.3274,0.012115
9.3352,0.012089
9.3429,0.012064
9.3507,0.012039
9.3584,0.012015
9.3662,0.011991
9.374,0.011969
9.3818,0.011947
9.3895,0.011927
9.3973,0.011907
9.4051,0.011888
9.4129,0.01187
9.4208,0.011853
9.4286,0.011837
9.4364,0.011822
9.4443,0.011808
9.4521,0.011795
9.46,0.011782
9.4679,0.01177
9.4758,0.011759
9.4838,0.011748
9.4917,0.011738
9.4997,0.011729
9.5,0.011728
9.508,0.011719
9.516,0.01171
9.5241,0.011702
9.5322,0.011693
9.5403,0.011686
9.5485,0.011678
9.5567,0.01167
9.565,0.011663
9.5733,0.011656
9.5817,0.011649
9.5901,0.011642
9.5986,0.011635
9.6072,0.011628
9.6159,0.011621
9.6246,0.011614
9.6334,0.011607
9.6423,0.011599
9.6513,0.011592
9.6604,0.011585
9.6696,0.011577
9.6789,0.01157
9.6883,0.011562
9.6977,0.011554
9.7069,0.011547
9.7161,0.011539
9.7251,0.011531
9.7341,0.011523
9.7429,0.011515
9.75,0.011509
9.7586,0.011501
9.7672,0.011493
9.7757,0.011485
9.7841,0.011477
9.7925,0.011469
9.8008,0.011461
9.809,0.011453
9.8172,0.011446
9.8253,0.011438
9.8334,0.01143
9.8415,0.011423
9.8494,0.011416
9.8573,0.011408
9.8652,0.011401
9.8731,0.011394
9.8808,0.011388
9.8885,0.011381
9.8963,0.011375
9.9041,0.011368
9.9119,0.011361
9.9196,0.011354
9.9275,0.011347
9.9354,0.01134
9.9433,0.011332
9.9512,0.011323
9.9594,0.011314
9.9678,0.011304
9.9763,0.011294
9.985,0.011285
9.9938,0.011275
10,0.01127
10.009,0.011262
10.019,0.011255
10.029,0.011249
10.039,0.011245
10.048,0.011241
10.058,0.011237
10.068,0.011234
10.078,0.01123
10.088,0.011227
10.097,0.011223
10.107,0.01122
10.116,0.011216
10.125,0.011212
10.135,0.011209
10.144,0.011205
10.153,0.011202
10.162,0.011198
10.171,0.011194
10.181,0.01119
10.19,0.011186
10.199,0.011182
10.208,0.011178
10.218,0.011173
10.227,0.011169
10.237,0.011164
10.246,0.011159
10.25,0.011157
10.26,0.011151
10.269,0.011145
10.279,0.011139
10.289,0.011133
10.299,0.011126
10.309,0.011118
10.319,0.01111
10.329,0.011102
10.339,0.011093
10.349,0.011084
10.359,0.011074
10.369,0.011064
10.38,0.011053
10.389,0.011042
10.399,0.011031
10.409,0.011019
10.418,0.011008
10.428,0.010996
10.437,0.010983
10.446,0.010971
10.455,0.010958
10.465,0.010945
10.474,0.010932
10.483,0.010918
10.492,0.010905
10.5,0.010892
10.509,0.010878
10.518,0.010864
10.527,0.010849
10.536,0.010835
10.545,0.01082
10.554,0.010806
10.563,0.010791
10.572,0.010777
10.581,0.010762
10.59,0.010748
10.599,0.010733
10.608,0.010718
10.617,0.010704
10.626,0.010689
10.635,0.010675
10.645,0.01066
10.654,0.010646
10.663,0.010632
10.672,0.010617
10.682,0.010603
10.691,0.010589
10.701,0.010574
10.71,0.01056
10.72,0.010546
10.73,0.010531
10.739,0.010517
10.749,0.010502
10.75,0.010501
10.76,0.010486
10.77,0.010472
10.78,0.010457
10.79,0.010441
10.8,0.010426
10.81,0.01041
10.82,0.010394
10.83,0.010378
10.841,0.010362
10.851,0.010345
10.861,0.010328
10.872,0.010311
10.882,0.010294
10.893,0.010277
10.903,0.010259
10.913,0.010242
10.924,0.010225
10.934,0.010208
10.945,0.010191
10.955,0.010174
10.965,0.010156
10.975,0.010139
10.986,0.010121
10.996,0.010104
11,0.010097
11.01,0.010079
11.021,0.010061
11.031,0.010043
11.042,0.010025
11.053,0.010006
11.063,0.0099873
11.074,0.0099684
11.085,0.0099493
11.096,0.0099299
11.107,0.0099104
11.117,0.009891
11.128,0.0098716
11.139,0.0098521
11.15,0.0098326
11.161,0.0098131
11.171,0.0097936
11.182,0.0097741
11.193,0.0097546
11.204,0.009735
11.215,0.0097154
11.225,0.0096959
11.236,0.0096766
11.247,0.0096573
11.25,0.0096517
11.261,0.0096325
11.271,0.0096135
11.282,0.0095945
11.292,0.0095755
11.303,0.0095566
11.313,0.0095378
11.324,0.0095191
11.334,0.0095004
11.345,0.0094817
11.355,0.0094631
11.365,0.0094444
11.376,0.0094258
11.386,0.0094072
11.397,0.0093886
11.407,0.0093701
11.418,0.0093516
11.428,0.0093331
11.439,0.0093145
11.449,0.0092959
11.46,0.0092774
11.471,0.0092587
11.481,0.0092401
11.492,0.0092217
11.5,0.009208
11.511,0.0091897
11.521,0.0091717
11.532,0.0091538
11.542,0.0091361
11.553,0.0091185
11.563,0.0091011
11.574,0.0090839
11.584,0.0090668
11.594,0.0090497
11.605,0.0090329
11.615,0.0090162
11.625,0.0089996
11.635,0.0089831
11.646,0.0089667
11.656,0.0089504
11.666,0.0089342
11.676,0.008918
11.686,0.0089019
11.696,0.0088859
11.706,0.0088698
11.716,0.0088539
11.726,0.008838
11.736,0.0088221
11.746,0.0088062
11.75,0.008799
11.76,0.0087831
11.77,0.0087671
11.78,0.0087511
11.79,0.008735
11.799,0.0087189
11.809,0.0087027
11.819,0.0086863
11.829,0.0086699
11.839,0.0086533
11.849,0.0086365
11.859,0.0086196
11.869,0.0086024
11.879,0.008585
11.889,0.0085673
11.899,0.0085494
11.91,0.0085312
11.92,0.0085128
11.93,0.0084941
11.941,0.008475
11.951,0.0084556
11.962,0.008436
11.972,0.0084159
11.983,0.0083955
11.994,0.0083747
12,0.0083623
12.011,0.0083409
12.022,0.0083193
12.032,0.0082977
12.043,0.0082761
12.054,0.0082544
12.064,0.0082326
12.075,0.0082108
12.085,0.0081889
12.095,0.0081669
12.106,0.0081449
12.116,0.0081228
12.126,0.0081007
12.136,0.0080784
12.146,0.0080561
12.156,0.0080337
12.166,0.0080111
12.176,0.0079885
12.186,0.0079657
12.195,0.0079429
12.205,0.0079198
12.215,0.0078967
12.225,0.0078734
12.234,0.0078499
12.244,0.0078264
12.25,0.0078117
12.26,0.0077878
12.269,0.0077639
12.279,0.0077398
12.289,0.0077155
12.298,0.0076911
12.308,0.0076666
12.318,0.0076419
12.327,0.0076171
12.337,0.0075922
12.347,0.0075671
12.356,0.007542
12.366,0.0075168
12.376,0.0074915
12.386,0.0074662
12.396,0.0074407
12.406,0.0074152
12.416,0.0073898
12.426,0.0073642
12.436,0.0073388
12.446,0.0073133
12.456,0.0072878
12.466,0.0072625
12.476,0.0072371
12.487,0.0072119
12.497,0.0071868
12.5,0.0071792
12.51,0.0071541
12.521,0.0071293
12.531,0.0071046
12.542,0.00708
12.553,0.0070557
12.564,0.0070315
12.574,0.0070075
12.585,0.0069837
12.596,0.0069602
12.608,0.0069368
12.619,0.0069137
12.63,0.0068908
12.641,0.0068681
12.653,0.0068457
12.664,0.0068235
12.676,0.0068016
12.688,0.0067799
12.699,0.0067585
12.711,0.0067373
12.723,0.0067164
12.735,0.0066958
12.747,0.0066754
12.75,0.0066712
12.762,0.0066511
12.775,0.0066313
12.787,0.0066119
12.8,0.0065926
12.812,0.0065737
12.825,0.006555
12.838,0.0065367
12.85,0.0065187
12.863,0.0065012
12.876,0.0064842
12.889,0.0064675
12.901,0.0064513
12.914,0.0064354
12.926,0.00642
12.939,0.0064049
12.951,0.0063901
12.964,0.0063757
12.976,0.0063617
12.988,0.006348
13,0.0063355
13.012,0.0063224
13.025,0.0063096
13.037,0.0062972
13.049,0.006285
13.061,0.006273
13.073,0.0062613
13.085,0.0062498
13.097,0.0062385
13.109,0.0062274
13.121,0.0062165
13.133,0.0062057
13.145,0.0061951
13.157,0.0061846
13.169,0.0061742
13.18,0.006164
13.192,0.0061538
13.204,0.0061437
13.215,0.0061337
13.227,0.0061237
13.238,0.0061138
13.25,0.0061038
13.25,0.0061036
13.261,0.0060937
13.273,0.0060837
13.284,0.0060738
13.296,0.0060638
13.307,0.0060537
13.318,0.0060436
13.33,0.0060335
13.341,0.0060232
13.353,0.0060129
13.364,0.0060026
13.376,0.0059922
13.387,0.0059817
13.399,0.0059711
13.41,0.0059605
13.422,0.0059499
13.434,0.0059392
13.445,0.0059285
13.457,0.0059177
13.469,0.0059069
13.48,0.005896
13.492,0.0058851
13.5,0.0058777
13.512,0.0058668
13.524,0.0058559
13.536,0.0058449
13.548,0.0058339
13.56,0.0058229
13.572,0.0058119
13.584,0.0058008
13.596,0.0057898
13.609,0.0057787
13.621,0.0057676
13.633,0.0057565
13.646,0.0057455
13.658,0.0057344
13.671,0.0057233
13.684,0.0057121
13.696,0.005701
13.709,0.0056898
13.722,0.0056786
13.735,0.0056673
13.748,0.0056559
13.75,0.005654
13.763,0.0056425
13.776,0.005631
13.789,0.0056194
13.802,0.0056077
13.816,0.0055959
13.829,0.005584
13.842,0.0055721
13.856,0.00556
13.869,0.0055478
13.882,0.0055355
13.896,0.0055231
13.909,0.0055106
13.923,0.0054979
13.936,0.0054851
13.95,0.0054721
13.964,0.005459
13.977,0.0054457
13.991,0.0054323
14,0.0054234
14.014,0.0054098
14.027,0.005396
14.041,0.0053822
14.055,0.0053682
14.069,0.005354
14.083,0.0053397
14.097,0.0053252
14.11,0.0053106
14.124,0.0052958
14.138,0.0052809
14.152,0.0052659
14.167,0.0052507
14.181,0.0052353
14.195,0.0052198
14.209,0.0052042
14.224,0.0051884
14.238,0.0051725
14.25,0.0051591
14.264,0.0051429
14.279,0.0051265
14.294,0.0051101
14.308,0.0050934
14.323,0.0050766
14.338,0.0050596
14.353,0.0050425
14.368,0.0050253
14.383,0.0050079
14.399,0.0049903
14.414,0.0049726
14.429,0.0049548
14.445,0.0049368
14.461,0.0049187
14.476,0.0049005
14.492,0.0048821
14.5,0.0048731
14.516,0.0048549
14.532,0.0048366
14.548,0.0048184
14.563,0.0048002
14.579,0.0047823
14.595,0.0047644
14.611,0.0047468
14.626,0.0047293
14.642,0.004712
14.657,0.0046947
14.673,0.0046776
14.688,0.0046605
14.704,0.0046435
14.719,0.0046265
14.735,0.0046097
14.75,0.0045935
14.765,0.004577
14.781,0.0045605
14.796,0.0045442
14.812,0.004528
14.827,0.0045117
14.842,0.0044956
14.858,0.0044796
14.873,0.0044634
14.888,0.0044474
14.904,0.0044313
14.919,0.0044151
14.935,0.004399
14.95,0.0043829
14.966,0.004367
14.981,0.0043511
14.997,0.0043353
15,0.0043321
15.015,0.0043164
15.031,0.0043008
15.047,0.0042852
15.062,0.0042697
15.078,0.0042544
15.094,0.0042389
15.11,0.0042237
15.125,0.0042085
15.141,0.0041936
15.157,0.0041788
15.173,0.0041641
15.189,0.0041496
15.205,0.0041352
15.221,0.004121
15.237,0.0041069
15.25,0.0040955
15.266,0.0040817
15.282,0.004068
15.298,0.0040544
15.315,0.0040409
15.331,0.0040276
15.347,0.0040145
15.363,0.0040016
15.38,0.0039888
15.396,0.0039763
15.412,0.0039639
15.428,0.0039516
15.444,0.0039396
15.46,0.0039277
15.476,0.003916
15.492,0.0039045
15.5,0.003899
15.516,0.0038877
15.532,0.0038767
15.548,0.0038657
15.564,0.003855
15.58,0.0038444
15.596,0.0038341
15.612,0.0038239
15.628,0.0038138
15.644,0.003804
15.659,0.0037943
15.675,0.0037848
15.691,0.0037755
15.707,0.0037664
15.723,0.0037574
15.738,0.0037486
15.75,0.0037422
15.766,0.0037337
15.781,0.0037253
15.797,0.0037171
15.813,0.003709
15.828,0.0037011
15.844,0.0036933
15.86,0.0036857
15.875,0.0036782
15.891,0.0036708
15.906,0.0036635
15.922,0.0036564
15.937,0.0036494
15.953,0.0036425
15.968,0.0036357
15.984,0.003629
15.999,0.0036224
16,0.003622
16.015,0.0036155
16.031,0.0036091
16.046,0.0036028
16.061,0.0035966
16.077,0.0035904
16.092,0.0035844
16.107,0.0035784
16.123,0.0035724
16.138,0.0035666
16.153,0.0035608
16.168,0.003555
16.184,0.0035493
16.199,0.0035436
16.214,0.003538
16.229,0.0035324
16.244,0.0035268
16.25,0.0035247
16.265,0.0035192
16.28,0.0035137
16.295,0.0035082
16.31,0.0035027
16.326,0.0034972
16.341,0.0034917
16.356,0.0034862
16.371,0.0034807
16.386,0.0034752
16.401,0.0034697
16.416,0.0034642
16.431,0.0034586
16.446,0.003453
16.461,0.0034474
16.476,0.0034418
16.491,0.0034362
16.5,0.0034329
16.515,0.0034272
16.53,0.0034215
16.545,0.0034157
16.56,0.0034099
16.575,0.0034041
16.59,0.0033983
16.605,0.0033924
16.621,0.0033864
16.636,0.0033805
16.651,0.0033745
16.666,0.0033685
16.681,0.0033624
16.696,0.0033563
16.711,0.0033502
16.726,0.003344
16.742,0.0033378
16.75,0.0033344
16.765,0.0033281
16.78,0.0033219
16.796,0.0033155
16.811,0.0033092
16.826,0.0033028
16.841,0.0032964
16.857,0.00329
16.872,0.0032835
16.887,0.003277
16.903,0.0032705
16.918,0.0032639
16.934,0.0032573
16.949,0.0032507
16.964,0.0032441
16.98,0.0032374
16.995,0.0032307
17,0.0032287
17.016,0.0032219
17.031,0.0032151
17.047,0.0032083
17.062,0.0032014
17.078,0.0031945
17.094,0.0031876
17.109,0.0031806
17.125,0.0031736
17.141,0.0031666
17.157,0.0031595
17.173,0.0031524
17.188,0.0031452
17.204,0.003138
17.22,0.0031308
17.236,0.0031235
17.25,0.0031172
17.266,0.0031099
17.282,0.0031025
17.298,0.0030951
17.314,0.0030877
17.331,0.0030802
17.347,0.0030727
17.363,0.0030651
17.379,0.0030575
17.396,0.0030498
17.412,0.0030421
17.428,0.0030344
17.445,0.0030266
17.461,0.0030188
17.478,0.0030109
17.495,0.003003
17.5,0.0030004
17.517,0.0029924
17.533,0.0029844
17.55,0.0029763
17.567,0.0029682
17.584,0.0029601
17.6,0.0029519
17.617,0.0029436
17.634,0.0029353
17.651,0.0029269
17.668,0.0029185
17.685,0.0029101
17.703,0.0029016
17.72,0.002893
17.737,0.0028844
17.75,0.0028778
17.767,0.0028692
17.784,0.0028605
17.802,0.0028518
17.819,0.002843
17.836,0.0028342
17.854,0.0028254
17.871,0.0028165
17.889,0.0028076
17.906,0.0027987
17.923,0.0027897
17.941,0.0027808
17.958,0.0027718
17.976,0.0027627
17.993,0.0027537
18,0.0027502
18.018,0.0027411
18.035,0.002732
18.053,0.0027229
18.07,0.0027138
18.088,0.0027047
18.105,0.0026955
18.123,0.0026864
18.141,0.0026772
18.158,0.002668
18.176,0.0026589
18.193,0.0026497
18.211,0.0026405
18.229,0.0026313
18.247,0.0026221
18.25,0.0026203
18.268,0.0026111
18.285,0.0026019
18.303,0.0025927
18.321,0.0025835
18.339,0.0025743
18.356,0.0025651
18.374,0.0025559
18.392,0.0025467
18.41,0.0025375
18.428,0.0025284
18.446,0.0025192
18.463,0.0025101
18.481,0.002501
18.499,0.0024919
18.5,0.0024914
18.518,0.0024823
18.536,0.0024733
18.554,0.0024642
18.572,0.0024552
18.59,0.0024462
18.607,0.0024372
18.625,0.0024283
18.643,0.0024193
18.661,0.0024104
18.679,0.0024016
18.697,0.0023927
18.715,0.0023839
18.733,0.0023751
18.75,0.0023671
18.768,0.0023583
18.786,0.0023497
18.804,0.002341
18.822,0.0023324
18.84,0.0023238
18.858,0.0023152
18.877,0.0023067
18.895,0.0022982
18.913,0.0022898
18.931,0.0022814
18.949,0.002273
18.967,0.0022647
18.986,0.0022564
19,0.0022499
19.018,0.0022416
19.036,0.0022335
19.055,0.0022253
19.073,0.0022172
19.091,0.0022092
19.109,0.0022012
19.128,0.0021932
19.146,0.0021853
19.164,0.0021774
19.183,0.0021695
19.201,0.0021617
19.219,0.002154
19.238,0.0021462
19.25,0.002141
19.268,0.0021334
19.287,0.0021258
19.305,0.0021182
19.323,0.0021107
19.342,0.0021032
19.36,0.0020958
19.379,0.0020885
19.397,0.0020811
19.416,0.0020739
19.434,0.0020666
19.452,0.0020595
19.471,0.0020523
19.489,0.0020452
19.5,0.0020412
19.518,0.0020342
19.537,0.0020272
19.556,0.0020203
19.574,0.0020135
19.593,0.0020067
19.611,0.0019999
19.63,0.0019932
19.648,0.0019865
19.667,0.0019799
19.685,0.0019734
19.704,0.0019668
19.723,0.0019604
19.741,0.001954
19.75,0.001951
19.769,0.0019447
19.787,0.0019384
19.806,0.0019322
19.825,0.001926
19.843,0.0019198
19.862,0.0019137
19.881,0.0019077
19.899,0.0019017
19.918,0.0018958
19.937,0.0018899
19.956,0.001884
19.974,0.0018782
19.993,0.0018725


==> figs/data/unmanaged/bdc/gimmik_data_b128_fp32.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,32,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,21504,44736,10.77,35,36.17,106496,81920,0,0,106496,106496,21504,72,23.27,2717,32314,86.26,11496416,46.8,13631936,39.46
2,32,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,23840,178656,13.52,35.78,28.34,359424,580608,0,0,359424,359424,23840,167,44.3,373891,139920,73.3,41518976,38.42,45719680,34.89
3,32,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,30720,474176,16.72,31.07,17.41,851968,1114112,102400,102400,851968,851968,30720,255,32.33,18506,417663,82.51,120096672,41.62,122236480,40.89
4,32,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,34272,1932672,9.37,29.3,30.89,1664000,4480000,1520640,1413120,1740800,1664000,34272,255,38.72,1729348,878748,62.96,378915520,33.25,424124000,29.71
5,32,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,40000,5967840,6.35,28.72,43.73,2875392,7077888,6715392,5750784,3139584,2875392,40000,255,25.93,5938708,1530633,65.04,1118747264,35.88,1377108416,29.15
6,32,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,42816,9191552,7.24,27.7,37.32,4566016,17210368,13088768,9296896,4644864,4566016,42816,255,23.67,9313063,2905447,65.13,1738570624,36.77,2254353568,28.36


==> figs/data/unmanaged/bdc/gimmik_data_b128_fp64.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,64,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,43008,98016,9.9,33.61,44.92,106496,81920,0,0,106496,106496,43008,128,0,4560,71137,85.82,24730752,45,27263936,40.82
2,64,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,47680,341952,14.17,33.99,36.11,359424,580608,21504,21504,359424,359424,47680,255,25.48,1463780,172396,82.37,90023136,41.76,92576928,40.61
3,64,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,61440,1847040,8.22,31.47,32.52,851968,1310720,1167360,1044480,888832,851968,61440,255,8.35,0,1526063,83.39,483416768,43.01,514938368,40.38
4,64,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,68544,7085600,5.05,31.64,47.15,1664000,4480000,6727680,4756480,1843200,1664000,68544,168,9.17,3349879,1658909,80.37,1613109440,45.5,2105027232,34.87
5,64,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,80000,54622592,2.44,27.95,100.49,2875392,7299072,66908160,45164544,2875392,2875392,80000,32,15.77,5816985,3182821,62.99,11766979936,30.01,10708672128,32.98
6,64,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,85632,21573696,6.26,29.25,41.38,4566016,17210368,21188608,13339648,4738048,4566016,85632,255,6.05,13958648,2283914,77.71,4431064768,46.04,6440212480,31.68


==> figs/data/unmanaged/bdc/gimmik_data_p1_fp32.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,32,13,98304,,32,32,True,False,False,False,13,13,grs,True,32768,5376,45888.0,10.4,33.82,40.9,106496.0,81920.0,0.0,0.0,106496.0,106496.0,5376.0,72.0,0.07,2630.0,45083.0,84.13,11715680.0,45.24,13631936.0,38.88
1,32,13,98304,,32,64,True,False,False,False,13,13,grs,True,32768,10752,45792.0,10.72,34.85,38.9,106496.0,81920.0,0.0,0.0,106496.0,106496.0,10752.0,72.0,20.82,3086.0,30785.0,85.86,11492512.0,46.59,13631936.0,39.27
1,32,13,98304,,32,96,True,False,False,False,13,13,grs,True,32768,16128,46624.0,10.66,34.66,40.02,106496.0,81920.0,0.0,0.0,106496.0,106496.0,16128.0,72.0,12.23,3022.0,36845.0,85.72,11578144.0,46.35,13631936.0,39.37
1,32,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,21504,44736.0,10.77,35.0,36.17,106496.0,81920.0,0.0,0.0,106496.0,106496.0,21504.0,72.0,23.27,2717.0,32314.0,86.26,11496416.0,46.8,13631936.0,39.46
1,32,13,98304,,32,160,True,False,False,False,13,13,grs,True,32768,26880,46208.0,10.61,34.5,34.99,106496.0,81920.0,0.0,0.0,106496.0,106496.0,26880.0,72.0,12.57,2557.0,36019.0,85.28,11572960.0,46.12,13631936.0,39.16
1,32,13,98304,,32,192,True,False,False,False,13,13,grs,True,32768,32256,47360.0,10.59,34.42,40.28,106496.0,81920.0,0.0,0.0,106496.0,106496.0,32256.0,64.0,23.14,2342.0,31007.0,84.89,11528224.0,45.99,13631936.0,38.9
1,32,13,98304,,32,224,True,False,False,False,13,13,grs,True,32768,37632,48640.0,10.36,33.67,34.13,106496.0,81920.0,0.0,0.0,106496.0,106496.0,37632.0,72.0,15.06,2459.0,33961.0,83.31,11591200.0,45.02,13631936.0,38.28
1,32,13,98304,,32,256,True,False,False,False,13,13,grs,True,32768,43008,47168.0,10.29,33.44,37.98,106496.0,81920.0,0.0,0.0,106496.0,106496.0,43008.0,64.0,21.32,2263.0,30394.0,82.53,11517664.0,44.73,13631936.0,37.79
1,32,13,98304,,32,288,True,False,False,False,13,13,grs,True,32768,48384,47424.0,10.45,33.97,40.88,106496.0,81920.0,0.0,0.0,106496.0,106496.0,48384.0,72.0,13.98,4594.0,34146.0,83.92,11557344.0,45.42,13631936.0,38.5
1,32,13,98304,,32,320,True,False,False,False,13,13,grs,True,32768,53760,50048.0,10.37,33.71,26.34,106496.0,81920.0,0.0,0.0,106496.0,106496.0,53760.0,64.0,23.51,0.0,40283.0,83.33,11564704.0,45.08,13631936.0,38.25
1,32,13,98304,,32,352,True,False,False,False,13,13,grs,True,32768,59136,52640.0,10.1,32.83,29.17,106496.0,81920.0,0.0,0.0,106496.0,106496.0,59136.0,80.0,16.28,0.0,36034.0,81.17,11569760.0,43.91,13631936.0,37.26
1,32,13,98304,,32,384,True,False,False,False,13,13,grs,True,32768,64512,52384.0,9.74,31.66,31.46,106496.0,81920.0,0.0,0.0,106496.0,106496.0,64512.0,80.0,21.59,0.0,28801.0,78.32,11569056.0,42.36,13631936.0,35.95
1,32,13,98304,,32,416,True,False,False,False,13,13,grs,True,32768,69888,47072.0,10.65,34.61,34.03,106496.0,81920.0,0.0,0.0,106496.0,106496.0,69888.0,72.0,14.49,605.0,39351.0,85.59,11567200.0,46.3,13631936.0,39.29
1,32,13,98304,,32,448,True,False,False,False,13,13,grs,True,32768,75264,48544.0,10.19,33.12,34.56,106496.0,81920.0,0.0,0.0,106496.0,106496.0,75264.0,72.0,20.86,1281.0,35334.0,81.57,11465632.0,44.3,13631936.0,37.26
1,32,13,98304,,32,480,True,False,False,False,13,13,grs,True,32768,80640,47840.0,10.19,33.12,37.44,106496.0,81920.0,0.0,0.0,106496.0,106496.0,80640.0,64.0,14.84,1939.0,35888.0,81.9,11575840.0,44.29,13631936.0,37.61
1,32,13,98304,,32,512,True,False,False,False,13,13,grs,True,32768,86016,47296.0,10.25,33.33,39.79,106496.0,81920.0,0.0,0.0,106496.0,106496.0,86016.0,64.0,19.61,2616.0,32244.0,82.46,11564256.0,44.61,13631936.0,37.85
1,32,13,98304,,32,544,True,False,False,False,13,13,grs,True,32768,91392,48448.0,10.18,33.1,41.0,106496.0,81920.0,0.0,0.0,106496.0,106496.0,91392.0,90.0,15.85,2775.0,27450.0,81.79,11553312.0,44.27,13631936.0,37.52
1,32,13,98304,,32,576,True,False,False,False,13,13,grs,True,32768,96768,48864.0,9.81,31.9,43.21,106496.0,81920.0,0.0,0.0,106496.0,106496.0,96768.0,90.0,21.28,3264.0,24621.0,78.88,11568288.0,42.67,13631936.0,36.21


==> figs/data/unmanaged/bdc/gimmik_data_p1_fp64.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
1,64,13,98304,,32,32,True,False,False,False,13,13,grs,True,32768,10752,94592.0,10.0,33.95,49.18,106496.0,81920.0,0.0,0.0,106496.0,106496.0,10752.0,128.0,0.0,4750.0,74950.0,86.4,24575744.0,45.44,27263424.0,40.96
1,64,13,98304,,32,64,True,False,False,False,13,13,grs,True,32768,21504,96384.0,10.01,33.99,44.15,106496.0,81920.0,0.0,0.0,106496.0,106496.0,21504.0,128.0,0.0,4182.0,74547.0,86.73,24686848.0,45.52,27263680.0,41.21
1,64,13,98304,,32,96,True,False,False,False,13,13,grs,True,32768,32256,96608.0,9.95,33.75,48.99,106496.0,81920.0,0.0,0.0,106496.0,106496.0,32256.0,128.0,0.0,3819.0,72951.0,85.96,24588544.0,45.2,27263424.0,40.77
1,64,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,43008,98016.0,9.9,33.61,44.92,106496.0,81920.0,0.0,0.0,106496.0,106496.0,43008.0,128.0,0.0,4560.0,71137.0,85.82,24730752.0,45.0,27263936.0,40.82
1,64,13,98304,,32,160,True,False,False,False,13,13,grs,True,32768,53760,99648.0,9.71,32.94,28.73,106496.0,81920.0,0.0,0.0,106496.0,106496.0,53760.0,128.0,0.0,0.0,72187.0,84.15,24744448.0,44.12,27263424.0,40.04
1,64,13,98304,,32,192,True,False,False,False,13,13,grs,True,32768,64512,97344.0,9.91,33.64,33.05,106496.0,81920.0,0.0,0.0,106496.0,106496.0,64512.0,136.0,0.0,0.0,69022.0,86.0,24798208.0,45.03,27263424.0,40.96
1,64,13,98304,,32,224,True,False,False,False,13,13,grs,True,32768,75264,95776.0,9.84,33.41,38.46,106496.0,81920.0,0.0,0.0,106496.0,106496.0,75264.0,128.0,0.0,1667.0,73809.0,85.28,24714880.0,44.73,27263424.0,40.55
1,64,13,98304,,32,256,True,False,False,False,13,13,grs,True,32768,86016,99456.0,9.76,33.14,44.76,106496.0,81920.0,0.0,0.0,106496.0,106496.0,86016.0,128.0,0.0,3052.0,65503.0,84.69,24767744.0,44.37,27263424.0,40.31
1,64,13,98304,,32,288,True,False,False,False,13,13,grs,True,32768,96768,95456.0,9.83,33.37,48.61,106496.0,81920.0,0.0,0.0,106496.0,106496.0,96768.0,136.0,0.0,5808.0,61334.0,85.21,24742912.0,44.67,27263424.0,40.54


==> figs/data/unmanaged/bdc/gimmik_data_p2_fp32.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
2,32,13,98304,,32,32,True,False,False,False,13,13,grs,True,32768,5960,282720.0,7.04,21.56,53.48,359424.0,580608.0,0.0,0.0,359424.0,359424.0,5960.0,167.0,10.26,369358.0,147149.0,51.49,54673888.0,27.56,62978112.0,23.93
2,32,13,98304,,32,64,True,False,False,False,13,13,grs,True,32768,11920,218784.0,10.02,28.69,35.12,359424.0,580608.0,0.0,0.0,359424.0,359424.0,11920.0,167.0,24.95,371457.0,149949.0,64.7,47465632.0,35.16,56491328.0,29.54
2,32,13,98304,,32,96,True,False,False,False,13,13,grs,True,32768,17880,214176.0,10.82,31.5,34.7,359424.0,580608.0,0.0,0.0,359424.0,359424.0,17880.0,167.0,25.27,372191.0,150651.0,69.76,47953248.0,37.54,55854336.0,32.23
2,32,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,23840,178656.0,13.52,35.78,28.34,359424.0,580608.0,0.0,0.0,359424.0,359424.0,23840.0,167.0,44.3,373891.0,139920.0,73.3,41518976.0,38.42,45719680.0,34.89
2,32,13,98304,,32,160,True,False,False,False,13,13,grs,True,32768,29800,198176.0,12.5,35.68,24.39,359775.0,581175.0,0.0,0.0,359775.0,359775.0,29800.0,167.0,31.13,374013.0,166653.0,73.46,44742528.0,38.73,49895168.0,34.73
2,32,13,98304,,32,192,True,False,False,False,13,13,grs,True,32768,35760,190272.0,12.99,35.05,27.56,359424.0,580608.0,0.0,0.0,359424.0,359424.0,35760.0,167.0,40.42,372357.0,157148.0,71.68,42889600.0,37.04,45878848.0,34.63
2,32,13,98304,,32,224,True,False,False,False,13,13,grs,True,32768,41720,183040.0,14.69,40.33,15.2,359541.0,580797.0,0.0,0.0,359541.0,359541.0,41720.0,186.0,41.78,359541.0,158696.0,78.22,41675168.0,40.19,44047232.0,38.03
2,32,13,98304,,32,256,True,False,False,False,13,13,grs,True,32768,47680,174400.0,15.14,39.4,16.99,359424.0,580608.0,0.0,0.0,359424.0,359424.0,47680.0,186.0,52.32,359424.0,142673.0,79.24,41081824.0,40.58,43133184.0,38.65
2,32,13,98304,,32,288,True,False,False,False,13,13,grs,True,32768,53640,182336.0,14.2,39.04,20.07,360126.0,581742.0,0.0,0.0,360126.0,360126.0,53640.0,168.0,40.66,360126.0,177766.0,76.28,42043296.0,39.24,44551872.0,37.03
2,32,13,98304,,32,320,True,False,False,False,13,13,grs,True,32768,59600,177024.0,14.79,40.0,21.71,360360.0,582120.0,0.0,0.0,360360.0,360360.0,59600.0,168.0,41.66,360360.0,173984.0,79.38,41935008.0,40.95,44679744.0,38.43
2,32,13,98304,,32,352,True,False,False,False,13,13,grs,True,32768,65560,190944.0,13.46,37.23,25.36,360360.0,582120.0,0.0,0.0,360360.0,360360.0,65560.0,168.0,38.07,360410.0,178761.0,74.96,43047776.0,39.04,46786432.0,35.92
2,32,13,98304,,32,384,True,False,False,False,13,13,grs,True,32768,71520,181280.0,14.27,37.22,25.71,359424.0,580608.0,0.0,0.0,359424.0,359424.0,71520.0,168.0,50.28,362100.0,154922.0,74.93,41117536.0,38.46,43358656.0,36.47
2,32,13,98304,,32,416,True,False,False,False,13,13,grs,True,32768,77480,211392.0,11.77,37.11,35.41,360477.0,582309.0,67782.0,67782.0,363558.0,360477.0,77480.0,128.0,36.47,371290.0,192930.0,75.58,50370720.0,38.85,53265792.0,36.74
2,32,13,98304,,32,448,True,False,False,False,13,13,grs,True,32768,83440,210240.0,11.98,37.34,36.63,360360.0,582120.0,67760.0,67760.0,363440.0,360360.0,83440.0,128.0,35.83,376642.0,184465.0,77.36,50434112.0,39.91,53750304.0,37.45
2,32,13,98304,,32,480,True,False,False,False,13,13,grs,True,32768,89400,217312.0,11.25,35.84,39.75,359775.0,581175.0,67650.0,67650.0,362850.0,359775.0,89400.0,128.0,33.33,381363.0,187569.0,73.56,50752192.0,38.1,54534240.0,35.46
2,32,13,98304,,32,512,True,False,False,False,13,13,grs,True,32768,95360,211968.0,11.57,34.95,40.0,359424.0,580608.0,67584.0,67584.0,362496.0,359424.0,95360.0,128.0,45.78,382890.0,167079.0,72.94,49761184.0,37.17,51714208.0,35.77


==> figs/data/unmanaged/bdc/gimmik_data_p2_fp64.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
2,64,13,98304,,32,32,True,False,False,False,13,13,grs,True,32768,11920,420160.0,9.78,24.89,54.79,359424.0,580608.0,21504.0,21504.0,359424.0,359424.0,11920.0,255.0,5.37,1462907.0,187153.0,65.6,99506624.0,34.61,111127776.0,30.99
2,64,13,98304,,32,64,True,False,False,False,13,13,grs,True,32768,23840,370080.0,13.19,31.91,39.66,359424.0,580608.0,21504.0,21504.0,359424.0,359424.0,23840.0,255.0,18.49,1463818.0,178690.0,79.16,90413184.0,41.2,98142304.0,37.96
2,64,13,98304,,32,96,True,False,False,False,13,13,grs,True,32768,35760,363104.0,13.6,33.64,28.75,359424.0,580608.0,21504.0,21504.0,359424.0,359424.0,35760.0,255.0,17.65,1462846.0,170666.0,81.36,91802368.0,41.64,96232864.0,39.72
2,64,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,47680,341952.0,14.17,33.99,36.11,359424.0,580608.0,21504.0,21504.0,359424.0,359424.0,47680.0,255.0,25.48,1463780.0,172396.0,82.37,90023136.0,41.76,92576928.0,40.61
2,64,13,98304,,32,160,True,False,False,False,13,13,grs,True,32768,59600,349504.0,14.3,35.21,22.83,359775.0,581175.0,21525.0,21525.0,359775.0,359775.0,59600.0,255.0,18.63,1439100.0,209056.0,83.45,90196992.0,42.43,93302560.0,41.02
2,64,13,98304,,32,192,True,False,False,False,13,13,grs,True,32768,71520,353504.0,14.14,33.78,27.13,359424.0,580608.0,21504.0,21504.0,359424.0,359424.0,71520.0,255.0,24.77,1443309.0,222583.0,82.22,89727552.0,41.86,93065888.0,40.36
2,64,13,98304,,32,224,True,False,False,False,13,13,grs,True,32768,83440,359424.0,13.51,33.17,32.91,359541.0,580797.0,21511.0,21511.0,359541.0,359541.0,83440.0,255.0,19.15,1456011.0,208384.0,80.44,91097920.0,41.29,96081856.0,39.15
2,64,13,98304,,32,256,True,False,False,False,13,13,grs,True,32768,95360,341568.0,14.4,34.59,35.57,359424.0,580608.0,21504.0,21504.0,359424.0,359424.0,95360.0,255.0,26.03,1463504.0,164722.0,83.57,89879680.0,42.37,92441120.0,41.2


==> figs/data/unmanaged/bdc/gimmik_data_p3_fp32.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
3,32,13,98304,,32,32,True,False,False,False,13,13,grs,True,32768,7680,852896.0,8.71,16.54,33.58,851968.0,1114112.0,102400.0,102400.0,851968.0,851968.0,7680.0,255.0,6.93,21399.0,393814.0,49.47,120959392.0,28.02,157983808.0,21.45
3,32,13,98304,,32,64,True,False,False,False,13,13,grs,True,32768,15360,555328.0,12.85,23.87,22.53,851968.0,1114112.0,102400.0,102400.0,851968.0,851968.0,15360.0,255.0,17.23,21147.0,393518.0,65.25,120598624.0,33.68,128694272.0,31.56
3,32,13,98304,,32,96,True,False,False,False,13,13,grs,True,32768,23040,592672.0,13.09,24.43,17.14,851968.0,1114112.0,102400.0,102400.0,851968.0,851968.0,23040.0,255.0,17.69,16943.0,473321.0,69.83,120587456.0,37.68,141339904.0,32.15
3,32,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,30720,474176.0,16.72,31.07,17.41,851968.0,1114112.0,102400.0,102400.0,851968.0,851968.0,30720.0,255.0,32.33,18506.0,417663.0,82.51,120096672.0,41.62,122236480.0,40.89
3,32,13,98304,,32,160,True,False,False,False,13,13,grs,True,32768,38400,506848.0,15.83,29.41,11.69,851968.0,1114112.0,102400.0,102400.0,851968.0,851968.0,38400.0,255.0,21.77,767.0,629471.0,79.52,120113792.0,40.8,126544192.0,38.73
3,32,13,98304,,32,192,True,False,False,False,13,13,grs,True,32768,46080,483424.0,16.48,30.63,13.38,851968.0,1114112.0,102400.0,102400.0,851968.0,851968.0,46080.0,255.0,26.07,293.0,640358.0,81.34,120105600.0,41.02,122168832.0,40.32
3,32,13,98304,,32,224,True,False,False,False,13,13,grs,True,32768,53760,542912.0,14.34,26.65,17.72,851968.0,1114112.0,102400.0,102400.0,851968.0,851968.0,53760.0,255.0,21.82,0.0,597651.0,74.93,120237760.0,39.79,136171968.0,35.14
3,32,13,98304,,32,256,True,False,False,False,13,13,grs,True,32768,61440,475968.0,16.67,30.96,17.32,851968.0,1114112.0,102400.0,102400.0,851968.0,851968.0,61440.0,255.0,31.84,0.0,495865.0,82.22,120096640.0,41.47,122211584.0,40.75
3,32,13,98304,,32,288,True,False,False,False,13,13,grs,True,32768,69120,863488.0,8.94,26.76,35.12,851968.0,1114112.0,712704.0,688128.0,888832.0,851968.0,69120.0,168.0,12.19,4734.0,595549.0,73.73,195109056.0,38.95,218497152.0,34.78
3,32,13,98304,,32,320,True,False,False,False,13,13,grs,True,32768,76800,846560.0,9.21,27.57,37.63,851968.0,1114112.0,712704.0,688128.0,888832.0,851968.0,76800.0,168.0,12.8,9822.0,594385.0,73.76,195122368.0,37.92,206479168.0,35.84
3,32,13,98304,,32,352,True,False,False,False,13,13,grs,True,32768,84480,903680.0,8.55,25.6,44.8,851968.0,1114112.0,712704.0,688128.0,888832.0,851968.0,84480.0,168.0,11.37,15384.0,570196.0,71.34,195167840.0,38.06,223177920.0,33.28
3,32,13,98304,,32,384,True,False,False,False,13,13,grs,True,32768,92160,826560.0,9.36,28.03,43.85,851968.0,1114112.0,712704.0,688128.0,888832.0,851968.0,92160.0,168.0,15.43,22080.0,545899.0,74.97,195069824.0,38.56,206527232.0,36.42


==> figs/data/unmanaged/bdc/gimmik_data_p3_fp64.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
3,64,13,98304,,32,32,True,False,False,False,13,13,grs,True,32768,15360,2132320.0,6.93,26.56,56.94,851968.0,1310720.0,1167360.0,1044480.0,888832.0,851968.0,15360.0,255.0,0.28,35118.0,1628582.0,70.69,483658368.0,36.67,521274816.0,34.02
3,64,13,98304,,32,64,True,False,False,False,13,13,grs,True,32768,30720,1920896.0,7.85,30.06,50.83,851968.0,1310720.0,1167360.0,1044480.0,888832.0,851968.0,30720.0,255.0,6.27,39860.0,1617465.0,80.05,483427840.0,41.52,520981376.0,38.53
3,64,13,98304,,32,96,True,False,False,False,13,13,grs,True,32768,46080,2857600.0,5.27,29.58,68.92,851968.0,1310720.0,2211840.0,1794048.0,925696.0,851968.0,46080.0,168.0,2.26,39013.0,1680471.0,78.11,674217856.0,41.89,779651968.0,36.22
3,64,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,61440,1847040.0,8.22,31.47,32.52,851968.0,1310720.0,1167360.0,1044480.0,888832.0,851968.0,61440.0,255.0,8.35,0.0,1526063.0,83.39,483416768.0,43.01,514938368.0,40.38
3,64,13,98304,,32,160,True,False,False,False,13,13,grs,True,32768,76800,2841920.0,5.28,29.63,57.75,851968.0,1310720.0,2211840.0,1794048.0,925696.0,851968.0,76800.0,168.0,3.21,15189.0,1619960.0,77.92,674291008.0,41.6,772210368.0,36.32
3,64,13,98304,,32,192,True,False,False,False,13,13,grs,True,32768,92160,2792384.0,5.37,30.14,67.22,851968.0,1310720.0,2211840.0,1794048.0,925696.0,851968.0,92160.0,168.0,4.78,33040.0,1605311.0,79.46,674175488.0,42.55,777090304.0,36.91


==> figs/data/unmanaged/bdc/gimmik_data_p4_fp32.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
4,32,13,98304,,32,32,True,False,False,False,13,13,grs,True,32768,8568,3143232.0,5.44,19.29,46.96,1664000.0,4480000.0,1520640.0,1413120.0,1740800.0,1664000.0,8568.0,255.0,14.29,1711237.0,1221456.0,48.15,473256096.0,26.59,583507456.0,21.56
4,32,13,98304,,32,64,True,False,False,False,13,13,grs,True,32768,17136,2583968.0,6.92,23.3,41.5,1664000.0,4480000.0,1520640.0,1413120.0,1740800.0,1664000.0,17136.0,255.0,23.59,1712573.0,1302478.0,54.18,418437984.0,29.93,516579872.0,24.25
4,32,13,98304,,32,96,True,False,False,False,13,13,grs,True,32768,25704,2154464.0,8.52,28.26,25.31,1664325.0,4480875.0,1520937.0,1413396.0,1741140.0,1664325.0,25704.0,255.0,32.28,1741927.0,835012.0,58.56,383168032.0,31.26,438776032.0,27.3
4,32,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,34272,1932672.0,9.37,29.3,30.89,1664000.0,4480000.0,1520640.0,1413120.0,1740800.0,1664000.0,34272.0,255.0,38.72,1729348.0,878748.0,62.96,378915520.0,33.25,424124000.0,29.71
4,32,13,98304,,32,160,True,False,False,False,13,13,grs,True,32768,42840,2283648.0,7.93,26.12,22.57,1664000.0,4480000.0,1520640.0,1413120.0,1740800.0,1664000.0,42840.0,255.0,35.49,1664000.0,729434.0,52.05,378500352.0,26.98,407400736.0,25.07
4,32,13,98304,,32,192,True,False,False,False,13,13,grs,True,32768,51408,2109792.0,8.63,27.77,24.66,1665300.0,4483500.0,1521828.0,1414224.0,1742160.0,1665300.0,51408.0,255.0,38.33,1665300.0,753129.0,56.92,378853440.0,29.61,410728256.0,27.31
4,32,13,98304,,32,224,True,False,False,False,13,13,grs,True,32768,59976,2062848.0,8.88,29.06,27.18,1665300.0,4483500.0,1521828.0,1414224.0,1742160.0,1665300.0,59976.0,255.0,36.02,1665300.0,836639.0,60.37,383328192.0,31.93,430433600.0,28.44
4,32,13,98304,,32,256,True,False,False,False,13,13,grs,True,32768,68544,1828448.0,9.97,30.91,29.27,1664000.0,4480000.0,1520640.0,1413120.0,1740800.0,1664000.0,68544.0,255.0,43.11,1679537.0,765448.0,65.19,378506880.0,33.64,403585024.0,31.55
4,32,13,98304,,32,288,True,False,False,False,13,13,grs,True,32768,77112,4066848.0,5.1,28.77,61.71,1664325.0,4480875.0,6042780.0,4281156.0,1689930.0,1664325.0,77112.0,96.0,16.64,1694478.0,1653999.0,68.76,778730240.0,39.4,1044876544.0,29.36
4,32,13,98304,,32,320,True,False,False,False,13,13,grs,True,32768,85680,4148768.0,5.03,28.19,69.0,1664000.0,4480000.0,6041600.0,4280320.0,1689600.0,1664000.0,85680.0,96.0,17.03,1711800.0,1564176.0,68.08,775205792.0,39.25,1055347616.0,28.83
4,32,13,98304,,32,352,True,False,False,False,13,13,grs,True,32768,94248,4519712.0,4.9,28.21,80.88,1665950.0,4485250.0,7140518.0,4685164.0,1686454.0,1665950.0,94248.0,80.0,14.87,1734941.0,1495781.0,68.27,833654304.0,40.16,1191355840.0,28.1


==> figs/data/unmanaged/bdc/gimmik_data_p4_fp64.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
4,64,13,98304,,32,32,True,False,False,False,13,13,grs,True,32768,17136,8765568.0,4.1,26.51,73.67,1664000.0,4480000.0,6727680.0,4756480.0,1843200.0,1664000.0,17136.0,168.0,0.96,3427726.0,1788561.0,70.86,1699087648.0,41.1,2346529472.0,29.76
4,64,13,98304,,32,64,True,False,False,False,13,13,grs,True,32768,34272,7502048.0,4.82,30.37,50.21,1664000.0,4480000.0,6727680.0,4756480.0,1843200.0,1664000.0,34272.0,168.0,6.66,3436359.0,1697484.0,77.97,1615766976.0,44.65,2165051200.0,33.32
4,64,13,98304,,32,96,True,False,False,False,13,13,grs,True,32768,51408,7203776.0,4.99,31.55,35.8,1664325.0,4480875.0,6728994.0,4757409.0,1843560.0,1664325.0,51408.0,168.0,7.59,3328650.0,1512330.0,78.2,1617957376.0,43.71,2050547872.0,34.49
4,64,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,68544,7085600.0,5.05,31.64,47.15,1664000.0,4480000.0,6727680.0,4756480.0,1843200.0,1664000.0,68544.0,168.0,9.17,3349879.0,1658909.0,80.37,1613109440.0,45.5,2105027232.0,34.87
4,64,13,98304,,32,160,True,False,False,False,13,13,grs,True,32768,85680,24071264.0,2.64,29.89,116.74,1664000.0,4480000.0,30888960.0,20474880.0,1664000.0,1664000.0,85680.0,32.0,13.08,3375275.0,2714523.0,68.05,5421340320.0,33.54,5267620896.0,34.52


==> figs/data/unmanaged/bdc/gimmik_data_p5_fp32.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
5,32,13,98304,,32,32,True,False,False,False,13,13,grs,True,32768,10000,8555520.0,4.41,21.31,60.1,2875392.0,7077888.0,6715392.0,5750784.0,3139584.0,2875392.0,10000.0,255.0,15.4,5904370.0,1797611.0,52.8,1278640896.0,29.66,1639154752.0,23.14
5,32,13,98304,,32,64,True,False,False,False,13,13,grs,True,32768,20000,7388864.0,5.0,23.65,53.44,2875392.0,7077888.0,6715392.0,5750784.0,3139584.0,2875392.0,20000.0,255.0,18.42,5918849.0,1831327.0,56.11,1198698560.0,31.49,1533081216.0,24.62
5,32,13,98304,,32,96,True,False,False,False,13,13,grs,True,32768,30000,10799616.0,3.41,21.41,85.45,2875392.0,7077888.0,10702848.0,8239104.0,2918400.0,2875392.0,30000.0,168.0,9.61,5893808.0,1975503.0,54.49,1605103168.0,31.79,2246989504.0,22.71
5,32,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,40000,5967840.0,6.35,28.72,43.73,2875392.0,7077888.0,6715392.0,5750784.0,3139584.0,2875392.0,40000.0,255.0,25.93,5938708.0,1530633.0,65.04,1118747264.0,35.88,1377108416.0,29.15
5,32,13,98304,,32,160,True,False,False,False,13,13,grs,True,32768,50000,7701952.0,4.78,28.72,33.64,2875860.0,7079040.0,10704590.0,8240445.0,2918875.0,2875860.0,50000.0,168.0,19.81,5751720.0,1459815.0,65.0,1448732256.0,36.26,1828295168.0,28.73
5,32,13,98304,,32,192,True,False,False,False,13,13,grs,True,32768,60000,7340416.0,4.87,29.0,39.07,2875392.0,7077888.0,10702848.0,8239104.0,2918400.0,2875392.0,60000.0,168.0,20.76,5750784.0,1699261.0,67.06,1457680320.0,37.59,1859785440.0,29.46
5,32,13,98304,,32,224,True,False,False,False,13,13,grs,True,32768,70000,8521120.0,4.71,29.24,50.55,2876328.0,7080192.0,13134002.0,9409526.0,2937788.0,2876328.0,70000.0,128.0,17.41,5796875.0,1932851.0,68.48,1619851680.0,39.29,2179694112.0,29.2
5,32,13,98304,,32,256,True,False,False,False,13,13,grs,True,32768,80000,8187840.0,4.91,29.6,54.98,2875392.0,7077888.0,13129728.0,9406464.0,2936832.0,2875392.0,80000.0,128.0,21.44,5859264.0,1800873.0,69.31,1586294336.0,39.46,2097524672.0,29.85
5,32,13,98304,,32,288,True,False,False,False,13,13,grs,True,32768,90000,10415712.0,4.24,27.02,76.15,2876796.0,7081344.0,15724026.0,10726515.0,3036618.0,2876796.0,90000.0,96.0,14.02,5905145.0,2161260.0,65.7,1825977792.0,38.89,2648497472.0,26.81


==> figs/data/unmanaged/bdc/gimmik_data_p5_fp64.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
5,64,13,98304,,32,32,True,False,False,False,13,13,grs,True,32768,20000,17020928.0,4.25,29.94,56.51,2875392.0,7299072.0,16478208.0,10235904.0,3022848.0,2875392.0,20000.0,168.0,4.26,5972628.0,2000729.0,76.84,3477951872.0,45.81,5133429376.0,31.03
5,64,13,98304,,32,64,True,False,False,False,13,13,grs,True,32768,40000,55724736.0,2.39,27.83,102.69,2875392.0,7299072.0,66908160.0,45164544.0,2875392.0,2875392.0,40000.0,32.0,14.52,5871200.0,3113229.0,62.82,11837210560.0,30.3,11032398400.0,32.51
5,64,13,98304,,32,96,True,False,False,False,13,13,grs,True,32768,60000,15435328.0,4.71,32.68,38.5,2875392.0,7299072.0,16478208.0,10235904.0,3022848.0,2875392.0,60000.0,168.0,7.7,5750784.0,1816845.0,79.87,3337841344.0,46.82,4729710560.0,33.04
5,64,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,80000,54622592.0,2.44,27.95,100.49,2875392.0,7299072.0,66908160.0,45164544.0,2875392.0,2875392.0,80000.0,32.0,15.77,5816985.0,3182821.0,62.99,11766979936.0,30.01,10708672128.0,32.98


==> figs/data/unmanaged/bdc/gimmik_data_p6_fp32.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
6,32,13,98304,,32,32,True,False,False,False,13,13,grs,True,32768,10704,13256576.0,5.4,22.13,53.03,4566016.0,17210368.0,13088768.0,9296896.0,4644864.0,4566016.0,10704.0,255.0,9.39,9282892.0,3929532.0,58.3,1946105088.0,34.59,2839792576.0,23.71
6,32,13,98304,,32,64,True,False,False,False,13,13,grs,True,32768,21408,10932000.0,6.39,24.92,44.69,4566016.0,17210368.0,13088768.0,9296896.0,4644864.0,4566016.0,21408.0,255.0,17.5,9299971.0,3794950.0,62.24,1745560256.0,37.09,2573871456.0,25.15
6,32,13,98304,,32,96,True,False,False,False,13,13,grs,True,32768,32112,10970528.0,6.27,25.39,33.73,4567290.0,17215170.0,13092420.0,9299490.0,4646160.0,4567290.0,32112.0,255.0,15.71,9285293.0,3374502.0,63.43,1812336000.0,37.81,2674769632.0,25.62
6,32,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,42816,9191552.0,7.24,27.7,37.32,4566016.0,17210368.0,13088768.0,9296896.0,4644864.0,4566016.0,42816.0,255.0,23.67,9313063.0,2905447.0,65.13,1738570624.0,36.77,2254353568.0,28.36
6,32,13,98304,,32,160,True,False,False,False,13,13,grs,True,32768,53520,10674560.0,6.36,25.22,27.57,4567290.0,17215170.0,13092420.0,9299490.0,4646160.0,4567290.0,53520.0,255.0,19.95,9134580.0,2469934.0,60.4,1757885856.0,35.22,2458536192.0,25.18
6,32,13,98304,,32,192,True,False,False,False,13,13,grs,True,32768,64224,10095072.0,6.7,25.71,31.21,4567290.0,17215170.0,13092420.0,9299490.0,4646160.0,4567290.0,64224.0,255.0,23.49,9134580.0,2772591.0,62.98,1738582144.0,36.75,2435745120.0,26.23
6,32,13,98304,,32,224,True,False,False,False,13,13,grs,True,32768,74928,10143808.0,6.7,26.64,35.43,4566016.0,17210368.0,13088768.0,9296896.0,4644864.0,4566016.0,74928.0,255.0,19.58,9206784.0,3313119.0,64.86,1781030944.0,37.96,2513390432.0,26.9
6,32,13,98304,,32,256,True,False,False,False,13,13,grs,True,32768,85632,9013472.0,7.32,27.87,36.87,4566016.0,17210368.0,13088768.0,9296896.0,4644864.0,4566016.0,85632.0,255.0,27.19,9271594.0,2636820.0,65.61,1736500832.0,36.96,2239791808.0,28.65
6,32,13,98304,,32,288,True,False,False,False,13,13,grs,True,32768,96336,14882464.0,5.06,27.66,61.77,4569201.0,17222373.0,26145585.0,15178068.0,4719834.0,4569201.0,96336.0,96.0,12.24,9347499.0,4886650.0,69.36,2561032192.0,43.12,4207905920.0,26.24


==> figs/data/unmanaged/bdc/gimmik_data_p6_fp64.csv <==
p,precision,nvars,ufc,shared,soasz,block_dim,ld_opt,st_opt,intl_opt,pipe_opt,max_coag,compute_size,shr_op_order,shr_bdc,nele,smem_a,runtime,sm_throughput,l2_throughput,cpi,shared_stores,shared_loads,local_loads,local_stores,global_loads,global_stores,smem,reg,l1_hit,smem_st_bc,smem_ld_bc,total_bw,bytes_written,write_bw,bytes_read,read_bw
6,64,13,98304,,32,32,True,False,False,False,13,13,grs,True,32768,21408,21696064.0,6.0,28.08,42.16,4566016.0,17210368.0,21188608.0,13339648.0,4738048.0,4566016.0,21408.0,255.0,0.46,14083324.0,2283035.0,75.27,4430868032.0,44.88,6544433344.0,30.39
6,64,13,98304,,32,64,True,False,False,False,13,13,grs,True,32768,42816,21443104.0,6.24,29.19,41.76,4566016.0,17210368.0,21188608.0,13339648.0,4738048.0,4566016.0,42816.0,255.0,2.79,14054402.0,2397521.0,78.21,4430429056.0,46.61,6536465824.0,31.59
6,64,13,98304,,32,96,True,False,False,False,13,13,grs,True,32768,64224,22447072.0,5.98,27.97,32.64,4567290.0,17215170.0,21194520.0,13343370.0,4739370.0,4567290.0,64224.0,255.0,4.14,13701870.0,2166570.0,74.18,4432180288.0,43.93,6437404864.0,30.25
6,64,13,98304,,32,128,True,False,False,False,13,13,grs,True,32768,85632,21573696.0,6.26,29.25,41.38,4566016.0,17210368.0,21188608.0,13339648.0,4738048.0,4566016.0,85632.0,255.0,6.05,13958648.0,2283914.0,77.71,4431064768.0,46.04,6440212480.0,31.68

